Parametrised polyconvex hyperelasticity with physics-augmented neural networks

In the present work, neural networks are applied to formulate parametrised hyperelastic constitutive models. The models fulfill all common mechanical conditions of hyperelasticity by construction. In particular, partially input-convex neural network (pICNN) architectures are applied based on feed-forward neural networks. Receiving two different sets of input arguments, pICNNs are convex in one of them, while for the other, they represent arbitrary relationships which are not necessarily convex. In this way, the model can fulfill convexity conditions stemming from mechanical considerations without being too restrictive on the functional relationship in additional parameters, which may not necessarily be convex. Two different models are introduced, where one can represent arbitrary functional relationships in the additional parameters, while the other is monotonic in the additional parameters. As a first proof of concept, the model is calibrated to data generated with two differently parametrised analytical potentials, whereby three different pICNN architectures are investigated. In all cases, the proposed model shows excellent performance.

==> data/A_edges_Type_A_Inst0_t0500.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -5.160468003484841581e+00 -3.978332519531250000e+00 -6.000000000000000888e-01 -2.804977297782897949e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.684346948128416344e+00 -1.233652591705322266e+00 0.000000000000000000e+00 -5.577833652496337891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.577673316001892090e-01
1.000000000000000000e+00 -9.799999999999999822e-01 -4.919331304056054677e+00 -3.775623321533203125e+00 -5.880000000000000782e-01 -2.748760282993316650e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.602825708394284288e+00 -1.165450453758239746e+00 0.000000000000000000e+00 -5.414423346519470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.414317250251770020e-01
2.000000000000000000e+00 -9.599999999999999645e-01 -4.690926057103409264e+00 -3.584445476531982422e+00 -5.760000000000000675e-01 -2.692641615867614746e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.525476791175285340e+00 -1.101133227348327637e+00 0.000000000000000000e+00 -5.254366397857666016e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.254313945770263672e-01
3.000000000000000000e+00 -9.399999999999999467e-01 -4.474314384673609091e+00 -3.403957843780517578e+00 -5.640000000000000568e-01 -2.636463046073913574e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.452019989004353917e+00 -1.040411829948425293e+00 0.000000000000000000e+00 -5.097774863243103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.097670555114746094e-01
4.000000000000000000e+00 -9.200000000000000400e-01 -4.268643189740283006e+00 -3.233388900756835938e+00 -5.520000000000000462e-01 -2.580336630344390869e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.382198505728090776e+00 -9.830564260482788086e-01 0.000000000000000000e+00 -4.944296181201934814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.944193065166473389e-01
5.000000000000000000e+00 -9.000000000000000222e-01 -4.073135124763989090e+00 -3.072057962417602539e+00 -5.400000000000000355e-01 -2.524148225784301758e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.315776623938855749e+00 -9.288325309753417969e-01 0.000000000000000000e+00 -4.794053435325622559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.794002473354339600e-01
6.000000000000000000e+00 -8.800000000000000044e-01 -3.887080663234320888e+00 -2.919234991073608398e+00 -5.280000000000000249e-01 -2.468011379241943359e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.252537641113432132e+00 -8.775514960289001465e-01 0.000000000000000000e+00 -4.646764099597930908e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.646713435649871826e-01
7.000000000000000000e+00 -8.599999999999999867e-01 -3.709831122161936001e+00 -2.774369478225708008e+00 -5.160000000000000142e-01 -2.411862015724182129e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.192282039743414623e+00 -8.290179967880249023e-01 0.000000000000000000e+00 -4.502459168434143066e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.502408802509307861e-01
8.000000000000000000e+00 -8.399999999999999689e-01 -3.540792508030014218e+00 -2.636902332305908203e+00 -5.040000000000000036e-01 -2.355709373950958252e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.134825861226004706e+00 -7.830476760864257812e-01 0.000000000000000000e+00 -4.360823333263397217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.360773563385009766e-01
9.000000000000000000e+00 -8.200000000000000622e-01 -3.379420076660817784e+00 -2.506249189376831055e+00 -4.920000000000001039e-01 -2.299587726593017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.079999257920624789e+00 -7.394908070564270020e-01 0.000000000000000000e+00 -4.221801161766052246e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.221751689910888672e-01
1.000000000000000000e+01 -8.000000000000000444e-01 -3.225213514037186702e+00 -2.382040500640869141e+00 -4.800000000000000933e-01 -2.243465483188629150e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.027645201221480953e+00 -6.981919407844543457e-01 0.000000000000000000e+00 -4.085291922092437744e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.085243046283721924e-01
1.100000000000000000e+01 -7.800000000000000266e-01 -3.077712658301235749e+00 -2.263840436935424805e+00 -4.680000000000000826e-01 -2.187304943799972534e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.776183266709201902e-01 -6.590139269828796387e-01 0.000000000000000000e+00 -3.951346874237060547e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.951298296451568604e-01
1.200000000000000000e+01 -7.600000000000000089e-01 -2.936493694715196945e+00 -2.151264429092407227e+00 -4.560000000000000719e-01 -2.131214737892150879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.297838995685868690e-01 -6.218422055244445801e-01 0.000000000000000000e+00 -3.819680213928222656e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.819631934165954590e-01
1.300000000000000000e+01 -7.399999999999999911e-01 -2.801165764662409519e+00 -2.043909311294555664e+00 -4.439999999999999503e-01 -2.075139880180358887e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.840168868749848086e-01 -5.865498185157775879e-01 0.000000000000000000e+00 -3.690256178379058838e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.690208196640014648e-01
1.400000000000000000e+01 -7.199999999999999734e-01 -2.671367937967407347e+00 -1.941498517990112305e+00 -4.319999999999999396e-01 -2.019007503986358643e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.402011230302598443e-01 -5.530220270156860352e-01 0.000000000000000000e+00 -3.563183248043060303e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.563088476657867432e-01
1.500000000000000000e+01 -6.999999999999999556e-01 -2.546766504893122285e+00 -1.843705773353576660e+00 -4.199999999999999289e-01 -1.962918639183044434e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.982285589195986519e-01 -5.211719274520874023e-01 0.000000000000000000e+00 -3.438334465026855469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.438240289688110352e-01
1.600000000000000000e+01 -6.799999999999999378e-01 -2.427052549598027298e+00 -1.750189781188964844e+00 -4.079999999999999183e-01 -1.906811445951461792e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.579985845370457165e-01 -4.908761680126190186e-01 0.000000000000000000e+00 -3.315072953701019287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.315072953701019287e-01
1.700000000000000000e+01 -6.599999999999999201e-01 -2.311939772330767529e+00 -1.660807728767395020e+00 -3.959999999999999076e-01 -1.850704550743103027e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.194174172458143168e-01 -4.620831012725830078e-01 0.000000000000000000e+00 -3.194266855716705322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.194266855716705322e-01
1.800000000000000000e+01 -6.400000000000000133e-01 -2.201162531417567347e+00 -1.575197219848632812e+00 -3.840000000000000080e-01 -1.794626414775848389e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.823975483203585934e-01 -4.346857368946075439e-01 0.000000000000000000e+00 -3.075056672096252441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.075056672096252441e-01
1.900000000000000000e+01 -6.199999999999999956e-01 -2.094474080316174103e+00 -1.493140578269958496e+00 -3.719999999999999973e-01 -1.738511323928833008e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.468572415512693352e-01 -4.086126685142517090e-01 0.000000000000000000e+00 -2.957797944545745850e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.957706451416015625e-01
2.000000000000000000e+01 -5.999999999999999778e-01 -1.991644977607981426e+00 -1.414563894271850586e+00 -3.599999999999999867e-01 -1.682424247264862061e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.127200783220968505e-01 -3.838064372539520264e-01 0.000000000000000000e+00 -2.842518985271453857e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.842518985271453857e-01
2.100000000000000000e+01 -5.800000000000000711e-01 -1.892461650946119400e+00 -1.339136004447937012e+00 -3.480000000000000870e-01 -1.626339554786682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.799145442762509983e-01 -3.601800799369812012e-01 0.000000000000000000e+00 -2.728707492351531982e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.728707492351531982e-01
2.200000000000000000e+01 -5.600000000000000533e-01 -1.796725098116789043e+00 -1.266743898391723633e+00 -3.360000000000000764e-01 -1.570240259170532227e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.483736532600821389e-01 -3.376831412315368652e-01 0.000000000000000000e+00 -2.616672217845916748e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.616672217845916748e-01
2.300000000000000000e+01 -5.400000000000000355e-01 -1.704249710449260213e+00 -1.197163939476013184e+00 -3.240000000000000657e-01 -1.514149904251098633e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.180346047270070198e-01 -3.162513673305511475e-01 0.000000000000000000e+00 -2.506270408630371094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.506270408630371094e-01
2.400000000000000000e+01 -5.200000000000000178e-01 -1.614862205611246049e+00 -1.130310297012329102e+00 -3.120000000000000551e-01 -1.458078175783157349e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.888384712157184953e-01 -2.958380579948425293e-01 0.000000000000000000e+00 -2.397451996803283691e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.397451996803283691e-01
2.500000000000000000e+01 -5.000000000000000000e-01 -1.528400658251058086e+00 -1.065966844558715820e+00 -3.000000000000000444e-01 -1.401997506618499756e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.607299129209141975e-01 -2.763783931732177734e-01 0.000000000000000000e+00 -2.289993464946746826e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.289993464946746826e-01
2.600000000000000000e+01 -4.799999999999999822e-01 -1.444713618501262342e+00 -1.004036784172058105e+00 -2.880000000000000338e-01 -1.345905810594558716e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.336569166738618031e-01 -2.578378319740295410e-01 0.000000000000000000e+00 -2.184114158153533936e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.184114158153533936e-01
2.700000000000000000e+01 -4.599999999999999645e-01 -1.363659309170431433e+00 -9.444313645362854004e-01 -2.760000000000000231e-01 -1.289815902709960938e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.075705569640085679e-01 -2.401723265647888184e-01 0.000000000000000000e+00 -2.080028802156448364e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.080028802156448364e-01
2.800000000000000000e+01 -4.399999999999999467e-01 -1.285104893887226485e+00 -8.869287967681884766e-01 -2.640000000000000124e-01 -1.233738735318183899e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.824247768984066487e-01 -2.233240604400634766e-01 0.000000000000000000e+00 -1.976913362741470337e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.976999640464782715e-01
2.900000000000000000e+01 -4.200000000000000400e-01 -1.208925809001337059e+00 -8.315327763557434082e-01 -2.520000000000000573e-01 -1.177650541067123413e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.581761871981418155e-01 -2.072658389806747437e-01 0.000000000000000000e+00 -1.875420957803726196e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.875420957803726196e-01
3.000000000000000000e+01 -4.000000000000000222e-01 -1.135005152994973843e+00 -7.780209183692932129e-01 -2.400000000000000466e-01 -1.121548563241958618e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.347838815465746798e-01 -1.919501423835754395e-01 0.000000000000000000e+00 -1.775082796812057495e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.775082796812057495e-01
3.100000000000000000e+01 -3.800000000000000044e-01 -1.063233127827895030e+00 -7.263936400413513184e-01 -2.280000000000000360e-01 -1.065488308668136597e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.122092667891231410e-01 -1.773561388254165649e-01 0.000000000000000000e+00 -1.676203161478042603e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.676203161478042603e-01
3.200000000000000000e+01 -3.599999999999999867e-01 -9.935065273549109621e-01 -6.764842271804809570e-01 -2.159999999999999698e-01 -1.009410247206687927e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.904159066050786553e-01 -1.634354144334793091e-01 0.000000000000000000e+00 -1.578407585620880127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.578407585620880127e-01
3.300000000000000000e+01 -3.399999999999999689e-01 -9.257282677418428030e-01 -6.282712221145629883e-01 -2.039999999999999591e-01 -9.533076733350753784e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.693693774686890530e-01 -1.501617431640625000e-01 0.000000000000000000e+00 -1.481999158859252930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.481999158859252930e-01
3.400000000000000000e+01 -3.199999999999999512e-01 -8.598069573733243542e-01 -5.816353559494018555e-01 -1.919999999999999485e-01 -8.972413092851638794e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.490371357486736992e-01 -1.375076472759246826e-01 0.000000000000000000e+00 -1.386609971523284912e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.386609971523284912e-01
3.500000000000000000e+01 -2.999999999999999334e-01 -7.956565005227934639e-01 -5.365234017372131348e-01 -1.799999999999999656e-01 -8.411452919244766235e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.293883950362772817e-01 -1.254391819238662720e-01 0.000000000000000000e+00 -1.292376816272735596e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.292376816272735596e-01
3.600000000000000000e+01 -2.800000000000000266e-01 -7.331957336751829812e-01 -4.928320050239562988e-01 -1.680000000000000382e-01 -7.850652933120727539e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.103940127716999176e-01 -1.139377728104591370e-01 0.000000000000000000e+00 -1.199351474642753601e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.199351474642753601e-01
3.700000000000000000e+01 -2.600000000000000089e-01 -6.723480900262516213e-01 -4.505016207695007324e-01 -1.560000000000000275e-01 -7.290040701627731323e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.920263853163516887e-01 -1.029721051454544067e-01 0.000000000000000000e+00 -1.107258573174476624e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.107258573174476624e-01
3.800000000000000000e+01 -2.399999999999999911e-01 -6.130412909230250618e-01 -4.094702303409576416e-01 -1.440000000000000169e-01 -6.729229539632797241e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.742593508829188842e-01 -9.251981228590011597e-02 0.000000000000000000e+00 -1.016316413879394531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.016316413879394531e-01
3.900000000000000000e+01 -2.199999999999999734e-01 -5.552070606783562345e-01 -3.697082698345184326e-01 -1.320000000000000062e-01 -6.168579682707786560e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.570680995113002132e-01 -8.256120234727859497e-02 0.000000000000000000e+00 -9.265776723623275757e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.265776723623275757e-02
4.000000000000000000e+01 -1.999999999999999556e-01 -4.987808635579764061e-01 -3.311463594436645508e-01 -1.199999999999999817e-01 -5.607578903436660767e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.404290896192276761e-01 -7.307056337594985962e-02 0.000000000000000000e+00 -8.379332721233367920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.378528803586959839e-02
4.100000000000000000e+01 -1.799999999999999378e-01 -4.437016606041349065e-01 -2.936789393424987793e-01 -1.079999999999999710e-01 -5.046965554356575012e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.243199705159007823e-01 -6.402989476919174194e-02 0.000000000000000000e+00 -7.499574124813079834e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.499574124813079834e-02
4.200000000000000000e+01 -1.600000000000000311e-01 -3.899116847337941727e-01 -2.572901248931884766e-01 -9.600000000000002975e-02 -4.486230760812759399e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.087195104235847559e-01 -5.541815236210823059e-02 0.000000000000000000e+00 -6.629490852355957031e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.629490852355957031e-02
4.300000000000000000e+01 -1.400000000000000133e-01 -3.373562325249119254e-01 -2.219450920820236206e-01 -8.400000000000001910e-02 -3.925307840108871460e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.360752955495302285e-02 -4.721734672784805298e-02 0.000000000000000000e+00 -5.769642069935798645e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.769642069935798645e-02
4.400000000000000000e+01 -1.199999999999999956e-01 -2.859834713087474611e-01 -1.876035630702972412e-01 -7.200000000000000844e-02 -3.364557772874832153e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.896483783094945808e-02 -3.941287845373153687e-02 0.000000000000000000e+00 -4.920575767755508423e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.920575767755508423e-02
4.500000000000000000e+01 -9.999999999999997780e-02 -2.357442602705346890e-01 -1.542059630155563354e-01 -5.999999999999999084e-02 -2.803765051066875458e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.477317690988490528e-02 -3.198589757084846497e-02 0.000000000000000000e+00 -4.079703986644744873e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.079703986644744873e-02
4.600000000000000000e+01 -7.999999999999996003e-02 -1.865919844215122581e-01 -1.216939762234687805e-01 -4.799999999999998018e-02 -2.243043482303619385e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.101516612806838991e-02 -2.492118254303932190e-02 0.000000000000000000e+00 -3.245273232460021973e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.245273232460021973e-02
4.700000000000000000e+01 -5.999999999999994227e-02 -1.384824004199037006e-01 -9.004827588796615601e-02 -3.599999999999996952e-02 -1.682298071682453156e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.767425211104518529e-02 -1.820437423884868622e-02 0.000000000000000000e+00 -2.420989610254764557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.420989610254764557e-02
4.800000000000000000e+01 -4.000000000000003553e-02 -9.137349323221091724e-02 -5.925335362553596497e-02 -2.400000000000002132e-02 -1.121526118367910385e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.473466173663354736e-02 -1.182075124233961105e-02 0.000000000000000000e+00 -1.605863310396671295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.605863310396671295e-02
4.900000000000000000e+01 -2.000000000000001776e-02 -4.522534281373884885e-02 -2.922999113798141479e-02 -1.200000000000001066e-02 -5.607542581856250763e-03 0.000000000000000000e+00 0.000000000000000000e+00 -1.218135820785183274e-02 -5.756788421422243118e-03 0.000000000000000000e+00 -7.981609553098678589e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.981609553098678589e-03
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 4.433862910864156542e-02 2.852413803339004517e-02 1.200000000000001066e-02 5.607661791145801544e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.182309753207848313e-02 5.462273024022579193e-03 0.000000000000000000e+00 7.918551564216613770e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.918551564216613770e-03
5.200000000000000000e+01 4.000000000000003553e-02 8.782489092681780574e-02 5.632671713829040527e-02 2.400000000000002132e-02 1.121519505977630615e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.330099808272307477e-02 1.064156647771596909e-02 0.000000000000000000e+00 1.574531197547912598e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.574531197547912598e-02
5.300000000000000000e+01 6.000000000000005329e-02 1.304914849298260682e-01 8.347991108894348145e-02 3.600000000000003197e-02 1.682250387966632843e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.444617804014557527e-02 1.554855797439813614e-02 0.000000000000000000e+00 2.351222373545169830e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.351222373545169830e-02
5.400000000000000000e+01 8.000000000000007105e-02 1.723695575139912173e-01 1.099813431501388550e-01 4.800000000000004263e-02 2.243024669587612152e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.527055801233921539e-02 2.019461244344711304e-02 0.000000000000000000e+00 3.120571002364158630e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.120571002364158630e-02
5.500000000000000000e+01 1.000000000000000888e-01 2.134887896758511094e-01 1.358703970909118652e-01 6.000000000000005329e-02 2.803805284202098846e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.578553238607644738e-02 2.458920888602733612e-02 0.000000000000000000e+00 3.883476927876472473e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.883476927876472473e-02
5.600000000000000000e+01 1.200000000000001066e-01 2.538774789706582657e-01 1.611492782831192017e-01 7.200000000000006395e-02 3.364455699920654297e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.600199705867526578e-02 2.874241955578327179e-02 0.000000000000000000e+00 4.637114703655242920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.637114703655242920e-02
5.700000000000000000e+01 1.400000000000001243e-01 2.935626162258380134e-01 1.858627945184707642e-01 8.400000000000007461e-02 3.925364464521408081e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.593037546812271554e-02 3.266455233097076416e-02 0.000000000000000000e+00 5.384612455964088440e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.384612455964088440e-02
5.800000000000000000e+01 1.599999999999999201e-01 3.325699570514801806e-01 2.100339233875274658e-01 9.599999999999996037e-02 4.486148059368133545e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.558064305807719374e-02 3.636041656136512756e-02 0.000000000000000000e+00 6.129039824008941650e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.129039824008941650e-02
5.900000000000000000e+01 1.799999999999999378e-01 3.709240894295842139e-01 2.336553037166595459e-01 1.079999999999999710e-01 5.046828091144561768e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.496235024398128055e-02 3.984474390745162964e-02 0.000000000000000000e+00 6.859514862298965454e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.859514862298965454e-02
6.000000000000000000e+01 1.999999999999999556e-01 4.086484964313942814e-01 2.567953169345855713e-01 1.199999999999999817e-01 5.607560276985168457e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.040846440261622013e-01 4.311833530664443970e-02 0.000000000000000000e+00 7.590100914239883423e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.590100914239883423e-02
6.100000000000000000e+01 2.199999999999999734e-01 4.457656152291179508e-01 2.794339656829833984e-01 1.320000000000000062e-01 6.168273463845252991e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.129562883430322989e-01 4.619507119059562683e-02 0.000000000000000000e+00 8.310692757368087769e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.310692757368087769e-02
6.200000000000000000e+01 2.399999999999999911e-01 4.822968926599282002e-01 3.016022443771362305e-01 1.440000000000000169e-01 6.729089468717575073e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.215856831762840429e-01 4.908000305294990540e-02 0.000000000000000000e+00 9.027235954999923706e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.027235954999923706e-02
6.300000000000000000e+01 2.600000000000000089e-01 5.182628370381239247e-01 3.233076930046081543e-01 1.560000000000000275e-01 7.289839535951614380e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.299808826375370152e-01 5.177805200219154358e-02 0.000000000000000000e+00 9.736231714487075806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.736231714487075806e-02
6.400000000000000000e+01 2.800000000000000266e-01 5.536830671651068458e-01 3.446030914783477783e-01 1.680000000000000382e-01 7.850645482540130615e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.381496119160107172e-01 5.429985374212265015e-02 0.000000000000000000e+00 1.044067740440368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.044067740440368652e-01
6.500000000000000000e+01 3.000000000000000444e-01 5.885763580767755521e-01 3.654472529888153076e-01 1.800000000000000488e-01 8.411445468664169312e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.460992833000520075e-01 5.665048956871032715e-02 0.000000000000000000e+00 1.113782078027725220e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.113782078027725220e-01
6.600000000000000000e+01 3.200000000000000622e-01 6.229606845073717425e-01 3.858869969844818115e-01 1.920000000000000595e-01 8.972164243459701538e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.538370113126865946e-01 5.883670970797538757e-02 0.000000000000000000e+00 1.182779297232627869e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.182779297232627869e-01
6.700000000000000000e+01 3.400000000000000799e-01 6.568532610624618906e-01 4.059622883796691895e-01 2.040000000000000702e-01 9.532910585403442383e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.613696270058097570e-01 6.085983291268348694e-02 0.000000000000000000e+00 1.251566112041473389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.251636743545532227e-01
6.800000000000000000e+01 3.600000000000000977e-01 6.902705806194114890e-01 4.256444871425628662e-01 2.160000000000000808e-01 1.009365916252136230e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.687036913494340817e-01 6.273079663515090942e-02 0.000000000000000000e+00 1.319656521081924438e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.319656521081924438e-01
6.900000000000000000e+01 3.800000000000001155e-01 7.232284506776537336e-01 4.449585080146789551e-01 2.280000000000000915e-01 1.065462157130241394e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.758455080493927791e-01 6.445422023534774780e-02 0.000000000000000000e+00 1.387272626161575317e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.387272626161575317e-01
7.000000000000000000e+01 4.000000000000001332e-01 7.557420267455912111e-01 4.639306962490081787e-01 2.400000000000001021e-01 1.121524050831794739e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.828011355110827629e-01 6.603375822305679321e-02 0.000000000000000000e+00 1.454214006662368774e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.454214006662368774e-01
7.100000000000000000e+01 4.199999999999999289e-01 7.878258446349163391e-01 4.825709462165832520e-01 2.520000000000000018e-01 1.177601367235183716e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.895763982644270429e-01 6.747558712959289551e-02 0.000000000000000000e+00 1.520700901746749878e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.520770341157913208e-01
7.200000000000000000e+01 4.399999999999999467e-01 8.194938505444975263e-01 5.008624196052551270e-01 2.640000000000000124e-01 1.233712509274482727e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.961768976896275385e-01 6.878577917814254761e-02 0.000000000000000000e+00 1.586741507053375244e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.586741507053375244e-01
7.300000000000000000e+01 4.599999999999999645e-01 8.507594295286160513e-01 5.188351273536682129e-01 2.760000000000000231e-01 1.289781928062438965e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.026080222382887208e-01 6.996940821409225464e-02 0.000000000000000000e+00 1.651931107044219971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.651931107044219971e-01
7.400000000000000000e+01 4.799999999999999822e-01 8.816354323939136206e-01 5.365188717842102051e-01 2.880000000000000338e-01 1.345837265253067017e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.088749570555392676e-01 7.102290540933609009e-02 0.000000000000000000e+00 1.716968715190887451e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.716968715190887451e-01
7.500000000000000000e+01 5.000000000000000000e-01 9.121342010515669507e-01 5.539156198501586914e-01 3.000000000000000444e-01 1.401946097612380981e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.149826931395324436e-01 7.196152955293655396e-02 0.000000000000000000e+00 1.781448870897293091e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.781448870897293091e-01
7.600000000000000000e+01 5.200000000000000178e-01 9.422675925432530963e-01 5.710094571113586426e-01 3.120000000000000551e-01 1.457998454570770264e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.209360359821057329e-01 7.278156280517578125e-02 0.000000000000000000e+00 1.845381110906600952e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.845381110906600952e-01
7.700000000000000000e+01 5.400000000000000355e-01 9.720470016981417327e-01 5.878454446792602539e-01 3.240000000000000657e-01 1.514101028442382812e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.267396138019400764e-01 7.349120080471038818e-02 0.000000000000000000e+00 1.908977776765823364e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.908977776765823364e-01
7.800000000000000000e+01 5.600000000000000533e-01 1.001483382599418936e+00 6.044009923934936523e-01 3.360000000000000764e-01 1.570143997669219971e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.323978853208842621e-01 7.409343868494033813e-02 0.000000000000000000e+00 1.971839964389801025e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.971839964389801025e-01
7.900000000000000000e+01 5.800000000000000711e-01 1.030587268858888628e+00 6.207019686698913574e-01 3.480000000000000870e-01 1.626286655664443970e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.379151471783799709e-01 7.458953559398651123e-02 0.000000000000000000e+00 2.034651637077331543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.034651637077331543e-01
8.000000000000000000e+01 6.000000000000000888e-01 1.059368792856276054e+00 6.367381811141967773e-01 3.600000000000000977e-01 1.682323813438415527e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.432955409217714693e-01 7.498909533023834229e-02 0.000000000000000000e+00 2.096477299928665161e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.096477299928665161e-01
8.100000000000000000e+01 6.200000000000001066e-01 1.087837704024696039e+00 6.525899171829223633e-01 3.720000000000001084e-01 1.738385856151580811e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.485430596534665415e-01 7.528487592935562134e-02 0.000000000000000000e+00 2.158399075269699097e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.158399075269699097e-01
8.200000000000000000e+01 6.400000000000001243e-01 1.116003385849685614e+00 6.681692600250244141e-01 3.840000000000001190e-01 1.794530749320983887e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.536615544522021204e-01 7.548802345991134644e-02 0.000000000000000000e+00 2.220085263252258301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.220085263252258301e-01
8.300000000000000000e+01 6.600000000000001421e-01 1.143874872494377248e+00 6.835219860076904297e-01 3.960000000000001297e-01 1.850602328777313232e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.586547403087375296e-01 7.560620456933975220e-02 0.000000000000000000e+00 2.280613183975219727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.280613183975219727e-01
8.400000000000000000e+01 6.799999999999999378e-01 1.171460864130356772e+00 6.986556053161621094e-01 4.079999999999999183e-01 1.906659603118896484e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.635262018498258363e-01 7.563211023807525635e-02 0.000000000000000000e+00 2.340988367795944214e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.340988367795944214e-01
8.500000000000000000e+01 6.999999999999999556e-01 1.198769741709030390e+00 7.135876417160034180e-01 4.199999999999999289e-01 1.962737441062927246e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.682793988230314230e-01 7.557331770658493042e-02 0.000000000000000000e+00 2.401082813739776611e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.401082813739776611e-01
8.600000000000000000e+01 7.199999999999999734e-01 1.225809580871340954e+00 7.283093333244323730e-01 4.319999999999999396e-01 2.018825113773345947e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.729176712564642671e-01 7.543238997459411621e-02 0.000000000000000000e+00 2.460639774799346924e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.460639774799346924e-01
8.700000000000000000e+01 7.399999999999999911e-01 1.252588165254169050e+00 7.428274154663085938e-01 4.439999999999999503e-01 2.074928879737854004e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.774442443739619790e-01 7.521183788776397705e-02 0.000000000000000000e+00 2.519927918910980225e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.519927918910980225e-01
8.800000000000000000e+01 7.600000000000000089e-01 1.279112999007280926e+00 7.571614980697631836e-01 4.560000000000000719e-01 2.131015658378601074e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.818622333116796996e-01 7.491900026798248291e-02 0.000000000000000000e+00 2.578561902046203613e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.578561902046203613e-01
8.900000000000000000e+01 7.800000000000000266e-01 1.305391318792142430e+00 7.713002562522888184e-01 4.680000000000000826e-01 2.187109738588333130e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.861746475788660704e-01 7.454653829336166382e-02 0.000000000000000000e+00 2.637069821357727051e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.637069821357727051e-01
9.000000000000000000e+01 8.000000000000000444e-01 1.331430105134469688e+00 7.852638363838195801e-01 4.800000000000000933e-01 2.243096083402633667e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.903843953050450066e-01 7.410011440515518188e-02 0.000000000000000000e+00 2.695066630840301514e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.695066630840301514e-01
9.100000000000000000e+01 8.200000000000000622e-01 1.357236093208102679e+00 7.990344762802124023e-01 4.920000000000001039e-01 2.299342900514602661e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.944942873224107860e-01 7.359658926725387573e-02 0.000000000000000000e+00 2.752688527107238770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.752688527107238770e-01
9.200000000000000000e+01 8.400000000000000799e-01 1.382815783112088637e+00 8.126543760299682617e-01 5.040000000000001146e-01 2.355341762304306030e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.985070410217536829e-01 7.301246374845504761e-02 0.000000000000000000e+00 2.809941172599792480e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.809813022613525391e-01
9.300000000000000000e+01 8.600000000000000977e-01 1.408175449708236604e+00 8.261244297027587891e-01 5.160000000000001252e-01 2.411469221115112305e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.024252840442823720e-01 7.236774265766143799e-02 0.000000000000000000e+00 2.866958379745483398e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.866958379745483398e-01
9.400000000000000000e+01 8.800000000000001155e-01 1.433321151808720106e+00 8.394190073013305664e-01 5.280000000000001359e-01 2.467541545629501343e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.062515578289674578e-01 7.165663689374923706e-02 0.000000000000000000e+00 2.923616170883178711e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.923743724822998047e-01
9.500000000000000000e+01 9.000000000000001332e-01 1.458258741152498983e+00 8.525645732879638672e-01 5.400000000000001465e-01 2.523670792579650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.099883209367892412e-01 7.088138908147811890e-02 0.000000000000000000e+00 2.980174422264099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.980174422264099121e-01
9.600000000000000000e+01 9.199999999999999289e-01 1.482993870769466316e+00 8.655382990837097168e-01 5.520000000000000462e-01 2.579612135887145996e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.136379522867718261e-01 7.005527615547180176e-02 0.000000000000000000e+00 3.035623133182525635e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.035623133182525635e-01
9.700000000000000000e+01 9.399999999999999467e-01 1.507532003059317782e+00 8.783854842185974121e-01 5.640000000000000568e-01 2.635786533355712891e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.172027542137273448e-01 6.916932016611099243e-02 0.000000000000000000e+00 3.091362714767456055e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.091362714767456055e-01
9.800000000000000000e+01 9.599999999999999645e-01 1.531878417421986605e+00 8.910850286483764648e-01 5.760000000000000675e-01 2.691834270954132080e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.206849554008222025e-01 6.822722405195236206e-02 0.000000000000000000e+00 3.146511614322662354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.146511614322662354e-01
9.900000000000000000e+01 9.799999999999999822e-01 1.556038217616343200e+00 9.036400914192199707e-01 5.880000000000000782e-01 2.748008966445922852e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.240867136813645466e-01 6.724830716848373413e-02 0.000000000000000000e+00 3.201076984405517578e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.201076984405517578e-01
1.000000000000000000e+02 1.000000000000000000e+00 1.580016338641924811e+00 9.160842895507812500e-01 6.000000000000000888e-01 2.804134488105773926e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.274101186830050136e-01 6.619543582201004028e-02 0.000000000000000000e+00 3.255691528320312500e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.255691528320312500e-01


==> data/A_edges_Type_A_nonnormalized_t0500.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -5.160468003484841581e+00 -8.540252685546875000e+00 -6.000000000000000888e-01 -4.312760531902313232e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.684346948128416344e+00 -2.587404489517211914e+00 0.000000000000000000e+00 -1.720883607864379883e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.720883607864379883e+00
1.000000000000000000e+00 -9.799999999999999822e-01 -4.919331304056054677e+00 -8.256695747375488281e+00 -5.880000000000000782e-01 -4.218367338180541992e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.602825708394284288e+00 -2.482913732528686523e+00 0.000000000000000000e+00 -1.734301090240478516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.734301090240478516e+00
2.000000000000000000e+00 -9.599999999999999645e-01 -4.690926057103409264e+00 -7.987163066864013672e+00 -5.760000000000000675e-01 -4.124682247638702393e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.525476791175285340e+00 -2.382830142974853516e+00 0.000000000000000000e+00 -1.747484683990478516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.747484683990478516e+00
3.000000000000000000e+00 -9.399999999999999467e-01 -4.474314384673609091e+00 -7.730661392211914062e+00 -5.640000000000000568e-01 -4.031660258769989014e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.452019989004353917e+00 -2.286872148513793945e+00 0.000000000000000000e+00 -1.760444998741149902e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.760444998741149902e+00
4.000000000000000000e+00 -9.200000000000000400e-01 -4.268643189740283006e+00 -7.486274719238281250e+00 -5.520000000000000462e-01 -3.939261436462402344e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.382198505728090776e+00 -2.194777250289916992e+00 0.000000000000000000e+00 -1.773185133934020996e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.773185133934020996e+00
5.000000000000000000e+00 -9.000000000000000222e-01 -4.073135124763989090e+00 -7.253232479095458984e+00 -5.400000000000000355e-01 -3.847450017929077148e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.315776623938855749e+00 -2.106322765350341797e+00 0.000000000000000000e+00 -1.785734176635742188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.785734176635742188e+00
6.000000000000000000e+00 -8.800000000000000044e-01 -3.887080663234320888e+00 -7.030756473541259766e+00 -5.280000000000000249e-01 -3.756189644336700439e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.252537641113432132e+00 -2.021284103393554688e+00 0.000000000000000000e+00 -1.798092007637023926e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.798092007637023926e+00
7.000000000000000000e+00 -8.599999999999999867e-01 -3.709831122161936001e+00 -6.818146228790283203e+00 -5.160000000000000142e-01 -3.665448427200317383e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.192282039743414623e+00 -1.939457058906555176e+00 0.000000000000000000e+00 -1.810263037681579590e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.810263037681579590e+00
8.000000000000000000e+00 -8.399999999999999689e-01 -3.540792508030014218e+00 -6.614775657653808594e+00 -5.040000000000000036e-01 -3.575197458267211914e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.134825861226004706e+00 -1.860657215118408203e+00 0.000000000000000000e+00 -1.822256445884704590e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.822256445884704590e+00
9.000000000000000000e+00 -8.200000000000000622e-01 -3.379420076660817784e+00 -6.420082569122314453e+00 -4.920000000000001039e-01 -3.485406637191772461e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.079999257920624789e+00 -1.784718275070190430e+00 0.000000000000000000e+00 -1.834089636802673340e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.834089636802673340e+00
1.000000000000000000e+01 -8.000000000000000444e-01 -3.225213514037186702e+00 -6.233500480651855469e+00 -4.800000000000000933e-01 -3.396051824092864990e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.027645201221480953e+00 -1.711472511291503906e+00 0.000000000000000000e+00 -1.845754623413085938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.845754623413085938e+00
1.100000000000000000e+01 -7.800000000000000266e-01 -3.077712658301235749e+00 -6.054563045501708984e+00 -4.680000000000000826e-01 -3.307107686996459961e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.776183266709201902e-01 -1.640779733657836914e+00 0.000000000000000000e+00 -1.857271671295166016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.857271671295166016e+00
1.200000000000000000e+01 -7.600000000000000089e-01 -2.936493694715196945e+00 -5.882825374603271484e+00 -4.560000000000000719e-01 -3.218550384044647217e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.297838995685868690e-01 -1.572504878044128418e+00 0.000000000000000000e+00 -1.868652582168579102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.868652582168579102e+00
1.300000000000000000e+01 -7.399999999999999911e-01 -2.801165764662409519e+00 -5.717803478240966797e+00 -4.439999999999999503e-01 -3.130359053611755371e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.840168868749848086e-01 -1.506505370140075684e+00 0.000000000000000000e+00 -1.879872918128967285e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.879872918128967285e+00
1.400000000000000000e+01 -7.199999999999999734e-01 -2.671367937967407347e+00 -5.559164047241210938e+00 -4.319999999999999396e-01 -3.042513132095336914e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.402011230302598443e-01 -1.442675948143005371e+00 0.000000000000000000e+00 -1.890965700149536133e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.890965700149536133e+00
1.500000000000000000e+01 -6.999999999999999556e-01 -2.546766504893122285e+00 -5.406491279602050781e+00 -4.199999999999999289e-01 -2.954993546009063721e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.982285589195986519e-01 -1.380893826484680176e+00 0.000000000000000000e+00 -1.901909947395324707e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.901909947395324707e+00
1.600000000000000000e+01 -6.799999999999999378e-01 -2.427052549598027298e+00 -5.259469509124755859e+00 -4.079999999999999183e-01 -2.867782413959503174e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.579985845370457165e-01 -1.321059703826904297e+00 0.000000000000000000e+00 -1.912718296051025391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.912718296051025391e+00
1.700000000000000000e+01 -6.599999999999999201e-01 -2.311939772330767529e+00 -5.117847442626953125e+00 -3.959999999999999076e-01 -2.780860960483551025e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.194174172458143168e-01 -1.263090848922729492e+00 0.000000000000000000e+00 -1.923430681228637695e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.923430681228637695e+00
1.800000000000000000e+01 -6.400000000000000133e-01 -2.201162531417567347e+00 -4.981255531311035156e+00 -3.840000000000000080e-01 -2.694214582443237305e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.823975483203585934e-01 -1.206879377365112305e+00 0.000000000000000000e+00 -1.934007167816162109e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.934007167816162109e+00
1.900000000000000000e+01 -6.199999999999999956e-01 -2.094474080316174103e+00 -4.849455356597900391e+00 -3.719999999999999973e-01 -2.607827782630920410e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.468572415512693352e-01 -1.152347683906555176e+00 0.000000000000000000e+00 -1.944469928741455078e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.944469928741455078e+00
2.000000000000000000e+01 -5.999999999999999778e-01 -1.991644977607981426e+00 -4.722170352935791016e+00 -3.599999999999999867e-01 -2.521685361862182617e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.127200783220968505e-01 -1.099411368370056152e+00 0.000000000000000000e+00 -1.954809665679931641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.954809665679931641e+00
2.100000000000000000e+01 -5.800000000000000711e-01 -1.892461650946119400e+00 -4.599196434020996094e+00 -3.480000000000000870e-01 -2.435773909091949463e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.799145442762509983e-01 -1.048002362251281738e+00 0.000000000000000000e+00 -1.965047121047973633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.965047121047973633e+00
2.200000000000000000e+01 -5.600000000000000533e-01 -1.796725098116789043e+00 -4.480299949645996094e+00 -3.360000000000000764e-01 -2.350080609321594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.483736532600821389e-01 -9.980484843254089355e-01 0.000000000000000000e+00 -1.975178956985473633e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.975178956985473633e+00
2.300000000000000000e+01 -5.400000000000000355e-01 -1.704249710449260213e+00 -4.365264415740966797e+00 -3.240000000000000657e-01 -2.264592349529266357e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.180346047270070198e-01 -9.494812488555908203e-01 0.000000000000000000e+00 -1.985200643539428711e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.985200643539428711e+00
2.400000000000000000e+01 -5.200000000000000178e-01 -1.614862205611246049e+00 -4.253914833068847656e+00 -3.120000000000000551e-01 -2.179296761751174927e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.888384712157184953e-01 -9.022426605224609375e-01 0.000000000000000000e+00 -1.995127439498901367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.995127439498901367e+00
2.500000000000000000e+01 -5.000000000000000000e-01 -1.528400658251058086e+00 -4.146031379699707031e+00 -3.000000000000000444e-01 -2.094183713197708130e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.607299129209141975e-01 -8.562672734260559082e-01 0.000000000000000000e+00 -2.004935741424560547e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.004935741424560547e+00
2.600000000000000000e+01 -4.799999999999999822e-01 -1.444713618501262342e+00 -4.041485786437988281e+00 -2.880000000000000338e-01 -2.009241431951522827e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.336569166738618031e-01 -8.115081191062927246e-01 0.000000000000000000e+00 -2.014657020568847656e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.014657020568847656e+00
2.700000000000000000e+01 -4.599999999999999645e-01 -1.363659309170431433e+00 -3.940117359161376953e+00 -2.760000000000000231e-01 -1.924459934234619141e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.075705569640085679e-01 -7.679127454757690430e-01 0.000000000000000000e+00 -2.024291515350341797e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.024291515350341797e+00
2.800000000000000000e+01 -4.399999999999999467e-01 -1.285104893887226485e+00 -3.841748237609863281e+00 -2.640000000000000124e-01 -1.839829385280609131e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.824247768984066487e-01 -7.254275679588317871e-01 0.000000000000000000e+00 -2.033822536468505859e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.033822536468505859e+00
2.900000000000000000e+01 -4.200000000000000400e-01 -1.208925809001337059e+00 -3.746249914169311523e+00 -2.520000000000000573e-01 -1.755339354276657104e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.581761871981418155e-01 -6.840086579322814941e-01 0.000000000000000000e+00 -2.043261051177978516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.043261051177978516e+00
3.000000000000000000e+01 -4.000000000000000222e-01 -1.135005152994973843e+00 -3.653489351272583008e+00 -2.400000000000000466e-01 -1.670981794595718384e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.347838815465746798e-01 -6.436123251914978027e-01 0.000000000000000000e+00 -2.052608013153076172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.052608013153076172e+00
3.100000000000000000e+01 -3.800000000000000044e-01 -1.063233127827895030e+00 -3.563363552093505859e+00 -2.280000000000000360e-01 -1.586747467517852783e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.122092667891231410e-01 -6.042006015777587891e-01 0.000000000000000000e+00 -2.061882019042968750e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.061882019042968750e+00
3.200000000000000000e+01 -3.599999999999999867e-01 -9.935065273549109621e-01 -3.475701332092285156e+00 -2.159999999999999698e-01 -1.502627730369567871e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.904159066050786553e-01 -5.657266974449157715e-01 0.000000000000000000e+00 -2.071044683456420898e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.071044683456420898e+00
3.300000000000000000e+01 -3.399999999999999689e-01 -9.257282677418428030e-01 -3.390457630157470703e+00 -2.039999999999999591e-01 -1.418614685535430908e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.693693774686890530e-01 -5.281628370285034180e-01 0.000000000000000000e+00 -2.080147981643676758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.080147981643676758e+00
3.400000000000000000e+01 -3.199999999999999512e-01 -8.598069573733243542e-01 -3.307467460632324219e+00 -1.919999999999999485e-01 -1.334700435400009155e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.490371357486736992e-01 -4.914660155773162842e-01 0.000000000000000000e+00 -2.089147090911865234e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.089147090911865234e+00
3.500000000000000000e+01 -2.999999999999999334e-01 -7.956565005227934639e-01 -3.226672649383544922e+00 -1.799999999999999656e-01 -1.250876784324645996e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.293883950362772817e-01 -4.556081891059875488e-01 0.000000000000000000e+00 -2.098075866699218750e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.098075866699218750e+00
3.600000000000000000e+01 -2.800000000000000266e-01 -7.331957336751829812e-01 -3.147975444793701172e+00 -1.680000000000000382e-01 -1.167137548327445984e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.103940127716999176e-01 -4.205571115016937256e-01 0.000000000000000000e+00 -2.106932401657104492e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.106932401657104492e+00
3.700000000000000000e+01 -2.600000000000000089e-01 -6.723480900262516213e-01 -3.071249246597290039e+00 -1.560000000000000275e-01 -1.083474904298782349e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.920263853163516887e-01 -3.862787187099456787e-01 0.000000000000000000e+00 -2.115686416625976562e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.115686416625976562e+00
3.800000000000000000e+01 -2.399999999999999911e-01 -6.130412909230250618e-01 -2.996454238891601562e+00 -1.440000000000000169e-01 -9.998822212219238281e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.742593508829188842e-01 -3.527493774890899658e-01 0.000000000000000000e+00 -2.124376296997070312e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.124376296997070312e+00
3.900000000000000000e+01 -2.199999999999999734e-01 -5.552070606783562345e-01 -2.923484802246093750e+00 -1.320000000000000062e-01 -9.163529425859451294e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.570680995113002132e-01 -3.199393153190612793e-01 0.000000000000000000e+00 -2.132982015609741211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.132982015609741211e+00
4.000000000000000000e+01 -1.999999999999999556e-01 -4.987808635579764061e-01 -2.852287530899047852e+00 -1.199999999999999817e-01 -8.328805863857269287e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.404290896192276761e-01 -2.878247797489166260e-01 0.000000000000000000e+00 -2.141522407531738281e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.141522407531738281e+00
4.100000000000000000e+01 -1.799999999999999378e-01 -4.437016606041349065e-01 -2.782759904861450195e+00 -1.079999999999999710e-01 -7.494589686393737793e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.243199705159007823e-01 -2.563787102699279785e-01 0.000000000000000000e+00 -2.149971961975097656e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.149971961975097656e+00
4.200000000000000000e+01 -1.600000000000000311e-01 -3.899116847337941727e-01 -2.714870452880859375e+00 -9.600000000000002975e-02 -6.660821288824081421e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.087195104235847559e-01 -2.255805283784866333e-01 0.000000000000000000e+00 -2.158363819122314453e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.158363819122314453e+00
4.300000000000000000e+01 -1.400000000000000133e-01 -3.373562325249119254e-01 -2.648531436920166016e+00 -8.400000000000001910e-02 -5.827439203858375549e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.360752955495302285e-02 -1.954061985015869141e-01 0.000000000000000000e+00 -2.166678190231323242e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.166678190231323242e+00
4.400000000000000000e+01 -1.199999999999999956e-01 -2.859834713087474611e-01 -2.583674430847167969e+00 -7.200000000000000844e-02 -4.994388297200202942e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.896483783094945808e-02 -1.658344119787216187e-01 0.000000000000000000e+00 -2.174910306930541992e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.174910306930541992e+00
4.500000000000000000e+01 -9.999999999999997780e-02 -2.357442602705346890e-01 -2.520267486572265625e+00 -5.999999999999999084e-02 -4.161611571907997131e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.477317690988490528e-02 -1.368461251258850098e-01 0.000000000000000000e+00 -2.183084011077880859e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.183084011077880859e+00
4.600000000000000000e+01 -7.999999999999996003e-02 -1.865919844215122581e-01 -2.458216667175292969e+00 -4.799999999999998018e-02 -3.329056501388549805e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.101516612806838991e-02 -1.084205582737922668e-01 0.000000000000000000e+00 -2.191164493560791016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.191164493560791016e+00
4.700000000000000000e+01 -5.999999999999994227e-02 -1.384824004199037006e-01 -2.397509098052978516e+00 -3.599999999999996952e-02 -2.496668323874473572e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.767425211104518529e-02 -8.054079860448837280e-02 0.000000000000000000e+00 -2.199191570281982422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.199191570281982422e+00
4.800000000000000000e+01 -4.000000000000003553e-02 -9.137349323221091724e-02 -2.338079452514648438e+00 -2.400000000000002132e-02 -1.664396375417709351e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.473466173663354736e-02 -5.318854376673698425e-02 0.000000000000000000e+00 -2.207149267196655273e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.207149267196655273e+00
4.900000000000000000e+01 -2.000000000000001776e-02 -4.522534281373884885e-02 -2.279867410659790039e+00 -1.200000000000001066e-02 -8.321901783347129822e-03 0.000000000000000000e+00 0.000000000000000000e+00 -1.218135820785183274e-02 -2.634688839316368103e-02 0.000000000000000000e+00 -2.215027809143066406e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.215027809143066406e+00
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 -2.222855567932128906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.222855567932128906e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.222855567932128906e+00
5.100000000000000000e+01 2.000000000000001776e-02 4.433862910864156542e-02 -2.166978120803833008e+00 1.200000000000001066e-02 8.322223089635372162e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.182309753207848313e-02 2.586774528026580811e-02 0.000000000000000000e+00 -2.230611324310302734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.230611324310302734e+00
5.200000000000000000e+01 4.000000000000003553e-02 8.782489092681780574e-02 -2.112186193466186523e+00 2.400000000000002132e-02 1.664524525403976440e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.330099808272307477e-02 5.127084255218505859e-02 0.000000000000000000e+00 -2.238287448883056641e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.238287448883056641e+00
5.300000000000000000e+01 6.000000000000005329e-02 1.304914849298260682e-01 -2.058440446853637695e+00 3.600000000000003197e-02 2.496952377259731293e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.444617804014557527e-02 7.622309774160385132e-02 0.000000000000000000e+00 -2.245884895324707031e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.245884895324707031e+00
5.400000000000000000e+01 8.000000000000007105e-02 1.723695575139912173e-01 -2.005746364593505859e+00 4.800000000000004263e-02 3.329551964998245239e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.527055801233921539e-02 1.007391586899757385e-01 0.000000000000000000e+00 -2.253450393676757812e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.253450393676757812e+00
5.500000000000000000e+01 1.000000000000000888e-01 2.134887896758511094e-01 -1.954008817672729492e+00 6.000000000000005329e-02 4.162367805838584900e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.578553238607644738e-02 1.248303204774856567e-01 0.000000000000000000e+00 -2.260921001434326172e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.260921001434326172e+00
5.600000000000000000e+01 1.200000000000001066e-01 2.538774789706582657e-01 -1.903228402137756348e+00 7.200000000000006395e-02 4.995444416999816895e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.600199705867526578e-02 1.485100835561752319e-01 0.000000000000000000e+00 -2.268336296081542969e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.268336296081542969e+00
5.700000000000000000e+01 1.400000000000001243e-01 2.935626162258380134e-01 -1.853366971015930176e+00 8.400000000000007461e-02 5.828823149204254150e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.593037546812271554e-02 1.717902719974517822e-01 0.000000000000000000e+00 -2.275691747665405273e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.275691747665405273e+00
5.800000000000000000e+01 1.599999999999999201e-01 3.325699570514801806e-01 -1.804371237754821777e+00 9.599999999999996037e-02 6.662548333406448364e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.558064305807719374e-02 1.946808844804763794e-01 0.000000000000000000e+00 -2.282961368560791016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.282961368560791016e+00
5.900000000000000000e+01 1.799999999999999378e-01 3.709240894295842139e-01 -1.756247162818908691e+00 1.079999999999999710e-01 7.496661692857742310e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.496235024398128055e-02 2.171951830387115479e-01 0.000000000000000000e+00 -2.290187835693359375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.290187835693359375e+00
6.000000000000000000e+01 1.999999999999999556e-01 4.086484964313942814e-01 -1.708936691284179688e+00 1.199999999999999817e-01 8.331201225519180298e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.040846440261622013e-01 2.393417209386825562e-01 0.000000000000000000e+00 -2.297339439392089844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.297339439392089844e+00
6.100000000000000000e+01 2.199999999999999734e-01 4.457656152291179508e-01 -1.662423014640808105e+00 1.320000000000000062e-01 9.166215360164642334e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.129562883430322989e-01 2.611314058303833008e-01 0.000000000000000000e+00 -2.304428100585937500e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.304428100585937500e+00
6.200000000000000000e+01 2.399999999999999911e-01 4.822968926599282002e-01 -1.616674184799194336e+00 1.440000000000000169e-01 1.000173613429069519e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.215856831762840429e-01 2.825733721256256104e-01 0.000000000000000000e+00 -2.311449289321899414e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.311449289321899414e+00
6.300000000000000000e+01 2.600000000000000089e-01 5.182628370381239247e-01 -1.571669578552246094e+00 1.560000000000000275e-01 1.083780601620674133e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.299808826375370152e-01 3.036773800849914551e-01 0.000000000000000000e+00 -2.318408012390136719e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.318408012390136719e+00
6.400000000000000000e+01 2.800000000000000266e-01 5.536830671651068458e-01 -1.527392268180847168e+00 1.680000000000000382e-01 1.167446523904800415e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.381496119160107172e-01 3.244534134864807129e-01 0.000000000000000000e+00 -2.325315475463867188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.325315475463867188e+00
6.500000000000000000e+01 3.000000000000000444e-01 5.885763580767755521e-01 -1.483796000480651855e+00 1.800000000000000488e-01 1.251174807548522949e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.460992833000520075e-01 3.449072837829589844e-01 0.000000000000000000e+00 -2.332143306732177734e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.332143306732177734e+00
6.600000000000000000e+01 3.200000000000000622e-01 6.229606845073717425e-01 -1.440885066986083984e+00 1.920000000000000595e-01 1.334970146417617798e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.538370113126865946e-01 3.650507330894470215e-01 0.000000000000000000e+00 -2.338925600051879883e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.338925600051879883e+00
6.700000000000000000e+01 3.400000000000000799e-01 6.568532610624618906e-01 -1.398602843284606934e+00 2.040000000000000702e-01 1.418835371732711792e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.613696270058097570e-01 3.848868906497955322e-01 0.000000000000000000e+00 -2.345618247985839844e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.345618247985839844e+00
6.800000000000000000e+01 3.600000000000000977e-01 6.902705806194114890e-01 -1.356963634490966797e+00 2.160000000000000808e-01 1.502774804830551147e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.687036913494340817e-01 4.044284820556640625e-01 0.000000000000000000e+00 -2.352267742156982422e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.352267742156982422e+00
6.900000000000000000e+01 3.800000000000001155e-01 7.232284506776537336e-01 -1.315913438796997070e+00 2.280000000000000915e-01 1.586791723966598511e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.758455080493927791e-01 4.236775040626525879e-01 0.000000000000000000e+00 -2.358829259872436523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.358829259872436523e+00
7.000000000000000000e+01 4.000000000000001332e-01 7.557420267455912111e-01 -1.275458097457885742e+00 2.400000000000001021e-01 1.670890450477600098e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.828011355110827629e-01 4.426450729370117188e-01 0.000000000000000000e+00 -2.365336179733276367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.365336179733276367e+00
7.100000000000000000e+01 4.199999999999999289e-01 7.878258446349163391e-01 -1.235588312149047852e+00 2.520000000000000018e-01 1.755073964595794678e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.895763982644270429e-01 4.613399505615234375e-01 0.000000000000000000e+00 -2.371801137924194336e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.371801137924194336e+00
7.200000000000000000e+01 4.399999999999999467e-01 8.194938505444975263e-01 -1.196258306503295898e+00 2.640000000000000124e-01 1.839346140623092651e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.961768976896275385e-01 4.797635674476623535e-01 0.000000000000000000e+00 -2.378187656402587891e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.378187656402587891e+00
7.300000000000000000e+01 4.599999999999999645e-01 8.507594295286160513e-01 -1.157462835311889648e+00 2.760000000000000231e-01 1.923710703849792480e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.026080222382887208e-01 4.979245066642761230e-01 0.000000000000000000e+00 -2.384511947631835938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.384511947631835938e+00
7.400000000000000000e+01 4.799999999999999822e-01 8.816354323939136206e-01 -1.119185209274291992e+00 2.880000000000000338e-01 2.008171081542968750e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.088749570555392676e-01 5.158290266990661621e-01 0.000000000000000000e+00 -2.390773773193359375e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.390773773193359375e+00
7.500000000000000000e+01 5.000000000000000000e-01 9.121342010515669507e-01 -1.081417798995971680e+00 3.000000000000000444e-01 2.092730849981307983e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.149826931395324436e-01 5.334847569465637207e-01 0.000000000000000000e+00 -2.396986007690429688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.396986007690429688e+00
7.600000000000000000e+01 5.200000000000000178e-01 9.422675925432530963e-01 -1.044118165969848633e+00 3.120000000000000551e-01 2.177393138408660889e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.209360359821057329e-01 5.508912801742553711e-01 0.000000000000000000e+00 -2.403110265731811523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.403110265731811523e+00
7.700000000000000000e+01 5.400000000000000355e-01 9.720470016981417327e-01 -1.007297992706298828e+00 3.240000000000000657e-01 2.262162119150161743e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.267396138019400764e-01 5.680601596832275391e-01 0.000000000000000000e+00 -2.409183263778686523e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.409183263778686523e+00
7.800000000000000000e+01 5.600000000000000533e-01 1.001483382599418936e+00 -9.709272384643554688e-01 3.360000000000000764e-01 2.347040921449661255e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.323978853208842621e-01 5.849928855895996094e-01 0.000000000000000000e+00 -2.415184974670410156e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.415184974670410156e+00
7.900000000000000000e+01 5.800000000000000711e-01 1.030587268858888628e+00 -9.349977374076843262e-01 3.480000000000000870e-01 2.432032823562622070e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.379151471783799709e-01 6.016957759857177734e-01 0.000000000000000000e+00 -2.421120882034301758e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.421120882034301758e+00
8.000000000000000000e+01 6.000000000000000888e-01 1.059368792856276054e+00 -8.995034694671630859e-01 3.600000000000000977e-01 2.517141699790954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.432955409217714693e-01 6.181761026382446289e-01 0.000000000000000000e+00 -2.427004814147949219e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.427004814147949219e+00
8.100000000000000000e+01 6.200000000000001066e-01 1.087837704024696039e+00 -8.644144535064697266e-01 3.720000000000001084e-01 2.602370679378509521e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.485430596534665415e-01 6.344336271286010742e-01 0.000000000000000000e+00 -2.432808876037597656e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.432808876037597656e+00
8.200000000000000000e+01 6.400000000000001243e-01 1.116003385849685614e+00 -8.297334313392639160e-01 3.840000000000001190e-01 2.687723636627197266e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.536615544522021204e-01 6.504774093627929688e-01 0.000000000000000000e+00 -2.438558578491210938e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.438558578491210938e+00
8.300000000000000000e+01 6.600000000000001421e-01 1.143874872494377248e+00 -7.954347133636474609e-01 3.960000000000001297e-01 2.773202955722808838e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.586547403087375296e-01 6.663075089454650879e-01 0.000000000000000000e+00 -2.444230794906616211e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.444230794906616211e+00
8.400000000000000000e+01 6.799999999999999378e-01 1.171460864130356772e+00 -7.615275382995605469e-01 4.079999999999999183e-01 2.858812808990478516e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.635262018498258363e-01 6.819348335266113281e-01 0.000000000000000000e+00 -2.449859142303466797e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.449859142303466797e+00
8.500000000000000000e+01 6.999999999999999556e-01 1.198769741709030390e+00 -7.279825806617736816e-01 4.199999999999999289e-01 2.944557070732116699e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.682793988230314230e-01 6.973579525947570801e-01 0.000000000000000000e+00 -2.455415248870849609e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.455415248870849609e+00
8.600000000000000000e+01 7.199999999999999734e-01 1.225809580871340954e+00 -6.947942376136779785e-01 4.319999999999999396e-01 3.030437827110290527e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.729176712564642671e-01 7.125824093818664551e-01 0.000000000000000000e+00 -2.460907697677612305e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.460907697677612305e+00
8.700000000000000000e+01 7.399999999999999911e-01 1.252588165254169050e+00 -6.619451045989990234e-01 4.439999999999999503e-01 3.116459846496582031e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.774442443739619790e-01 7.276098728179931641e-01 0.000000000000000000e+00 -2.466325044631958008e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.466325044631958008e+00
8.800000000000000000e+01 7.600000000000000089e-01 1.279112999007280926e+00 -6.294322013854980469e-01 4.560000000000000719e-01 3.202625215053558350e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.818622333116796996e-01 7.424461841583251953e-01 0.000000000000000000e+00 -2.471678972244262695e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.471678972244262695e+00
8.900000000000000000e+01 7.800000000000000266e-01 1.305391318792142430e+00 -5.972447395324707031e-01 4.680000000000000826e-01 3.288938701152801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.861746475788660704e-01 7.570949792861938477e-01 0.000000000000000000e+00 -2.476969003677368164e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.476969003677368164e+00
9.000000000000000000e+01 8.000000000000000444e-01 1.331430105134469688e+00 -5.653821825981140137e-01 4.800000000000000933e-01 3.375402390956878662e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.903843953050450066e-01 7.715628743171691895e-01 0.000000000000000000e+00 -2.482208728790283203e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.482208728790283203e+00
9.100000000000000000e+01 8.200000000000000622e-01 1.357236093208102679e+00 -5.338080525398254395e-01 4.920000000000001039e-01 3.462019860744476318e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.944942873224107860e-01 7.858430743217468262e-01 0.000000000000000000e+00 -2.487353801727294922e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.487353801727294922e+00
9.200000000000000000e+01 8.400000000000000799e-01 1.382815783112088637e+00 -5.025386214256286621e-01 5.040000000000001146e-01 3.548795282840728760e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.985070410217536829e-01 7.999482750892639160e-01 0.000000000000000000e+00 -2.492444992065429688e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.492444992065429688e+00
9.300000000000000000e+01 8.600000000000000977e-01 1.408175449708236604e+00 -4.715585708618164062e-01 5.160000000000001252e-01 3.635731339454650879e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.024252840442823720e-01 8.138793110847473145e-01 0.000000000000000000e+00 -2.497473001480102539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.497473001480102539e+00
9.400000000000000000e+01 8.800000000000001155e-01 1.433321151808720106e+00 -4.408447146415710449e-01 5.280000000000001359e-01 3.722831308841705322e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.062515578289674578e-01 8.276329040527343750e-01 0.000000000000000000e+00 -2.502411127090454102e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.502411127090454102e+00
9.500000000000000000e+01 9.000000000000001332e-01 1.458258741152498983e+00 -4.104198813438415527e-01 5.400000000000001465e-01 3.810099065303802490e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.099883209367892412e-01 8.412249684333801270e-01 0.000000000000000000e+00 -2.507313013076782227e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.507313013076782227e+00
9.600000000000000000e+01 9.199999999999999289e-01 1.482993870769466316e+00 -3.802456259727478027e-01 5.520000000000000462e-01 3.897537589073181152e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.136379522867718261e-01 8.546454310417175293e-01 0.000000000000000000e+00 -2.512125730514526367e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.512125730514526367e+00
9.700000000000000000e+01 9.399999999999999467e-01 1.507532003059317782e+00 -3.503309488296508789e-01 5.640000000000000568e-01 3.985150456428527832e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.172027542137273448e-01 8.679044246673583984e-01 0.000000000000000000e+00 -2.516878604888916016e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.516878604888916016e+00
9.800000000000000000e+01 9.599999999999999645e-01 1.531878417421986605e+00 -3.206673264503479004e-01 5.760000000000000675e-01 4.072940945625305176e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.206849554008222025e-01 8.810039162635803223e-01 0.000000000000000000e+00 -2.521569490432739258e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.521569490432739258e+00
9.900000000000000000e+01 9.799999999999999822e-01 1.556038217616343200e+00 -2.912329435348510742e-01 5.880000000000000782e-01 4.160912334918975830e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.240867136813645466e-01 8.939399123191833496e-01 0.000000000000000000e+00 -2.526172637939453125e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.526172637939453125e+00
1.000000000000000000e+02 1.000000000000000000e+00 1.580016338641924811e+00 -2.620279192924499512e-01 6.000000000000000888e-01 4.249068200588226318e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.274101186830050136e-01 9.067177176475524902e-01 0.000000000000000000e+00 -2.530698776245117188e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.530698776245117188e+00


==> data/A_equi_overall_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_B_mean Type_B_stds_upper Type_B_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 5.365344041843148554e-06 7.806085846616168407e-06 3.687753024112655311e-06 1.438964971634596783e-05 1.907627000316214024e-05 1.085442903276229415e-05 4.280305492723902663e-06 1.022595919811812766e-05 1.791618248820512394e-06 3.764846887460343325e-07 2.389282995621027593e-06 5.932353811581737649e-08
5.000000000000000104e-03 1.965907191512238211e-05 3.729704731252758568e-05 1.036219047919486115e-05 2.695274880318867700e-05 5.084202759187833191e-05 1.428838900523775039e-05 9.175429682533070184e-06 2.611219153562325526e-05 3.224107396127809132e-06 2.820507287990699794e-07 1.424143131165036238e-06 5.585998476923295793e-08
1.000000000000000021e-02 6.031098704244313048e-05 8.666129679153334166e-05 4.197277553766207522e-05 6.813027836519157420e-05 1.071152830278190838e-04 4.333401078642512035e-05 3.997267618846926787e-05 7.104048870256486354e-05 2.249160824833304001e-05 2.854597895959780913e-07 1.406622394237977434e-06 5.793117741476378894e-08
1.499999999999999944e-02 1.233641244863666563e-04 1.572027094024510384e-04 9.680944602123050234e-05 1.342672899325132263e-04 1.879761281371458768e-04 9.590422637425908203e-05 9.209136502199433008e-05 1.403985038905839280e-04 6.040534105850240538e-05 2.894126745426815760e-07 1.400846558217038331e-06 5.979219900611775260e-08
2.000000000000000042e-02 2.071114952413504275e-04 2.471042589224689665e-04 1.735913887043389378e-04 2.211485395187438668e-04 2.974789426686348290e-04 1.644038266794269033e-04 1.635523064801023055e-04 2.337516982021894832e-04 1.144349203051512145e-04 2.951031089970253697e-07 1.406937703976516442e-06 6.189744200725735539e-08
2.500000000000000139e-02 3.096004287753727820e-04 3.543539018541753374e-04 2.704991394093358005e-04 3.251492919918588602e-04 4.383535366295061809e-04 2.411798998947345786e-04 2.531568594853950594e-04 3.507661136528027407e-04 1.827097687319487857e-04 3.020680710836411103e-07 1.426961721473467499e-06 6.394363506399652165e-08
2.999999999999999889e-02 4.283164530279563861e-04 4.763438691677314429e-04 3.851314057111353511e-04 4.420159938702001982e-04 6.108349181364963959e-04 3.198542405419627630e-04 3.631365869137045000e-04 4.947089247269784293e-04 2.665571089668744261e-04 3.090919585349261671e-07 1.451228681696105585e-06 6.583238054480681935e-08
3.500000000000000333e-02 5.600497391010859612e-04 6.097538298633219285e-04 5.143972778940991046e-04 5.666715306663284079e-04 8.129178231473321121e-04 3.950173246595441515e-04 4.974833615749022419e-04 6.744693947904775678e-04 3.669398447956961169e-04 3.186562197653129738e-07 1.489525724705730935e-06 6.817054899483519074e-08
4.000000000000000083e-02 7.007521658574179845e-04 7.505852002700541320e-04 6.542276583353700062e-04 6.932615278838765056e-04 1.040748596542681115e-03 4.617940851810478338e-04 6.527435752752269857e-04 8.943223228245302577e-04 4.764212680249550248e-04 3.277566264793185356e-07 1.529908756264503144e-06 7.021621764123750930e-08
4.499999999999999833e-02 8.454888988777908105e-04 8.946257864583846567e-04 7.990508310245671283e-04 8.151286557979348698e-04 1.288081294836888793e-03 5.158329122286386872e-04 8.182980516036878664e-04 1.138147075430498813e-03 5.883349487192720152e-04 3.370229207048193322e-07 1.576283272637686360e-06 7.205839905307090282e-08
5.000000000000000278e-02 9.885601907949159804e-04 1.038864908082480975e-03 9.406913673003682985e-04 9.250935007338815380e-04 1.545757840306799654e-03 5.536429851976105813e-04 9.839628701895015202e-04 1.381647228741654911e-03 7.007453927246981530e-04 3.490537047771761896e-07 1.630239658847892205e-06 7.473655063990800544e-08
5.500000000000000028e-02 1.123500237313183360e-03 1.182567279776784242e-03 1.067383484076302137e-03 1.015827351043401558e-03 1.800831669171134653e-03 5.730159152536489810e-04 1.142756931411249106e-03 1.611530919753624514e-03 8.103433749121632078e-04 3.603368225170597437e-07 1.686416278098717277e-06 7.699322364705627194e-08
5.999999999999999778e-02 1.243489916553466553e-03 1.324881308698594874e-03 1.167098639265290103e-03 1.080261069167595157e-03 2.035828560281345567e-03 5.732132854044670297e-04 1.291379194129168304e-03 1.833647852183399899e-03 9.094768229591896095e-04 3.712984406366090539e-07 1.746164209186280103e-06 7.895164228765289466e-08
6.500000000000000222e-02 1.341160464519749584e-03 1.460902151633183691e-03 1.231233309896901740e-03 1.112009495884584221e-03 2.228290099989035239e-03 5.549390175648905759e-04 1.432541597489691470e-03 2.069112919552633812e-03 9.918141292076128584e-04 3.837183159861734346e-07 1.805742640315277961e-06 8.153971819459135094e-08
7.000000000000000666e-02 1.409129660675720146e-03 1.583855701962216334e-03 1.253678853531973222e-03 1.106462466145230602e-03 2.352385204853084822e-03 5.204331273902247212e-04 1.580162375985604169e-03 2.338955053144420055e-03 1.067533611269569100e-03 3.956982086861611552e-07 1.868153173859889457e-06 8.381382990877826135e-08
7.499999999999999722e-02 1.439992752650919418e-03 1.686642202161114804e-03 1.229412571931539494e-03 1.061216329243626312e-03 2.381208895390353984e-03 4.729446877312714443e-04 1.749450952542443193e-03 2.650159500334614473e-03 1.154865824100484179e-03 4.071899800221019638e-07 1.928095739621761268e-06 8.599348902815679943e-08
8.000000000000000167e-02 1.427370435523191150e-03 1.762019440681849604e-03 1.156279160811787571e-03 9.770587875383787441e-04 2.292855217282854796e-03 4.163559334711357642e-04 1.929794084479464523e-03 2.989916665079805479e-03 1.245554851741171361e-03 4.197027903634119045e-07 1.989495253433756473e-06 8.854026262933192219e-08
8.500000000000000611e-02 1.367726831412838630e-03 1.802233109624057101e-03 1.037977093738347636e-03 8.587240232061477780e-04 2.078517377977367065e-03 3.547754547758139487e-04 2.086681065243483311e-03 3.307427490559455840e-03 1.316502895520516025e-03 4.320211936072833550e-07 2.049893443889577390e-06 9.104976274850495807e-08
8.999999999999999667e-02 1.263566618968898526e-03 1.799525755856655647e-03 8.872340923025242220e-04 7.151094386214290133e-04 1.751403420617300005e-03 2.919838474594357424e-04 2.189216073601991160e-03 3.532445823292925096e-03 1.356755986267220958e-03 4.433059378508588849e-07 2.108353690410745276e-06 9.321024049600705799e-08
9.500000000000000111e-02 1.126871161047676706e-03 1.747622116803125222e-03 7.266093747564937632e-04 5.588264576688758934e-04 1.351984495669960890e-03 2.309841649744611986e-04 2.224068472662283497e-03 3.629084744555734210e-03 1.363010488666855681e-03 4.552794782786247615e-07 2.162783433902124612e-06 9.583918578832460219e-08
1.000000000000000056e-01 9.804832339311844117e-04 1.646705490381447515e-03 5.838004291814589139e-04 4.048230715221038962e-04 9.432288090620771564e-04 1.737454556753309347e-04 2.192877478394025543e-03 3.614350790423568726e-03 1.330449619884350706e-03 4.671619141878899240e-07 2.215867279363917361e-06 9.848976791170481837e-08
1.049999999999999961e-01 8.525084739558444914e-04 1.513879625037068202e-03 4.800716557293830018e-04 2.680006265686065239e-04 5.931705590175597419e-04 1.210854698522546342e-04 2.101037747132882081e-03 3.524757739566577574e-03 1.252386671947567330e-03 4.784133482288504905e-07 2.265351411134923431e-06 1.010348022114909723e-07
1.100000000000000006e-01 7.639672322770371757e-04 1.389530373040354181e-03 4.200310718764595002e-04 1.609934707562549498e-04 3.492647533226608250e-04 7.420988628131191102e-05 1.959263532428487300e-03 3.394702460343831506e-03 1.130795300721392426e-03 4.887758190242622403e-07 2.312080778704313194e-06 1.033276187680255003e-07
1.150000000000000050e-01 7.209833303329804977e-04 1.313152249446915753e-03 3.958542985681793029e-04 9.301295045584324407e-05 2.149418957471511363e-04 4.024998906066369918e-05 1.796449969104446957e-03 3.240974126443574993e-03 9.957600294195232890e-04 4.991785969808695424e-07 2.353548480988474420e-06 1.058738639533510587e-07
1.199999999999999956e-01 7.168070835113629418e-04 1.300642520369428611e-03 3.950450542137628833e-04 6.934948228303310634e-05 1.329752096914239401e-04 3.616727286300263391e-05 1.653765365820136952e-03 3.033092195642417450e-03 9.017002150859259203e-04 5.095658844841197498e-07 2.392191381252606099e-06 1.085437363686684343e-07
1.250000000000000000e-01 7.385109398264040398e-04 1.341072989687440735e-03 4.066880866569333583e-04 6.527638350795370937e-05 8.890166924630763141e-05 4.792942899724489478e-05 1.537988023764970359e-03 2.727952590097467486e-03 8.670998058510851619e-04 5.182757354367291749e-07 2.425494341339453979e-06 1.107443267808846043e-07
1.300000000000000044e-01 7.749415421355352685e-04 1.387173997703313420e-03 4.329192983156270090e-04 6.222781271131599577e-05 1.062359269167648617e-04 3.645001071877070439e-05 1.407058686022784029e-03 2.308474401529760425e-03 8.576288065400234977e-04 5.283791515299972646e-07 2.455997074724723133e-06 1.136746173864444926e-07
1.350000000000000089e-01 8.122042874710179829e-04 1.390508354505101641e-03 4.744134060388946451e-04 6.378543810896571814e-05 1.262810951853442047e-04 3.221845763042514084e-05 1.225343337620414530e-03 1.780711598619251100e-03 8.431833072884803134e-04 5.368308909015823150e-07 2.481598579114988237e-06 1.161297430823653935e-07
1.400000000000000133e-01 8.319496484130596949e-04 1.339791137822222283e-03 5.166030718934745995e-04 6.695033269986931006e-05 1.379192979200927487e-04 3.249978151150507521e-05 9.977343656377812408e-04 1.264737162010914386e-03 7.870994023705576428e-04 5.456095813059658124e-07 2.504541212427937041e-06 1.188600186476016134e-07
1.449999999999999900e-01 8.209443544670244099e-04 1.246673257962233831e-03 5.405984517810966811e-04 6.819478597724390565e-05 1.411651110367658629e-04 3.294389669180290822e-05 7.719204981391711295e-04 1.025971480898650633e-03 5.807776010747489875e-04 5.529601508847021017e-07 2.522447849615271198e-06 1.212175421240396903e-07
1.499999999999999944e-01 7.760656622147967150e-04 1.125636047904272300e-03 5.350556364912280967e-04 6.699256710884519332e-05 1.359037775265209945e-04 3.302339441563582466e-05 6.163253649027520360e-04 9.157736296163902084e-04 4.147935069735840421e-04 5.599263600651507464e-07 2.533764501126406188e-06 1.237358596493210132e-07
1.549999999999999989e-01 7.019149687105416752e-04 9.882683916319825318e-04 4.985332197929786364e-04 6.376994009879440289e-05 1.241041657345104150e-04 3.276767734697402128e-05 5.276053599288922473e-04 7.617374329775993729e-04 3.654374903666865243e-04 5.670594171705202256e-07 2.546195271680861780e-06 1.262889716975618349e-07
1.600000000000000033e-01 6.069626716218855548e-04 8.431905966805524700e-04 4.369162632893410425e-04 5.913954735763923197e-05 1.085623756703164508e-04 3.221637367523774340e-05 4.486360123747985926e-04 6.137913949024660122e-04 3.279196698929670280e-04 5.730885638971954895e-07 2.552073055762645039e-06 1.286916537628676612e-07
1.650000000000000078e-01 5.007206061417445071e-04 6.970605221405499780e-04 3.596834384552946053e-04 5.370387526555346619e-05 9.186128316233958455e-05 3.139631974703923896e-05 3.647287764953612639e-04 4.847743963559658338e-04 2.744102852868544125e-04 5.792536005093063378e-07 2.554418195430687127e-06 1.313546600565231023e-07
1.700000000000000122e-01 3.919920452660094977e-04 5.554571534185227637e-04 2.766329726895281151e-04 4.801230158527125590e-05 7.599605631515674335e-05 3.033290430171035738e-05 2.818118976593474915e-04 3.703020314676631983e-04 2.144680258641728848e-04 5.848653062765526985e-07 2.554109481084158456e-06 1.339282552370332815e-07
1.750000000000000167e-01 2.882463125595222412e-04 4.233675534069311890e-04 1.962501283708472635e-04 4.255634710504483807e-05 6.237129538789224989e-05 2.903647691878185553e-05 2.060532691119715991e-04 2.719323691512345485e-04 1.561342250069453603e-04 5.908413941878461159e-07 2.551838562155860187e-06 1.368007985547935213e-07
1.799999999999999933e-01 1.953705989954652837e-04 3.052443738312117343e-04 1.250462718534928641e-04 3.776393608746075750e-05 5.164700115931564005e-05 2.761273330117814407e-05 1.408927016195802163e-04 1.936272923617752325e-04 1.025204305009580437e-04 5.958818375223055617e-07 2.547510859330049212e-06 1.393812171549831690e-07
1.849999999999999978e-01 1.177196654374700350e-04 2.049577418836160054e-04 6.761354561848662123e-05 3.403875921497647204e-05 4.368031787917020639e-05 2.652538225798178285e-05 8.757940603367953447e-05 1.374409508811775475e-04 5.580689242934019179e-05 5.996429171326263888e-07 2.538970940292013972e-06 1.416210096622730660e-07
1.900000000000000022e-01 5.832380299638550752e-05 1.261984302371705702e-04 2.695489943550231405e-05 3.160607477265033331e-05 3.787701919477359520e-05 2.637335206863907362e-05 4.576211705215507794e-05 1.026153229423282129e-04 2.040797901373956659e-05 6.046792005309177585e-07 2.530944123629933166e-06 1.444666170781777855e-07
1.950000000000000067e-01 1.859742943802891461e-05 7.920386923498194654e-05 4.366761182794673884e-06 3.044308229755681024e-05 3.447866820852616733e-05 2.687984507321064951e-05 1.879359371670305727e-05 7.987816471154252453e-05 4.421723584461158144e-06 6.088882688786385112e-07 2.520985229256367414e-06 1.470635050437746663e-07
2.000000000000000111e-01 1.309454850476604170e-05 2.925485105207862070e-05 5.861154453954652451e-06 3.037829366650759451e-05 3.499246539523456366e-05 2.637255522482425445e-05 1.534099613250860782e-05 5.039214528654903494e-05 4.670294566730105104e-06 6.129464477304217313e-07 2.511043697135744847e-06 1.496203941866458397e-07
2.050000000000000155e-01 1.762504974094818841e-05 3.523633633249322066e-05 8.815967001780451078e-06 3.128320055079167030e-05 3.843825630762276327e-05 2.546001641877226304e-05 2.290420406523611366e-05 5.949662235981880559e-05 8.817350347879078791e-06 6.181040777672709535e-07 2.498807690007187768e-06 1.528939791887024457e-07
2.099999999999999922e-01 3.992320368284004795e-05 6.803589037197740842e-05 2.342678523919211579e-05 3.302066774815088702e-05 4.328860688099733599e-05 2.518825568887540355e-05 4.585819059868248744e-05 9.270210913233861770e-05 2.268528369708344114e-05 6.223004613077081556e-07 2.489035234217163077e-06 1.555855292123192503e-07
2.149999999999999967e-01 8.313956172572152482e-05 1.278024228200635960e-04 5.408494276886213601e-05 3.536351678415209260e-05 4.922985878847902956e-05 2.540284189553011573e-05 8.370267309181865631e-05 1.929771232582275914e-04 3.630553386030515076e-05 6.261976648254192394e-07 2.478851670314742529e-06 1.581875673032988652e-07
2.200000000000000011e-01 1.460349215138353096e-04 2.068973986753030786e-04 1.030762031717013600e-04 3.805097641418574139e-05 5.611435178603514884e-05 2.580225485974952347e-05 1.279636657920856695e-04 3.332948192686867837e-04 4.912977585093536702e-05 6.316627346730655594e-07 2.470945146545132619e-06 1.614757862725253076e-07
2.250000000000000056e-01 2.257914117701347067e-04 3.032541458335755559e-04 1.681156295127093610e-04 4.087812731675754348e-05 6.365254013488898406e-05 2.625223265849096197e-05 1.734401831386644911e-04 4.743352064669007504e-04 6.341822558615534144e-05 6.360053217852318976e-07 2.465475933447740970e-06 1.640668091103515629e-07
2.300000000000000100e-01 3.195265422717677353e-04 4.149297866609899001e-04 2.460590068448573328e-04 4.369877810987083462e-05 7.143452865810982267e-05 2.673193544028424270e-05 2.200854025663982034e-04 6.190578207883784588e-04 7.824403924196876971e-05 6.426427199959412922e-07 2.462105832012428181e-06 1.677383889002936850e-07
2.350000000000000144e-01 4.239878644704338402e-04 5.394692106123944895e-04 3.332270047703601726e-04 4.641014167485483572e-05 7.903638504286185937e-05 2.725202132045924218e-05 2.727848252728498233e-04 8.167803729839630744e-04 9.110351247458320801e-05 6.484010326536453139e-07 2.457172155399329297e-06 1.711007094974947376e-07
2.399999999999999911e-01 5.355821492395621648e-04 6.740344639401326266e-04 4.255690976204243216e-04 4.895874556285149520e-05 8.613423884807571600e-05 2.782817610213989822e-05 3.328277957026359998e-04 1.100762937873089875e-03 1.006341490805598941e-04 6.556544020583077414e-07 2.458308495811312550e-06 1.748693036984210329e-07
2.449999999999999956e-01 6.502772019961498362e-04 8.150369671543885794e-04 5.188236319050801987e-04 5.128124957559282345e-05 9.243445626888776006e-05 2.845006790957220558e-05 3.856323897487624625e-04 1.361743650875895826e-03 1.092072945797744189e-04 6.637699047874147349e-07 2.460514109651942867e-06 1.790644015302225807e-07
2.500000000000000000e-01 7.637194750964574523e-04 9.581744151753290167e-04 6.087278343107093738e-04 5.335891897893957640e-05 9.777580829395808343e-05 2.911941393561433148e-05 4.212881210122849051e-04 1.504929155699974300e-03 1.179349075893943718e-04 6.723104328371174158e-07 2.469253017223263853e-06 1.830518439985218019e-07
2.550000000000000044e-01 8.712831284084950317e-04 1.098253642595313538e-03 6.912194600651293003e-04 5.516064858991166412e-05 1.020262120755712989e-04 2.982270037239041359e-05 4.398323781138054837e-04 1.537898318442026653e-03 1.257901894536326323e-04 6.824171944175957441e-07 2.480477654454124274e-06 1.877433672504770891e-07
2.600000000000000089e-01 9.682413853893474982e-04 1.229339979260245675e-03 7.625973255541705935e-04 5.665190396204606275e-05 1.051103770390475679e-04 3.053398068710773427e-05 4.437003476598039373e-04 1.497826006713827256e-03 1.314371613465012997e-04 6.927105183883476524e-07 2.494644813156945933e-06 1.923511755080720662e-07
2.650000000000000133e-01 1.049945311574036581e-03 1.345039109858738556e-03 8.195933852154511966e-04 5.783681302487308573e-05 1.070618960596626102e-04 3.124451428554936235e-05 4.381614680945133543e-04 1.425053338302411385e-03 1.347216044217973885e-04 7.047748472569412344e-07 2.514277817801161145e-06 1.975547737045367219e-07
2.700000000000000178e-01 1.112010513557527098e-03 1.438670442936609449e-03 8.595209475065030639e-04 5.869955621161449449e-05 1.079080052477096266e-04 3.193125377056883193e-05 4.349554371737933130e-04 1.367514928880974971e-03 1.383430837437766431e-04 7.175353574392134208e-07 2.537592906155246270e-06 2.028918775452793045e-07
2.750000000000000222e-01 1.150642039517144012e-03 1.504001449463222752e-03 8.803030765540150035e-04 5.924315938445667758e-05 1.077345258695971037e-04 3.257778233600224497e-05 4.448114437368628810e-04 1.363612563479509954e-03 1.450978274755719598e-04 7.307462632108836211e-07 2.563101616510770616e-06 2.083374680726108389e-07
2.800000000000000266e-01 1.162952980140974542e-03 1.535865543168442272e-03 8.805846579699238902e-04 5.947877081710077656e-05 1.066588673909019775e-04 3.316858939583083865e-05 4.623974044424059688e-04 1.411494347977197304e-03 1.514787217826876298e-04 7.457125993094448292e-07 2.594092626879044023e-06 2.143667789680578536e-07
2.850000000000000311e-01 1.147241529928398488e-03 1.530797635700422181e-03 8.597891042536378583e-04 5.941487197631213006e-05 1.048017083156998233e-04 3.368386898167317472e-05 4.746341133030201605e-04 1.470977343312026208e-03 1.531482062148649317e-04 7.624724787618322458e-07 2.629231113750091145e-06 2.211157010233340439e-07
2.899999999999999800e-01 1.103306377940779445e-03 1.487671368150208541e-03 8.182485659574072851e-04 5.906770928387822174e-05 1.023166911179648330e-04 3.409995223577117786e-05 4.748020879163377013e-04 1.501783145054311685e-03 1.501128997432985717e-04 7.790939062886508336e-07 2.671598610470281382e-06 2.272000413674646633e-07
2.949999999999999845e-01 1.032735072406548542e-03 1.408356046054269270e-03 7.572955239313548500e-04 5.846971666102027419e-05 9.935134902923806557e-05 3.441028028128638417e-05 4.626253090121080938e-04 1.486387301575396204e-03 1.439881626489340663e-04 7.971924757121466413e-07 2.712977341202616184e-06 2.342503321647162336e-07
2.999999999999999889e-01 9.391103421498959254e-04 1.297955462498878764e-03 6.794749590521149659e-04 5.764455919240409792e-05 9.605706681355568363e-05 3.459292808655332516e-05 4.405141730932427327e-04 1.426805559848966405e-03 1.360050326104453463e-04 8.170015024558402229e-07 2.760224331605001029e-06 2.418250746405712739e-07
3.049999999999999933e-01 8.279303742592312955e-04 1.164233435402622138e-03 5.887725637977216098e-04 5.663392322264820355e-05 9.259087595110138678e-05 3.464057583041645793e-05 4.114929085705853139e-04 1.333807049146761969e-03 1.269497067901975836e-04 8.356814607259821766e-07 2.815748254977962976e-06 2.480205759042819865e-07
3.099999999999999978e-01 7.065347458289036094e-04 1.016900503432283760e-03 4.908949748560675810e-04 5.545780774015528745e-05 8.906504067330616922e-05 3.453171318503435645e-05 3.782092844667651497e-04 1.219533318481694651e-03 1.172926238989095601e-04 8.564844610194175285e-07 2.872278182122382137e-06 2.553950507069883456e-07
3.150000000000000022e-01 5.834221925896017086e-04 8.657142167694239837e-04 3.931799296033927009e-04 5.416041642209476725e-05 8.561444702820211782e-05 3.426233315562316367e-05 3.427996288370470184e-04 1.094106384949726030e-03 1.074041675903544124e-04 8.778009530589839348e-07 2.930428669566840859e-06 2.629425930729638218e-07
3.200000000000000067e-01 4.675605316314833588e-04 7.189988032028913397e-04 3.040517588703494332e-04 5.278125556496189482e-05 8.233596065052331233e-05 3.383528797141829446e-05 3.068523342889166797e-04 9.651109388967640812e-04 9.756220892718418629e-05 8.998705330190266876e-07 2.989281166212348180e-06 2.708902010786710440e-07
3.250000000000000111e-01 3.670871755013061866e-04 5.825686445425968087e-04 2.313083542684103992e-04 5.135101586310694021e-05 7.929874975759125630e-05 3.325306941451026065e-05 2.715425457378909638e-04 8.378092909020855295e-04 8.800971169276757531e-05 9.240352448114679533e-07 3.057718219756005372e-06 2.792412747967086752e-07
3.300000000000000155e-01 2.877365246525241953e-04 4.608542476471977952e-04 1.796496572219801943e-04 4.990532967118828812e-05 7.654825554640527112e-05 3.253558048857382097e-05 2.377119942166136741e-04 7.157786422131249410e-04 7.894478664482737029e-05 9.479096814062374549e-07 3.127441511756504005e-06 2.873060169873554400e-07
3.350000000000000200e-01 2.306897807927311560e-04 3.594443139485998064e-04 1.480556873402327355e-04 4.847729669311543258e-05 7.410739747808588662e-05 3.171138610510869555e-05 2.059463598848686877e-04 6.013865598153926963e-04 7.052685574291455372e-05 9.725161508428263032e-07 3.199442873122759857e-06 2.956101112463456265e-07
3.400000000000000244e-01 1.922742249555743058e-04 2.849625293044722547e-04 1.297341712698175031e-04 4.709957478370472650e-05 7.197338339019115959e-05 3.082208783737854906e-05 1.766114654771693080e-04 4.962161428387882765e-04 6.285891780857875803e-05 9.994685813670896565e-07 3.277265007889726542e-06 3.048082601605572944e-07
3.450000000000000289e-01 1.668222393121964256e-04 2.391821644201132409e-04 1.163534061856473886e-04 4.578220896365671120e-05 7.012320700573338871e-05 2.989039929991444262e-05 1.499055992441928231e-04 4.012764229425374901e-04 5.600052083792241838e-05 1.025400316379054488e-06 3.354296684550659561e-06 3.134623760840989818e-07
3.500000000000000333e-01 1.492711694051029295e-04 2.155996633804180827e-04 1.033484081849020848e-04 4.456154297913947701e-05 6.854539534852948268e-05 2.896957706035457880e-05 1.258943198083743470e-04 3.172374670621333254e-04 4.996061753610276198e-05 1.052016912661860310e-06 3.436448596342792043e-06 3.220591123360405967e-07
3.549999999999999822e-01 1.354683266042039662e-04 2.040767018209138867e-04 8.992534350661769910e-05 4.343385431253309927e-05 6.718997224003527523e-05 2.807710194763669566e-05 1.045098047927109738e-04 2.444535319538552586e-04 4.468047244198672868e-05 1.080031321193097086e-06 3.519590238783347606e-06 3.314214370481183111e-07
3.599999999999999867e-01 1.220136399417390982e-04 1.965729623098224862e-04 7.573436426301671277e-05 4.240430980893207156e-05 6.603445192613834221e-05 2.723011152395348884e-05 8.560352114608438972e-05 1.831309846133245920e-04 4.001487158538946670e-05 1.108678814700800846e-06 3.608269553762094412e-06 3.406532399678407764e-07
3.649999999999999911e-01 1.066758249019546771e-04 1.879821376792167452e-04 6.053623902251556373e-05 4.147375654726969031e-05 6.505680314360803786e-05 2.643954819521739894e-05 6.898590534685402199e-05 1.334137298388525798e-04 3.567140460186111361e-05 1.136950594967667602e-06 3.689141606275744285e-06 3.503949680864361372e-07
3.699999999999999956e-01 8.882695768738422225e-05 1.750664067923526858e-04 4.506991693360676586e-05 4.064051965097778335e-05 6.424662238224234973e-05 2.570799485262940110e-05 5.444094430445019353e-05 9.557718754512467682e-05 3.100966342372176159e-05 1.168938910744888874e-06 3.782187674439481716e-06 3.612772010992156964e-07
3.750000000000000000e-01 6.943516834839586730e-05 1.559671963843185761e-04 3.091190144682768161e-05 3.988539896110132642e-05 6.357197207330638909e-05 2.502431493633358977e-05 4.179305923428156715e-05 7.044587308887575398e-05 2.479435236690943423e-05 1.197831279414136703e-06 3.871120700979373589e-06 3.706419625665277817e-07
3.800000000000000044e-01 5.076048023090455082e-05 1.297418039090209800e-04 1.985964643345689102e-05 3.920605844248174022e-05 6.301523360040379681e-05 2.439275284358295156e-05 3.109065042124718449e-05 5.810978796051277857e-05 1.663452195477031924e-05 1.230786428160851806e-06 3.966579880116669605e-06 3.818995904603820939e-07
3.850000000000000089e-01 3.558981305153834806e-05 9.727151394229681251e-05 1.302164160614216042e-05 3.859025535327650946e-05 6.256060827105171598e-05 2.380424118926250917e-05 2.356765917467517084e-05 5.277969955889480475e-05 1.052364002856558620e-05 1.261493629239532220e-06 4.056410649495531866e-06 3.923089435754819409e-07
3.900000000000000133e-01 2.452707613948219143e-05 6.832180855044758176e-05 8.805057663363268752e-06 3.802982009723751317e-05 6.218452705511940987e-05 2.325767011697783232e-05 2.205803507136910925e-05 4.285258157912902820e-05 1.135420302068155660e-05 1.295729040838837938e-06 4.152485073548691012e-06 4.043154201728038459e-07
3.950000000000000178e-01 1.758720418426728874e-05 5.098429424283501099e-05 6.066765375742689876e-06 3.751950927601810349e-05 6.185988480766365207e-05 2.275648557526590950e-05 2.369287822655461280e-05 3.610013425694422228e-05 1.554987232631590408e-05 1.328241146655160730e-06 4.243564830369629952e-06 4.157411549464052046e-07
4.000000000000000222e-01 1.803771541095790183e-05 3.651115787051452275e-05 8.911225943602845310e-06 3.705642819071875468e-05 6.156633653039401911e-05 2.230405360526829068e-05 2.600784012474375307e-05 4.099830007391420592e-05 1.649843400176988632e-05 1.362341736812852262e-06 4.340734222477212911e-06 4.275716762965212487e-07
4.050000000000000266e-01 2.351535082134048480e-05 4.066903035590205013e-05 1.359687505238170177e-05 3.663592157272887279e-05 6.127806553925864994e-05 2.190328199285676610e-05 2.971583719199661142e-05 5.131153986137962364e-05 1.720920834585740614e-05 1.395492064399442137e-06 4.435770847974269760e-06 4.390213490607062620e-07
4.100000000000000311e-01 3.771993573776840101e-05 5.529152910855952716e-05 2.573257739477345952e-05 3.626181793021944196e-05 6.097308775889731763e-05 2.156557077778151920e-05 3.532785198462664309e-05 6.211870484017005219e-05 2.009148659906722395e-05 1.430685064548956068e-06 4.532707578636678234e-06 4.515755138431174317e-07
4.150000000000000355e-01 6.125044693567682026e-05 8.824740006480209786e-05 4.251249608561003912e-05 3.593954430835813376e-05 6.064448692240029248e-05 2.129873481731675081e-05 4.224508520762711356e-05 7.398529370281084158e-05 2.412164816657168967e-05 1.466245001499156637e-06 4.627606866172372566e-06 4.645758523993817351e-07
4.199999999999999845e-01 9.567720875109533385e-05 1.363129430659134798e-04 6.715523902946058895e-05 3.566613256206269984e-05 6.026737291173683364e-05 2.110715882369079130e-05 4.969885987549950266e-05 8.797252671274975418e-05 2.807668217817101128e-05 1.502875605143929705e-06 4.719265456279891787e-06 4.785988636284877157e-07
4.249999999999999889e-01 1.405976773399915858e-04 2.014823983109291679e-04 9.811133398806730138e-05 3.544217753489896296e-05 5.983602728007723253e-05 2.099317092920603814e-05 5.722608335026033893e-05 1.040466781140513474e-04 3.147457155740451774e-05 1.538386905390128760e-06 4.814896426454428737e-06 4.915234017647495716e-07
4.299999999999999933e-01 1.946844761806415568e-04 2.886473297146195964e-04 1.313091837821741029e-04 3.528149879952294254e-05 5.935375077078723996e-05 2.097229141167262316e-05 6.455183031956126139e-05 1.215247027895520964e-04 3.428882113640252684e-05 1.575880769194284407e-06 4.907767169004611737e-06 5.060142653874205640e-07
4.349999999999999978e-01 2.564213862308210379e-04 4.005427778716605185e-04 1.641570662337687482e-04 3.517534078944465904e-05 5.882024817588681943e-05 2.103535156726520303e-05 7.150333757446008078e-05 1.395765552672119370e-04 3.663027271664032674e-05 1.611860194681582635e-06 5.002648472468533564e-06 5.193435640135899040e-07
4.400000000000000022e-01 3.242078280711155509e-04 5.380650496480094509e-04 1.953494579351533554e-04 3.513790607887252749e-05 5.824910296852687055e-05 2.119641987061645651e-05 7.797006361164107453e-05 1.574322471259039890e-04 3.861553735392919104e-05 1.650279906915121328e-06 5.090706426714318595e-06 5.349795377859873404e-07
4.450000000000000067e-01 3.962935124260938348e-04 7.010980234988166502e-04 2.240036952425892647e-04 3.515402848542247878e-05 5.763008135300555854e-05 2.144376148255158301e-05 8.386651030009066262e-05 1.744244691711980763e-04 4.032456904318696957e-05 1.688009880928441523e-06 5.178124539243909698e-06 5.502720794985179466e-07
4.500000000000000111e-01 4.707747909219536656e-04 8.888093375407531138e-04 2.493548328158141122e-04 3.523698287865895422e-05 5.699906086881942585e-05 2.178360386057043871e-05 8.913835499584498877e-05 1.899951332504908681e-04 4.182026242161523646e-05 1.726175548823756601e-06 5.266628686068303661e-06 5.657664899063577972e-07
4.550000000000000155e-01 5.456777134912363077e-04 1.099590120126347353e-03 2.707956006068963552e-04 3.537392519669701384e-05 5.635706949875815086e-05 2.220332950152933361e-05 9.374524893319371077e-05 2.037077587941399002e-04 4.314107498687609621e-05 1.764784712393581956e-06 5.352512828427583448e-06 5.818697088509434945e-07
4.600000000000000200e-01 6.189813278260432230e-04 1.330887864244166899e-03 2.878814169778920787e-04 3.556903677738439221e-05 5.572896156544158178e-05 2.270195499310123248e-05 9.765949543635733929e-05 2.152376121597707767e-04 4.431092202325823359e-05 1.804009131375962551e-06 5.439010426360768545e-06 5.983531361357216788e-07
4.650000000000000244e-01 6.886915533142078842e-04 1.579078372223901910e-03 3.003625810784552996e-04 3.582063210965810653e-05 5.512794116820236270e-05 2.327526944676772363e-05 1.008666770280476171e-04 2.243628283368251071e-04 4.534657817473491828e-05 1.842908996919216871e-06 5.521763043257989395e-06 6.150777467846352086e-07
4.700000000000000289e-01 7.528496574593860746e-04 1.839030402230451165e-03 3.081964311461615259e-04 3.611986853542426299e-05 5.456928305146858108e-05 2.390804551684907428e-05 1.033401039116287420e-04 2.309417558687277942e-04 4.624186317582384726e-05 1.881611582495191548e-06 5.598223351657432812e-06 6.324260260769794557e-07
4.750000000000000333e-01 8.097071091340678900e-04 2.104113163291513027e-03 3.115923677586993827e-04 3.646862109074449216e-05 5.407321271757538139e-05 2.459554846882655961e-05 1.050917720317756134e-04 2.349685267007401281e-04 4.700323359836560327e-05 1.921072502689997386e-06 5.678047864992622326e-06 6.499627421855848909e-07
4.799999999999999822e-01 8.577263580232419738e-04 2.365885040783597282e-03 3.109595320845122760e-04 3.685746377241686916e-05 5.364763861856893890e-05 2.532213291611341746e-05 1.061191418568376693e-04 2.364804564659280027e-04 4.762030840402305115e-05 1.958852474427529049e-06 5.751109775848064922e-06 6.671934924081727321e-07
4.849999999999999867e-01 8.956417366726821374e-04 2.614033552500811142e-03 3.068721591972788662e-04 3.728497811442829592e-05 5.331392044987272300e-05 2.607517101092714649e-05 1.064209303727197298e-04 2.356122166095866652e-04 4.806802713528925608e-05 2.000518430331295648e-06 5.825216346137923585e-06 6.870258119680888610e-07
4.899999999999999911e-01 9.226348372488115974e-04 2.836451775126965467e-03 3.001126443854445288e-04 3.774992909836428465e-05 5.308011103215350991e-05 2.684729024150488423e-05 1.060270361081727057e-04 2.325634448109350225e-04 4.833834653172964569e-05 2.039113995940310901e-06 5.894710245438615971e-06 7.053757886839564481e-07
4.949999999999999956e-01 9.380754331465031683e-04 3.020008258779627308e-03 2.913851363534343108e-04 3.824578174321087242e-05 5.296225008751129297e-05 2.761853619761977808e-05 1.049549255476001888e-04 2.275563400523932954e-04 4.840795204460595784e-05 2.079144215825819125e-06 5.963944861757549612e-06 7.248290804834899638e-07
5.000000000000000000e-01 9.417325256360823240e-04 3.151189125592214566e-03 2.814366623184650263e-04 3.876805922335505998e-05 5.296540981232490902e-05 2.837630108538932104e-05 1.032486042036740429e-04 2.208728252063425713e-04 4.826430893002774255e-05 2.118849232888832558e-06 6.029384457971013243e-06 7.446070329415336888e-07
5.050000000000000044e-01 9.335007422660962203e-04 3.218207931466684872e-03 2.707791585779249516e-04 3.931523017809895811e-05 5.310824543901781754e-05 2.910446977073940302e-05 1.009484232841700808e-04 2.127969140854408441e-04 4.788877793344462449e-05 2.157624614498424708e-06 6.092124043090367141e-06 7.641577788242058010e-07
5.100000000000000089e-01 9.133448705490926269e-04 3.212509423910341402e-03 2.596720328194191286e-04 3.988477896546556949e-05 5.339821133185043581e-05 2.979117752161827517e-05 9.811711800541121110e-05 2.036157680839266015e-04 4.728007529220297494e-05 2.198888409520641947e-06 6.153516247700628172e-06 7.857475373256621626e-07
5.150000000000000133e-01 8.812287744602916462e-04 3.131420585391220084e-03 2.479910097543693275e-04 4.047341474981067100e-05 5.383350271602130858e-05 3.042895629792783622e-05 9.483481817375751107e-05 1.936217350231177778e-04 4.644955142549383060e-05 2.235652813449842970e-06 6.205729413595770375e-06 8.054079011785556235e-07
5.200000000000000178e-01 8.371092429725968467e-04 2.979236864490846220e-03 2.352118735580674435e-04 4.108334572329024612e-05 5.443296177489366386e-05 3.100770637466729177e-05 9.116901244245744515e-05 1.830812934091934031e-04 4.539944346556373328e-05 2.278880249186296571e-06 6.262195717763158447e-06 8.293089874850527131e-07
5.250000000000000222e-01 7.811638554340199266e-04 2.767578149747520512e-03 2.204877101996960951e-04 4.169611357585579407e-05 5.516989280611230435e-05 3.151294662544729895e-05 8.720840170906910796e-05 1.722203385138896094e-04 4.416032040279028830e-05 2.317797166723961765e-06 6.314508721413979770e-06 8.507682771670407049e-07
5.300000000000000266e-01 7.140578657081718536e-04 2.514319513057041832e-03 2.027899131084469125e-04 4.232425029122089180e-05 5.605980672149458505e-05 3.195412662789419119e-05 8.305003495484030471e-05 1.612798097886102033e-04 4.276609896204934031e-05 2.359146040028419365e-06 6.365502619288000256e-06 8.743331628389617326e-07
5.350000000000000311e-01 6.372996015632114873e-04 2.241138998602406653e-03 1.812251638144297408e-04 4.295710926256234502e-05 5.707911257603279231e-05 3.232904565111539689e-05 7.877689038480606561e-05 1.504348213940097378e-04 4.125240686427180385e-05 2.398220830609071889e-06 6.410025439390998976e-06 8.972605813735583832e-07
5.400000000000000355e-01 5.535196490097445306e-04 1.969643651822913875e-03 1.555530116101515672e-04 4.359363442311634391e-05 5.822178084468734779e-05 3.264079069113055690e-05 7.448175180263640136e-05 1.398557405855859208e-04 3.966609685352651051e-05 2.438354201870825268e-06 6.455677794224087224e-06 9.209832651655304781e-07
5.450000000000000400e-01 4.668170745650999844e-04 1.717204124011025360e-03 1.269028987634313261e-04 4.423220775043542507e-05 5.947355814755897821e-05 3.289677401885835042e-05 7.023988761579479166e-05 1.296841509535820729e-04 3.804352171026191386e-05 2.479057837373837098e-06 6.499645033878223009e-06 9.455482151734674540e-07
5.500000000000000444e-01 3.832751639275427426e-04 1.491300973388408812e-03 9.850449634583908099e-05 4.487022445231107586e-05 6.081760192051721741e-05 3.310451216133141177e-05 6.613170405247054693e-05 1.200565504153233628e-04 3.642785225590949649e-05 2.518512639169184146e-06 6.538193097489080405e-06 9.701313220759495767e-07
5.550000000000000488e-01 3.110516214482305091e-04 1.281651658035067596e-03 7.549095778014123256e-05 4.550101407184111487e-05 6.222754367943370696e-05 3.327051268858189433e-05 6.221101721137666982e-05 1.110831952964295072e-04 3.484064940827824976e-05 2.559924559980014668e-06 6.573542361633480345e-06 9.969075107869908761e-07
5.600000000000000533e-01 2.569773144962287856e-04 1.063819897350697140e-03 6.207567684168245050e-05 4.612699797718656537e-05 6.369704059655429968e-05 3.340343479791856078e-05 5.853813168581329643e-05 1.028730956486323818e-04 3.331009764661606477e-05 2.599191574451544121e-06 6.609292416419998740e-06 1.022166430995839610e-06
5.650000000000000577e-01 2.176665369872304921e-04 8.344480514945595969e-04 5.677851513842534258e-05 4.674055923990887422e-05 6.519834314996014258e-05 3.350821159725692636e-05 5.515691197861764925e-05 9.551751906252939535e-05 3.185054395126594220e-05 2.639925167963635761e-06 6.643544997585515408e-06 1.049018994374339338e-06
5.700000000000000622e-01 1.826496678824465108e-04 6.179455181310992843e-04 5.398680012837374820e-05 4.733930287141118029e-05 6.671921896057148547e-05 3.358866652314305176e-05 5.210316615419521922e-05 8.905619395624686529e-05 3.048344873828114866e-05 2.679696223817705600e-06 6.673030383074261170e-06 1.076088589399572506e-06
5.750000000000000666e-01 1.465682803823913733e-04 4.307245919198542279e-04 4.987470234401786859e-05 4.792532128765916938e-05 6.824495163789292380e-05 3.365577035957692629e-05 4.941662053268113647e-05 8.353273940192580780e-05 2.923407519441058544e-05 2.722115062476834187e-06 6.706339425972856127e-06 1.104911329818105623e-06
5.799999999999999600e-01 1.102148521360832252e-04 2.779533784390319563e-04 4.370270186891488497e-05 4.849130442908120090e-05 6.975862250864729643e-05 3.370775569632769971e-05 4.713010786137529918e-05 7.892982153138956370e-05 2.814205105153447597e-05 2.762918626143159857e-06 6.733789849149324004e-06 1.133643832923174442e-06
5.849999999999999645e-01 7.683976361763546062e-05 1.623124879366903879e-04 3.637643257071551304e-05 4.903823150923368609e-05 7.124192599832102231e-05 3.375467627882313250e-05 4.527719361590853026e-05 7.521446431712882827e-05 2.725571843587018135e-05 2.804177226763914825e-06 6.759631054755548133e-06 1.163289809074605952e-06
5.899999999999999689e-01 5.016875479055466126e-05 8.582741120409745502e-05 2.932517621030893910e-05 4.955802531327257809e-05 7.268150634684255153e-05 3.379123516277616975e-05 4.387207220742411122e-05 7.230443642229698702e-05 2.662020223118542720e-05 2.843763178226822118e-06 6.786083656185598606e-06 1.191701933480782764e-06
5.949999999999999734e-01 3.341196717686442419e-05 5.054880895341710886e-05 2.208478446359910804e-05 5.005437182471833221e-05 7.406398402694330211e-05 3.382804978268138369e-05 4.293200979014434381e-05 7.012569253033251542e-05 2.628362584546029704e-05 2.888611075755583682e-06 6.810656218849967142e-06 1.225149776886960668e-06
5.999999999999999778e-01 2.970540867134164144e-05 5.509701452549687164e-05 1.601559198680486761e-05 5.051974378100237300e-05 7.536853928025992087e-05 3.386352629453966433e-05 4.245545194485745959e-05 6.859472320634744317e-05 2.627702708880249357e-05 2.928045082833857791e-06 6.833029582206584137e-06 1.254706701319287681e-06
6.049999999999999822e-01 4.250849539825408968e-05 9.211128696357689678e-05 1.961727211278581771e-05 5.095810764403744419e-05 7.659880753635140121e-05 3.390038067405920069e-05 4.242855949752618423e-05 6.764072152916437422e-05 2.661388909429273701e-05 2.970681347414311328e-06 6.856354502981724349e-06 1.287119512860292378e-06
6.099999999999999867e-01 6.916841204236703574e-05 1.674597283745423316e-04 2.856967027775247431e-05 5.135847566615463612e-05 7.772481244781810411e-05 3.393630604797996317e-05 4.282290184226954802e-05 6.720159428299043547e-05 2.728805680517628238e-05 3.012673516957661842e-06 6.880069906866639525e-06 1.319201961991630604e-06
6.149999999999999911e-01 1.095793521916380383e-04 2.741800238085234653e-04 4.379470925688119364e-05 5.173059830629780350e-05 7.875784858677961240e-05 3.397826183861434734e-05 4.360419684705940256e-05 6.723438197049843061e-05 2.827907280402134442e-05 3.057214159749753691e-06 6.905617827289664917e-06 1.353471717134215167e-06
6.199999999999999956e-01 1.635586297043105678e-04 4.052779979331614020e-04 6.600759352143171599e-05 5.206184575076077482e-05 7.967083647242745748e-05 3.402042582939414220e-05 4.471810331326796239e-05 6.769745521481259406e-05 2.953890596907635425e-05 3.098074886922574512e-06 6.926785828645142806e-06 1.385645267865554071e-06
6.250000000000000000e-01 2.297581142590121822e-04 5.545088514650413749e-04 9.519918560071052188e-05 5.235930616617238221e-05 8.047179926726985035e-05 3.406779725525562613e-05 4.612741013828103114e-05 6.860501676975059801e-05 3.101432032596421109e-05 3.143748208886122705e-06 6.953786906874341249e-06 1.421261958876603627e-06
6.300000000000000044e-01 3.061820765467754865e-04 7.150940082393020302e-04 1.310980974785675194e-04 5.261761036086634900e-05 8.114596227036954357e-05 3.411892400589485656e-05 4.777868929968090764e-05 6.996074721324664083e-05 3.262977086618663408e-05 3.188232411812500016e-06 6.977295574086213053e-06 1.456843243030161386e-06
6.350000000000000089e-01 3.904804124777465813e-04 8.800076026502526511e-04 1.732654946043578521e-04 5.284487799091892521e-05 8.170410309963103490e-05 3.417920305017971700e-05 4.961748841970194313e-05 7.176839447758551985e-05 3.430333331266240983e-05 3.234229245832616431e-06 7.003139381749405987e-06 1.493649953884826948e-06
6.400000000000000133e-01 4.800666850504165884e-04 1.042449264074923583e-03 2.210793657183987365e-04 5.302917207259737160e-05 8.212811569306853921e-05 3.424032156313646736e-05 5.160899003585411117e-05 7.405688546634416503e-05 3.596543165093455161e-05 3.279476167752908265e-06 7.025015193415800879e-06 1.530952409176196284e-06
6.450000000000000178e-01 5.722073211797192461e-04 1.196326955102182833e-03 2.736887412051198631e-04 5.317306327011212512e-05 8.242285300909942220e-05 3.430328548825175233e-05 5.370153694179655314e-05 7.681010764746437939e-05 3.754525489206680440e-05 3.324072969059768084e-06 7.046223277663159064e-06 1.568139507963238162e-06
6.500000000000000222e-01 6.641632725949185925e-04 1.336400407886787888e-03 3.300753651830374961e-04 5.328821822545629615e-05 8.260237735120263246e-05 3.437714860881676003e-05 5.586617111640466613e-05 8.001554892582031096e-05 3.900528231207670742e-05 3.374089217247567162e-06 7.077959609530796747e-06 1.608440662845345910e-06
6.550000000000000266e-01 7.532765371587673252e-04 1.458490530360232514e-03 3.890498632814265228e-04 5.336108540126894867e-05 8.265480821118143656e-05 3.444936231569798037e-05 5.805801685866999670e-05 8.361352117993297868e-05 4.031325644458776537e-05 3.421332201370940703e-06 7.104353963284843715e-06 1.647653550573575746e-06
6.600000000000000311e-01 8.370505607640359993e-04 1.559459746558750819e-03 4.492925468717706402e-04 5.340303624092354151e-05 8.259446162526792087e-05 3.452875923676851936e-05 6.025142925631053319e-05 8.754172258319444508e-05 4.146862342100058344e-05 3.469923635138534239e-06 7.130647275326292799e-06 1.688538160533548754e-06
6.650000000000000355e-01 9.132574473745355302e-04 1.637343751532381554e-03 5.093854997794322517e-04 5.341490419151218434e-05 8.242718770372551673e-05 3.461421005947373948e-05 6.242160767352775304e-05 9.172654668033710301e-05 4.247905590653921560e-05 3.519465486181740116e-06 7.160840389891112527e-06 1.729774249110560476e-06
6.700000000000000400e-01 9.799141239157549595e-04 1.691061641057719925e-03 5.678277284138375175e-04 5.339872419589480033e-05 8.217100590460493998e-05 3.470109334014426038e-05 6.453858730183170364e-05 9.607638974729411005e-05 4.335330732005842908e-05 3.571370155010268650e-06 7.193253718851635991e-06 1.773145405766986719e-06
6.750000000000000444e-01 1.035409464853201660e-03 1.720557987792655777e-03 6.230959767203084155e-04 5.335489317436535128e-05 8.181802987009012020e-05 3.479361004130718027e-05 6.657831617325748205e-05 1.004997318833984510e-04 4.410630855820693331e-05 3.623939940497495674e-06 7.225772137725783953e-06 1.817513816103591176e-06
6.800000000000000488e-01 1.078456418053807056e-03 1.726551642104739819e-03 6.736365233904143685e-04 5.329156536234602498e-05 8.139471357523825931e-05 3.489158956427822455e-05 6.851623799248217296e-05 1.049171461744661117e-04 4.474459170702225054e-05 3.675502930951957927e-06 7.259831464801743931e-06 1.860831323830925400e-06
6.850000000000000533e-01 1.108168030768441267e-03 1.710394190742505188e-03 7.179844219911071671e-04 5.320929452758312028e-05 8.091241898964206779e-05 3.499127895911162655e-05 7.033853833709185360e-05 1.092501083242169052e-04 4.528608759559327456e-05 3.729776585105214976e-06 7.296790060550768039e-06 1.906486723526356535e-06
6.900000000000000577e-01 1.124015999992049797e-03 1.674070893713281057e-03 7.546944236248771289e-04 5.311665889690274822e-05 8.038631169983694730e-05 3.509775971442711617e-05 7.201871807840073741e-05 1.134231141308206134e-04 4.572873698101697113e-05 3.787702619698839914e-06 7.339037890195411739e-06 1.954846309546911879e-06
6.950000000000000622e-01 1.125807031507946362e-03 1.619860839283593888e-03 7.824384919097604214e-04 5.300901073903964227e-05 7.982663083469766177e-05 3.520072424640320125e-05 7.353521073870387850e-05 1.173704188572776070e-04 4.607146563020295349e-05 3.842655198178484213e-06 7.380235672586142452e-06 2.000748977019307547e-06
7.000000000000000666e-01 1.113739072595664814e-03 1.550383306874823525e-03 8.000697094234139346e-04 5.289771323555014781e-05 7.926217877318713224e-05 3.530268923792268464e-05 7.487690456710906206e-05 1.210590506669232335e-04 4.631252935377451853e-05 3.901019645631436391e-06 7.422492394269900930e-06 2.050248550924827431e-06
7.049999999999999600e-01 1.088313469072876068e-03 1.468490938137320895e-03 8.065601061643597495e-04 5.278479211098835471e-05 7.870202487385600599e-05 3.540232011394939715e-05 7.602450440512559390e-05 1.244214238658056205e-04 4.645281407708907345e-05 3.961449875504784695e-06 7.471237132799738177e-06 2.100466741611254548e-06
7.099999999999999645e-01 1.050350554492258557e-03 1.377102095779385131e-03 8.011289001036682672e-04 5.267641468794800414e-05 7.817553227879607471e-05 3.549454136725190614e-05 7.696857734441524886e-05 1.274479464765662987e-04 4.648299217212182482e-05 4.020995303560229843e-06 7.519534709858417259e-06 2.150186661158168550e-06
7.149999999999999689e-01 1.000938402184909986e-03 1.279231059689590758e-03 7.831874291823317851e-04 5.257408052082259602e-05 7.769066442027642986e-05 3.557742700792960035e-05 7.769177524763927619e-05 1.300916124572801074e-04 4.639816377948131535e-05 4.082329948473087883e-06 7.570931903658371618e-06 2.201237314015113431e-06
7.199999999999999734e-01 9.414172818054349469e-04 1.177783022311298597e-03 7.524870724853134673e-04 5.247967347356491744e-05 7.727481820776081398e-05 3.564053842853807388e-05 7.818252799435447347e-05 1.323439140619823984e-04 4.618654153394063651e-05 4.148608975452126306e-06 7.631647118050536471e-06 2.255208628618875711e-06
7.249999999999999778e-01 8.733393750484678628e-04 1.075400156864298688e-03 7.092445162310812533e-04 5.240616942363323033e-05 7.695121273857911525e-05 3.569023145858301834e-05 7.845197958359910353e-05 1.342264265858374942e-04 4.585321428228237108e-05 4.210914449046017603e-06 7.683528312311425638e-06 2.307767964982000869e-06
7.299999999999999822e-01 7.984083196104774238e-04 9.743439762013768064e-04 6.542410692663606182e-04 5.234523594413049963e-05 7.673106716039919807e-05 3.570944374224492075e-05 7.848504884403145841e-05 1.357100349069687408e-04 4.539017985127415008e-05 4.277148537257669416e-06 7.745674011096260290e-06 2.361834436042349071e-06
7.349999999999999867e-01 7.184840015227608951e-04 8.760637653230776483e-04 5.892485009396384102e-04 5.230878679840720967e-05 7.664039999770884935e-05 3.570191669671633397e-05 7.829781892987689991e-05 1.368247157224519977e-04 4.480585555618156663e-05 4.342966346826768813e-06 7.807357428976278462e-06 2.415843883318020918e-06
7.399999999999999911e-01 6.354845482957270338e-04 7.811616847222929141e-04 5.169744228638039913e-04 5.229978219289820225e-05 7.669020881192648931e-05 3.566644634039927900e-05 7.789450151355492439e-05 1.375810959672193426e-04 4.410165018231058227e-05 4.411513692530693392e-06 7.868217725260223062e-06 2.473425842920755140e-06
7.449999999999999956e-01 5.513920404470788956e-04 6.896137278877025305e-04 4.408746084560286244e-04 5.231919498737298688e-05 7.690289283449876039e-05 3.559421581211049697e-05 7.729027157533714285e-05 1.380008227458455667e-04 4.328804684875841647e-05 4.483134121921193127e-06 7.940140781141723887e-06 2.531251284973326946e-06
7.500000000000000000e-01 4.681629607137466689e-04 6.013432204758868476e-04 3.644783051030502487e-04 5.236580972102746943e-05 7.727275883002797646e-05 3.548699527825389483e-05 7.650405572428827308e-05 1.381149807138388867e-04 4.237679730333957699e-05 4.552287111910016581e-06 8.005351788407915465e-06 2.588682983210090520e-06
7.550000000000000044e-01 3.876854069091895290e-04 5.166471139201950702e-04 2.909141862613021990e-04 5.244983702959773851e-05 7.782384737437146659e-05 3.534887437776947625e-05 7.556833539763335098e-05 1.379626167959918496e-04 4.139217889157284632e-05 4.625531679833696675e-06 8.077254493477938058e-06 2.648863340683544322e-06
7.600000000000000089e-01 3.117186475505476879e-04 4.363994927436764485e-04 2.226595512745370301e-04 5.256335955109336428e-05 7.854368922601712990e-05 3.517668694358096763e-05 7.450257772678627738e-05 1.375709940025152524e-04 4.034741573383083635e-05 4.697491189151619358e-06 8.149357106126566523e-06 2.707750216954891555e-06
7.650000000000000133e-01 2.418546712998745265e-04 3.619966904721690320e-04 1.615862342643917336e-04 5.271666238326249896e-05 7.944586073040669008e-05 3.498038119646484288e-05 7.334693947839832757e-05 1.369922612983374109e-04 3.927063820876660488e-05 4.772010241528222869e-06 8.221992649986088785e-06 2.769654840945251086e-06
7.700000000000000178e-01 1.794060213922744364e-04 2.952349066092112197e-04 1.090200372356681856e-04 5.290684426874422156e-05 8.052745809746271054e-05 3.475999660996811880e-05 7.212493094931152508e-05 1.362600500958541683e-04 3.817704206613403413e-05 4.847511322121975238e-06 8.299141868426868738e-06 2.831421174699708562e-06
7.750000000000000222e-01 1.253418314078043967e-04 2.383295557341864131e-04 6.591954007661880645e-05 5.313474035902573717e-05 8.177224914736117825e-05 3.452639082891347048e-05 7.088158066753731559e-05 1.354317004259740682e-04 3.709765484835500618e-05 4.923006580397725026e-06 8.376553867426155008e-06 2.893313189912816265e-06
7.800000000000000266e-01 8.021306391038617847e-05 1.944452210355162105e-04 3.308970818427302518e-05 5.339924890554466179e-05 8.317429313691582357e-05 3.428318626023551028e-05 6.965696834231731337e-05 1.345618989572882761e-04 3.605844801716654385e-05 5.000741550522725620e-06 8.456745755645916752e-06 2.957096828697836945e-06
7.850000000000000311e-01 4.505688330718700055e-05 1.677031512041533411e-04 1.210545370662771491e-05 5.369925993950065132e-05 8.472017095568239230e-05 3.403688266349808213e-05 6.848846467949519859e-05 1.337093924869021402e-04 3.508107924889381581e-05 5.078414855095462036e-06 8.534554852565805845e-06 3.021867910626965405e-06
7.900000000000000355e-01 3.283752205911761977e-05 1.148633463531769749e-04 9.387701901592837448e-06 5.403934951276745792e-05 8.641679863461862270e-05 3.379263455604551724e-05 6.739608743072017830e-05 1.329015793645424188e-04 3.417741627065363656e-05 5.156407288039236740e-06 8.615331557516325381e-06 3.086188377387212924e-06
7.950000000000000400e-01 3.538737643562996673e-05 7.573316764213403572e-05 1.653524406788819745e-05 5.441277099248562771e-05 8.822894612045847722e-05 3.355757693216000889e-05 6.643321022262326414e-05 1.322198989670466795e-04 3.337902581201643087e-05 5.237228337847640484e-06 8.697762315843476002e-06 3.153519223305476422e-06
8.000000000000000444e-01 4.340588994299762683e-05 6.733753032495905959e-05 2.797951265292069188e-05 5.481717099049205678e-05 9.012724432877361621e-05 3.334088662956608744e-05 6.562056562818269071e-05 1.317021438666995665e-04 3.269543309576604883e-05 5.314253324276698318e-06 8.773218293647635775e-06 3.219034047634995146e-06
8.050000000000000488e-01 5.842112036652152748e-05 7.236372447851400309e-05 4.716489276188350109e-05 5.525168602798573813e-05 9.212494683717813431e-05 3.313704825610971813e-05 6.498463269132166969e-05 1.313842566446983464e-04 3.214237834785816153e-05 5.397111923666657824e-06 8.859555412644539018e-06 3.287841856602823073e-06
8.100000000000000533e-01 8.026855204212528076e-05 9.241421963694810085e-05 6.971914573591643212e-05 5.570966833543563034e-05 9.417558585310861871e-05 3.295511376892373747e-05 6.454412464310708508e-05 1.313000516089246736e-04 3.172842641641260189e-05 5.476983105143034483e-06 8.935506396718381509e-06 3.357095009751091231e-06
8.150000000000000577e-01 1.083696434937237390e-04 1.324502325858489035e-04 8.866711218000169396e-05 5.618905952195367063e-05 9.626788377277382676e-05 3.279609238542921778e-05 6.431896158004070700e-05 1.314780190719346822e-04 3.146479425181590984e-05 5.556622111380820650e-06 9.014484071647622937e-06 3.425159891934100868e-06
8.200000000000000622e-01 1.417430522187774534e-04 1.859492655730688576e-04 1.080460995120212923e-04 5.668661108382731741e-05 9.839099258620598862e-05 3.265920783707588500e-05 6.431380042624503857e-05 1.319314685907582718e-04 3.135161739233925047e-05 5.637473819405110261e-06 9.093436211236959377e-06 3.494950679392837277e-06
8.250000000000000666e-01 1.791684210201468629e-04 2.486434771170612976e-04 1.291058324274451351e-04 5.718945085593672901e-05 1.005107912681031212e-04 3.254012079637791561e-05 6.452505896085965556e-05 1.326491888814816732e-04 3.138717446378334132e-05 5.719318045197667578e-06 9.173000214677942538e-06 3.565965129901843034e-06
8.300000000000000711e-01 2.193228256298994209e-04 3.178300082207190388e-04 1.513466337290536470e-04 5.769775628262288484e-05 1.026168550268775686e-04 3.244136725079913106e-05 6.495269924374967813e-05 1.336330796719932860e-04 3.157042514775766081e-05 5.798965643201007559e-06 9.247538662457713561e-06 3.636427352020216282e-06
8.349999999999999645e-01 2.609031352623445571e-04 3.909620184649771754e-04 1.741101252162148365e-04 5.819413722205306875e-05 1.046799222062803398e-04 3.235154875588897136e-05 6.557779803012730383e-05 1.348578876288605496e-04 3.188873613618608291e-05 5.878722037595733875e-06 9.324204206757624204e-06 3.706415263864252479e-06
8.399999999999999689e-01 3.027788773682010609e-04 4.654608284493572980e-04 1.969554535571890806e-04 5.868066656570301127e-05 1.066858177625941445e-04 3.227627346174345078e-05 6.638969355264554852e-05 1.363050153358815212e-04 3.233623795245568267e-05 5.957278326244358054e-06 9.393702614597895895e-06 3.777974086723834433e-06
8.449999999999999734e-01 3.440564087645898582e-04 5.387504167325721195e-04 2.197210595769173800e-04 5.913906595516800772e-05 1.085974020992478773e-04 3.220545845888088556e-05 6.736330774481644515e-05 1.379446217873129686e-04 3.289591990994315818e-05 6.037218717733383582e-06 9.462772359107304309e-06 3.851726371782734629e-06
8.499999999999999778e-01 3.841587656443367260e-04 6.084173851555300678e-04 2.425603883486251305e-04 5.956454422519908001e-05 1.104186603125663428e-04 3.213166070583016963e-05 6.846206814041145444e-05 1.397274789555413778e-04 3.354425921871583103e-05 6.115160219039698873e-06 9.532270644897041783e-06 3.923009102195877798e-06
8.549999999999999822e-01 4.227514044351579083e-04 6.723798521424772081e-04 2.658002755175182066e-04 5.994448856848321041e-05 1.121227269124906446e-04 3.204829037507748042e-05 6.965864661997328046e-05 1.416184010186063275e-04 3.426339383883312840e-05 6.192914564786760972e-06 9.597597158168633547e-06 3.996020063637071249e-06
8.599999999999999867e-01 4.596748434714797581e-04 7.292593060463913599e-04 2.897473641660836571e-04 6.027240506788320869e-05 1.136832295843974753e-04 3.195513380423504768e-05 7.091589705131327111e-05 1.435741597411788260e-04 3.502764330056577292e-05 6.271933397698530239e-06 9.665039108740708913e-06 4.070045459991066497e-06
8.649999999999999911e-01 4.948527101612256677e-04 7.786453271716908993e-04 3.144938988376081291e-04 6.053689216372406683e-05 1.150890919559206972e-04 3.184242095024911602e-05 7.219938708116924598e-05 1.455557743454413764e-04 3.581274269837831780e-05 6.345339978729291146e-06 9.724132159283867925e-06 4.140558641751885743e-06
8.699999999999999956e-01 5.281724855811484624e-04 8.214064369113827264e-04 3.396201466035805167e-04 6.072943798769684536e-05 1.163292778245062430e-04 3.170366658568371613e-05 7.346586790711362490e-05 1.475146031117945393e-04 3.658779289298668053e-05 6.422178982875385144e-06 9.787309759090407019e-06 4.214067389639807389e-06
8.750000000000000000e-01 5.594167454301333898e-04 8.596658770777078958e-04 3.640334034560666673e-04 6.084224161599921244e-05 1.173906068012063678e-04 3.153385492868569746e-05 7.467665850597782922e-05 1.494079166676766076e-04 3.732468432728565833e-05 6.495715623637774244e-06 9.843337985713213910e-06 4.286586676634840306e-06
8.800000000000000044e-01 5.883478481058302713e-04 8.961377674106178835e-04 3.862722931218128507e-04 6.087005618154958414e-05 1.182585225871666878e-04 3.133105046880640932e-05 7.580147333494890148e-05 1.512033758148314394e-04 3.800089335826430613e-05 6.569953095089707978e-06 9.902671002333914490e-06 4.358852643040008063e-06
8.850000000000000089e-01 6.148281661745032918e-04 9.329608672456510916e-04 4.051763446815294508e-04 6.080520478502123434e-05 1.189229161973405670e-04 3.108965914368529832e-05 7.680029567767712240e-05 1.528581085560641953e-04 3.858667016028986439e-05 6.643859873759335873e-06 9.960478013858145533e-06 4.431601973392805932e-06
8.900000000000000133e-01 6.389460787031850733e-04 9.700626817589563062e-04 4.208512492717665036e-04 6.064312487454789213e-05 1.193783288795572219e-04 3.080616581808905981e-05 7.764430387078141954e-05 1.543449024260483285e-04 3.905952077987647777e-05 6.713683448749131902e-06 1.001380848358770546e-05 4.501139154386870790e-06
8.950000000000000178e-01 6.609312606808997364e-04 1.004678295055648702e-03 4.347960272407871973e-04 6.038833198398802123e-05 1.196270784435851626e-04 3.048432417856061799e-05 7.831792293190757768e-05 1.556417854425101949e-04 3.940906379947584261e-05 6.786883620050830935e-06 1.006939660794326920e-05 4.574433907566845518e-06
9.000000000000000222e-01 6.808383018432333667e-04 1.032326179779418642e-03 4.490255137730058332e-04 6.003736791021152059e-05 1.196705697476758751e-04 3.012006672305576731e-05 7.879222957977187393e-05 1.567145375502399071e-04 3.961480242483078184e-05 6.855831941032008741e-06 1.012075074070670180e-05 4.644164529675263044e-06
9.050000000000000266e-01 6.980985110173893978e-04 1.048801914359061586e-03 4.646649900353373979e-04 5.959788747869143935e-05 1.195183432873825054e-04 2.971851930194667512e-05 7.906261350147119238e-05 1.575493045351413727e-04 3.967581368973134570e-05 6.927714648518282896e-06 1.017904700610662527e-05 4.714904079183704115e-06
9.100000000000000311e-01 7.112546934896714270e-04 1.051770198050638221e-03 4.809826708806691845e-04 5.907708959324286933e-05 1.191625842673772452e-04 2.928857691586266541e-05 7.913068664115922401e-05 1.581320898408613228e-04 3.959769060538476901e-05 6.998615261031344017e-06 1.023543588910381441e-05 4.785396157293447251e-06
9.150000000000000355e-01 7.182906692492209378e-04 1.041167650815899614e-03 4.955412177147281404e-04 5.848519754004111447e-05 1.186296244996703250e-04 2.883359317475658716e-05 7.899788657150367307e-05 1.584513139030854008e-04 3.938538551078964227e-05 7.069428887306494525e-06 1.029336544699098176e-05 4.855246328332107256e-06
9.200000000000000400e-01 7.171425923328185762e-04 1.018400567928026473e-03 5.050011890548965600e-04 5.783989872171215553e-05 1.179305237729864127e-04 2.836800666278598129e-05 7.868982394640069598e-05 1.585160586931223141e-04 3.906284602182200880e-05 7.141338088148004417e-06 1.035614447965833511e-05 4.924488045662714947e-06
9.250000000000000444e-01 7.061415520043326250e-04 9.852699469672244591e-04 5.060906333355107188e-04 5.716509814969397837e-05 1.170796763341759692e-04 2.791132115139140723e-05 7.823439349470563393e-05 1.583266858513988960e-04 3.865817245255222641e-05 7.216559387814681188e-06 1.042374490937700166e-05 4.996163072928538268e-06
9.300000000000000488e-01 6.844382162840902421e-04 9.433354083268364340e-04 4.965950263025023428e-04 5.648195951494592838e-05 1.161017931724544930e-04 2.747771299198916058e-05 7.767667454242824091e-05 1.579172093366795955e-04 3.820777857786568718e-05 7.290891993275991297e-06 1.049716247240579006e-05 5.063950014811303691e-06
9.350000000000000533e-01 6.520167592026016642e-04 8.936058421057009333e-04 4.757420265732519265e-04 5.582639453003197290e-05 1.150082818965801151e-04 2.709879910235802556e-05 7.706553419202649149e-05 1.573386909965189052e-04 3.774720968305122571e-05 7.370041681226791014e-06 1.057876528448424376e-05 5.134579785288091765e-06
9.400000000000000577e-01 6.096616529505358194e-04 8.366600756366137552e-04 4.442513057594664103e-04 5.523306907468625597e-05 1.137984982746259973e-04 2.680783987190176791e-05 7.645974018889924878e-05 1.566758050856525768e-04 3.731330352225089171e-05 7.448371148533184020e-06 1.066381789515995760e-05 5.202473758622766202e-06
9.450000000000000622e-01 5.587792501137161128e-04 7.730489912711096048e-04 4.038996931413701909e-04 5.475293719742481652e-05 1.125038234205617057e-04 2.664695332654124928e-05 7.592618111733958220e-05 1.560643029822928482e-04 3.693852385780449759e-05 7.534274532611985919e-06 1.076316234030684690e-05 5.274034799250946589e-06
9.500000000000000666e-01 5.012739909208194624e-04 7.036723173172511640e-04 3.570917993927534085e-04 5.443065349228286910e-05 1.111530643091796427e-04 2.665420029587334478e-05 7.552128604215110365e-05 1.557013530787507312e-04 3.663079692426118714e-05 7.624288589576876029e-06 1.087699102411927479e-05 5.344288357713248992e-06
9.550000000000000711e-01 4.391974191952036717e-04 6.297288759948988781e-04 3.063133681506611129e-04 5.431988786323905166e-05 1.097072441750632509e-04 2.689567347773699413e-05 7.531056801940503968e-05 1.558678117051917936e-04 3.638776725840512104e-05 7.720568303715792113e-06 1.100585434295595431e-05 5.415951644907161946e-06
9.599999999999999645e-01 3.748695969566824418e-04 5.531557760231762188e-04 2.540463659852982875e-04 5.446860330261356955e-05 1.082231892728065313e-04 2.741398369122880461e-05 7.533352373485800496e-05 1.569284730324453528e-04 3.616386299213568525e-05 7.821131253714604575e-06 1.115059478785016555e-05 5.485814456685586757e-06
9.649999999999999689e-01 3.105100385641826159e-04 4.761195485950918795e-04 2.025047791749586825e-04 5.493073065028624286e-05 1.067146389149303836e-04 2.827526945182902966e-05 7.563029074863661199e-05 1.593619794207328107e-04 3.589275747900976806e-05 7.931087774676240699e-06 1.131887082854162231e-05 5.557281661966234623e-06
9.699999999999999734e-01 2.483104747510971174e-04 4.011338420019275688e-04 1.537095238920754478e-04 5.574559440678310122e-05 1.052496203609477871e-04 2.952572451195854456e-05 7.623105223180017952e-05 1.637248029541042412e-04 3.549354294227765829e-05 8.048901701875013257e-06 1.150798080532199482e-05 5.629555671181344764e-06
9.749999999999999778e-01 1.902663685315267718e-04 3.308239119265417674e-04 1.094276734210588876e-04 5.694491269394102930e-05 1.039102388317530935e-04 3.120696399294242262e-05 7.716159077821386754e-05 1.706330052774466968e-04 3.489307992755310092e-05 8.176376241353874139e-06 1.172861751723148367e-05 5.700000732563461737e-06
9.799999999999999822e-01 1.382197960341701392e-04 2.680650099608221544e-04 7.126895083591757926e-05 5.853900372514310159e-05 1.028755327418337003e-04 3.331030096079225564e-05 7.847230021035236285e-05 1.807279965455036352e-04 3.407276137625546745e-05 8.315622505184995655e-06 1.198088503753336624e-05 5.771658557119062823e-06
9.849999999999999867e-01 9.388748686412517791e-05 2.158691778574045204e-04 4.083426951986660508e-05 6.054609520792135973e-05 1.023492530214734888e-04 3.581686760486238783e-05 8.024586537665888322e-05 1.947176697210158808e-04 3.307043946897570975e-05 8.466417322567377289e-06 1.226838603823596104e-05 5.842677435847598313e-06
9.899999999999999911e-01 6.025430793374432254e-05 1.750047593039921116e-04 2.074561651359424033e-05 6.295502045399992651e-05 1.026746475548695622e-04 3.860090776786483411e-05 8.259593063050586260e-05 2.133326020208010183e-04 3.197864598329957814e-05 8.629154538547372541e-06 1.259527190832186287e-05 5.911925410751511929e-06
9.949999999999999956e-01 4.618864958494259065e-05 1.275620453889293054e-04 1.672434260501256783e-05 6.577976532795577595e-05 1.042792983033848781e-04 4.149411817110856555e-05 8.572381490636967101e-05 2.375240317166043842e-04 3.093822713008377118e-05 8.809587092350112261e-06 1.296954845276301838e-05 5.983926504485822529e-06
1.000000000000000000e+00 4.720621421576115908e-05 9.403197067154092908e-05 2.369860638535752092e-05 6.902230339010628193e-05 1.076885085198582239e-04 4.423943121468119178e-05 8.990578231566794920e-05 2.682558603697597155e-04 3.013186620657875802e-05 9.007318154069213318e-06 1.339120634256213440e-05 6.058586377745405858e-06


==> data/A_equi_test3_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 1.067311368905035307e-06 3.422326490560413508e-06 3.328594046582041961e-07 1.103210688492230219e-06 4.211644325819599460e-06 2.889783013589719959e-07 6.446336393479203857e-08 6.835682464376859742e-07 6.079166654456737859e-09
5.000000000000000104e-03 1.076294352413638228e-05 1.869847735298107655e-05 6.195207829865404157e-06 7.524521258792986686e-06 1.411086137923005124e-05 4.012399998299532134e-06 6.425131546126034306e-08 6.475542458622136751e-07 6.375113073354468173e-09
1.000000000000000021e-02 3.668075916402464788e-05 4.980575536555733652e-05 2.701451033066009814e-05 2.858735537977694278e-05 4.407731787095173345e-05 1.854098495744100557e-05 6.426719023966134510e-08 6.124318103478979646e-07 6.744051617688813808e-09
1.499999999999999944e-02 7.731416749472621729e-05 9.585600574038302083e-05 6.235895653311512724e-05 6.531204742207566655e-05 8.999494482880974653e-05 4.739892386819830912e-05 6.352194341010226066e-08 5.837464676378114862e-07 6.912311282883503227e-09
2.000000000000000042e-02 1.319505496576371770e-04 1.564654902472337595e-04 1.112765986125198876e-04 1.167833971320719343e-04 1.530883844910703386e-04 8.908815578038029276e-05 6.257925410734565236e-08 5.606443715867063673e-07 6.985110781632244323e-09
2.500000000000000139e-02 1.996610586887496454e-04 2.312626752262391078e-04 1.723777445613034875e-04 1.824685874116007268e-04 2.340771874782043632e-04 1.422384887253703566e-04 6.379070727913929865e-08 5.372024322994843279e-07 7.574899312638005531e-09
2.999999999999999889e-02 2.792180953361434619e-04 3.198597060122601848e-04 2.437404377535300063e-04 2.618325211909459070e-04 3.335326223804595518e-04 2.055459183090200105e-04 6.317882505875984016e-08 5.175409108314402152e-07 7.712557311445857428e-09
3.500000000000000333e-02 3.691147266748870696e-04 4.217728013374877935e-04 3.230309802249611796e-04 3.542641811461344644e-04 4.519355277643077764e-04 2.777013585632356787e-04 6.519144769653524151e-08 5.012758715255336546e-07 8.478215478108450770e-09
4.000000000000000083e-02 4.674676066601606938e-04 5.363237553350012595e-04 4.074515833073287887e-04 4.590077788820873445e-04 5.895689871041531402e-04 3.573596062254323939e-04 6.395779470941499134e-08 4.959057638725474136e-07 8.248743616424260949e-09
4.499999999999999833e-02 5.717900650045864295e-04 6.622131243801233176e-04 4.937139818000299551e-04 5.749616376390730794e-04 7.463251465629378327e-04 4.429448562453425524e-04 6.538514806591321250e-08 4.833068619289388097e-07 8.845762235898039379e-09
5.000000000000000278e-02 6.793082020262364469e-04 7.977854884889412114e-04 5.784257046517018216e-04 7.009799818264015507e-04 9.219406468918591975e-04 5.329767556923638294e-04 6.618172640092634511e-08 4.827120436705931375e-07 9.073775901883308695e-09
5.500000000000000028e-02 7.865260970791874192e-04 9.404561469836142948e-04 6.577906937721336028e-04 8.352102765599300890e-04 1.115088343556741622e-03 6.255793185374810281e-04 6.653857903695592102e-08 4.821553592904624973e-07 9.182481154565086831e-09
5.999999999999999778e-02 8.895777069941458552e-04 1.086812105084992075e-03 7.281373597868387882e-04 9.753320391803189070e-04 1.323551514218385388e-03 7.187272852114161758e-04 6.750192884023395416e-08 4.810253384793942210e-07 9.472495589433893837e-09
6.500000000000000222e-02 9.839593506335241307e-04 1.232098564775539968e-03 7.857942792714201494e-04 1.117875756209427054e-03 1.542768751203887206e-03 8.100022802157788452e-04 6.945520569987229981e-08 4.786386863936629045e-07 1.007863705117224370e-08
7.000000000000000666e-02 1.065029658912576517e-03 1.370535341949382637e-03 8.276241696548174327e-04 1.258057527197635516e-03 1.765269239156786038e-03 8.965820661411627937e-04 7.183018623471842975e-08 4.774095126516215609e-07 1.080744207600116016e-08
7.499999999999999722e-02 1.127918206038567173e-03 1.494582007180918345e-03 8.512075439158290268e-04 1.388756950776730021e-03 1.978223455174202457e-03 9.749383282693129460e-04 7.294640235251876685e-08 4.800834489754163104e-07 1.108385974882470306e-08
8.000000000000000167e-02 1.168006458649422123e-03 1.595571750425023175e-03 8.550158193032450244e-04 1.499901705496807991e-03 2.161526872301943337e-03 1.040794428688449806e-03 7.404958785184641253e-08 4.825819316496947458e-07 1.136250883302584389e-08
8.500000000000000611e-02 1.181177992368923849e-03 1.663567603828739958e-03 8.386683212907241562e-04 1.577085147685884994e-03 2.284730134474696576e-03 1.088617655766712256e-03 7.650398610468593703e-08 4.853250809500538180e-07 1.205966911590193072e-08
8.999999999999999667e-02 1.164399689351239059e-03 1.688830932471992088e-03 8.028196372366877597e-04 1.601234808328384687e-03 2.306243520439629248e-03 1.111744223313279557e-03 7.753242971390304860e-08 4.887726555711067745e-07 1.229871922830348315e-08
9.500000000000000111e-02 1.116316682448810797e-03 1.663099777418678175e-03 7.493013663002871545e-04 1.549813751808236037e-03 2.179291113693858448e-03 1.102157784336900859e-03 8.036731942946498753e-08 4.882946170355887308e-07 1.322747744279745460e-08
1.000000000000000056e-01 1.037630416347440788e-03 1.581842784436492729e-03 6.806472119243588571e-04 1.402046256704494575e-03 1.874258851809589834e-03 1.048805880810527906e-03 8.217773381669936796e-08 4.947930479811456730e-07 1.364849397703265481e-08
1.049999999999999961e-01 9.313953368725611057e-04 1.446610658894924815e-03 5.996757097107513566e-04 1.150281444315658444e-03 1.436699536998361192e-03 9.209631986805787282e-04 8.444630572958289081e-08 4.970210414731218504e-07 1.434784034542693866e-08
1.100000000000000006e-01 8.034273430526317700e-04 1.267163745804943380e-03 5.094018020177586668e-04 8.161257243570312894e-04 1.084890211104674570e-03 6.139434120979684207e-04 8.541032893969328983e-08 4.996503146616603475e-07 1.460005943261816590e-08
1.150000000000000050e-01 6.616410233918974988e-04 1.061625116407392908e-03 4.123572785434044020e-04 4.641651644003023979e-04 9.057594703417019052e-04 2.378659091044121388e-04 8.748198507541199243e-08 4.994546998329515949e-07 1.532290659251832107e-08
1.199999999999999956e-01 5.154683609566191324e-04 8.540745726943537678e-04 3.111058912678717854e-04 2.669300983192411159e-04 6.540103925119211941e-04 1.089457877191469311e-04 9.010553180398957080e-08 4.990932302857503979e-07 1.626751550413001674e-08
1.250000000000000000e-01 3.748271715552606602e-04 6.686398200698510626e-04 2.101212107311221846e-04 2.156611881660904233e-04 5.571038753244276142e-04 8.348487623448158147e-05 9.095452749099010006e-08 5.036384081986809191e-07 1.642592371121496253e-08
1.300000000000000044e-01 2.485741737703460897e-04 5.209404518938383312e-04 1.186107157564375900e-04 1.872773569779455653e-04 5.929619628764120970e-04 5.914849624840927823e-05 9.355127193578333108e-08 5.012302620536658302e-07 1.746071844294556260e-08
1.350000000000000089e-01 1.450816078488806609e-04 4.135985583240541375e-04 5.089155296214740255e-05 1.920013507451136107e-04 6.863689692251638032e-04 5.370947746889580477e-05 9.518239941033371908e-08 4.995018553603138381e-07 1.813744846047293082e-08
1.400000000000000133e-01 8.237949654796639164e-05 3.069872631316619064e-04 2.210639419455599975e-05 2.389249121308020460e-04 7.266367227774481489e-04 7.856073309715633766e-05 9.679017117181522696e-08 5.011795096484278194e-07 1.869257831797845656e-08
1.449999999999999900e-01 6.785565897365851136e-05 1.660340187944828595e-04 2.773160878824937483e-05 2.917623543641142134e-04 6.685137170315929829e-04 1.273351155785903586e-04 9.824660540652196460e-08 5.003906040472353383e-07 1.928972166110788167e-08
1.499999999999999944e-01 5.242622219388360863e-05 1.182276978669821434e-04 2.324758768977129434e-05 3.120558438231852555e-04 5.907243403548034138e-04 1.648465164068101227e-04 9.980589689319668667e-08 4.989273147006073996e-07 1.996526700614268907e-08
1.549999999999999989e-01 4.049799959319675107e-05 1.067328243954877414e-04 1.536629411185993927e-05 3.014487283316877168e-04 5.069715702237818705e-04 1.792434549587865644e-04 1.020653171748341842e-07 4.971558975284203182e-07 2.095384772017913356e-08
1.600000000000000033e-01 3.888984766277753496e-05 8.074958676000909248e-05 1.872975840395338365e-05 2.693749692396078571e-04 4.224215834595900225e-04 1.717783297400598901e-04 1.039073338470749636e-07 4.954046121743372246e-07 2.179376970234589498e-08
1.650000000000000078e-01 3.514583704113586308e-05 6.979320323655002658e-05 1.769842626559945339e-05 2.251938107899604223e-04 3.403582893565233573e-04 1.489966720480947538e-04 1.054069339759317417e-07 4.931779509855702164e-07 2.252862624536013904e-08
1.700000000000000122e-01 2.836191273520442168e-05 6.946963346622929587e-05 1.157913254847366224e-05 1.764934834424855667e-04 2.633120000139431947e-04 1.183005320532806536e-04 1.067261120956373336e-07 4.902169103393893922e-07 2.323555708260787234e-08
1.750000000000000167e-01 2.134232557452164059e-05 6.610727191817564814e-05 6.890238361260312958e-06 1.289080317430718278e-04 1.933821424501204109e-04 8.592975771875604920e-05 1.082902488461368776e-07 4.890987708358739141e-07 2.397629823341630493e-08
1.799999999999999933e-01 1.576437751886238645e-05 5.474906001316624414e-05 4.539175622329404727e-06 8.635132516712852092e-05 1.324945726268350913e-04 5.627816453372924384e-05 1.100164286657252419e-07 4.853051177875042836e-07 2.494021623250282777e-08
1.849999999999999978e-01 1.163137500928138902e-05 3.781313130898353504e-05 3.577828122750418272e-06 5.136394534693219406e-05 8.224886099942811505e-05 3.207649138899298854e-05 1.123483650173249953e-07 4.816620740063639099e-07 2.620541621032700160e-08
1.900000000000000022e-01 8.547524776082526411e-06 2.107361961107879377e-05 3.466902276215308998e-06 2.549400425693030514e-05 4.401298582778700265e-05 1.476710204564324459e-05 1.138663818407131957e-07 4.821520681129334175e-07 2.689100342188765245e-08
1.950000000000000067e-01 6.058618353310673771e-06 1.087103214999030288e-05 3.376575089156155762e-06 9.510652866786130610e-06 1.907020918879081013e-05 4.743131921472256042e-06 1.151424217471849465e-07 4.777477428870951321e-07 2.775058068445921039e-08
2.000000000000000111e-01 5.212307011708306072e-06 8.328969859872634770e-06 3.261885304111188857e-06 4.005313951511643372e-06 6.167613276274420380e-06 2.601093669716009843e-06 1.168440291486108816e-07 4.771274771239631573e-07 2.861400317998101986e-08
2.050000000000000155e-01 7.491228411782212261e-06 1.651860143683914732e-05 3.397291431243066698e-06 5.673612285554739424e-06 1.156092236385514546e-05 2.784369218449065012e-06 1.194758836567448811e-07 4.745187178996080652e-07 3.008203098656275296e-08
2.099999999999999922e-01 1.710179168193290186e-05 3.011126951578296557e-05 9.713017200385032099e-06 1.829126911392457689e-05 2.662090838469819684e-05 1.256796052798572724e-05 1.214228760786049900e-07 4.728218606595799423e-07 3.118196526411292604e-08
2.149999999999999967e-01 3.198765067548682231e-05 5.885009078632437495e-05 1.738671567138426211e-05 3.953383881307022759e-05 5.213476850911176192e-05 2.997854322542279457e-05 1.238241271441424769e-07 4.725815579930721184e-07 3.244395428404239512e-08
2.200000000000000011e-01 5.202497805952010796e-05 1.047798144233648285e-04 2.583129543594614764e-05 6.797361465158282634e-05 8.956705224019097841e-05 5.158607069496231879e-05 1.256444270628529652e-07 4.731291992497790658e-07 3.336619696477114771e-08
2.250000000000000056e-01 7.731763073393210241e-05 1.679284591541196415e-04 3.559858794882551734e-05 1.021729115535894303e-04 1.377146965929513882e-04 7.580384747310927294e-05 1.278550160725120364e-07 4.733042112054266775e-07 3.453784003583969438e-08
2.300000000000000100e-01 1.077059597123741053e-04 2.483135958662019806e-04 4.671743291822914477e-05 1.402556683865886344e-04 1.934289187689010390e-04 1.016996457394842804e-04 1.307147519984751983e-07 4.750130561104674805e-07 3.597026685946366786e-08
2.350000000000000144e-01 1.428058115113316293e-04 3.454062377971062582e-04 5.904207153719449788e-05 1.795281538946553535e-04 2.511687323943871805e-04 1.283215380098136002e-04 1.328491737372138745e-07 4.758060832204904077e-07 3.709263833535701690e-08
2.399999999999999911e-01 1.819721415237339469e-04 4.581978535157805988e-04 7.226978484654424995e-05 2.160452543424291123e-04 3.023994694524340826e-04 1.543506409201115094e-04 1.354285709308061632e-07 4.789901307202084756e-07 3.829076352112529050e-08
2.449999999999999956e-01 2.243958203101851579e-04 5.850012148114083852e-04 8.607415317746615682e-05 2.437007180059219582e-04 3.370734180702206033e-04 1.761931875156926691e-04 1.380757283371309890e-07 4.806529826156771444e-07 3.966459679929460883e-08
2.500000000000000000e-01 2.690397372072815454e-04 7.236778840586514158e-04 1.000201633779605553e-04 2.531748213489872488e-04 3.575785461811179628e-04 1.792542948944857314e-04 1.409130045314511298e-07 4.840748197857159977e-07 4.101943343153145734e-08
2.550000000000000044e-01 3.147870996788240802e-04 8.713861906744107579e-04 1.137164200955656274e-04 2.304321588597478987e-04 4.076949585918884333e-04 1.302419338717339468e-04 1.443512566054628520e-07 4.897390348943856688e-07 4.254773215712690681e-08
2.600000000000000089e-01 3.603672389740988653e-04 1.024824910461235835e-03 1.267187649326048356e-04 1.643644521332680137e-04 5.728239262502008615e-04 4.716226380751653552e-05 1.484713102522324814e-07 4.933941956423841989e-07 4.467772455108526972e-08
2.650000000000000133e-01 4.044064593007200194e-04 1.180717377754559368e-03 1.385128968247824105e-04 2.343049911028100224e-04 5.245123762237838792e-04 1.046664127373521391e-04 1.516871170024220125e-07 5.019997543018466258e-07 4.583464686453099967e-08
2.700000000000000178e-01 4.455210463036331204e-04 1.334765205844467900e-03 1.487070548665567302e-04 3.529069584594293351e-04 5.398500405066668445e-04 2.306998462243281403e-04 1.557563864491652723e-07 5.074481270344003270e-07 4.780794455086659581e-08
2.750000000000000222e-01 4.823453226883342958e-04 1.482791873308179475e-03 1.569046974881543107e-04 4.407612309004426093e-04 7.214669736831210356e-04 2.692714562845668967e-04 1.588370442161344414e-07 5.131863402514136885e-07 4.916188260770604045e-08
2.800000000000000266e-01 5.135957143031123643e-04 1.620879006467555207e-03 1.627392030484690584e-04 4.992289568286646922e-04 9.176801575939226487e-04 2.715865100425563514e-04 1.629674683663648674e-07 5.235471171031981239e-07 5.072780439073084554e-08
2.850000000000000311e-01 5.380940128851494650e-04 1.744503992656265025e-03 1.659756400224502489e-04 5.321820582631691049e-04 1.058535519684272166e-03 2.675562018189978314e-04 1.688095653703860651e-07 5.318565314636348279e-07 5.357961719886676694e-08
2.899999999999999800e-01 5.548675235247205488e-04 1.850217934050548416e-03 1.664009212084769382e-04 5.444585491332710244e-04 1.134648103239389080e-03 2.612573104189683986e-04 1.720359153328020793e-07 5.438277860890515207e-07 5.442229492766052818e-08
2.949999999999999845e-01 5.632014994565161204e-04 1.934009200716687400e-03 1.640095242941576304e-04 5.407767518875685646e-04 1.155894173281177793e-03 2.529985029269036199e-04 1.779295295899025878e-07 5.530195075704506138e-07 5.724737928173520341e-08
2.999999999999999889e-01 5.626320682826228044e-04 1.993783992104074514e-03 1.587708826601202591e-04 5.250363834526045135e-04 1.136551048397166884e-03 2.425436185534713405e-04 1.827400153364972406e-07 5.656576043886841377e-07 5.903555957896582796e-08
3.049999999999999933e-01 5.530822000133585109e-04 2.026714110437935912e-03 1.509339271859695350e-04 5.003911379073860185e-04 1.088913624059447945e-03 2.299459620707055532e-04 1.878629981929861459e-07 5.808139321921361299e-07 6.076387657722882721e-08
3.099999999999999978e-01 5.347823057528575249e-04 2.031929223512112057e-03 1.407490532824842093e-04 4.692457839580541513e-04 1.022426062528991641e-03 2.153618866265599990e-04 1.932199671327533481e-07 5.950753024139582463e-07 6.273820396735474261e-08
3.150000000000000022e-01 5.083117660333034190e-04 2.009150663078224618e-03 1.286020288254688805e-04 4.335786937715241179e-04 9.438820802503990453e-04 1.991673405249413465e-04 1.988617096956069622e-07 6.095998398217853345e-07 6.487203079748337582e-08
3.200000000000000067e-01 4.746188540781020259e-04 1.959120592532446678e-03 1.149817206276340653e-04 3.949907521328678258e-04 8.581608598101203014e-04 1.818047193448203464e-04 2.061961790012186320e-07 6.230305555196379736e-07 6.824202096996891665e-08
3.250000000000000111e-01 4.349119082511407569e-04 1.883777347534571107e-03 1.004090893152527513e-04 3.548227807034031009e-04 7.688493150470186895e-04 1.637501695613735099e-04 2.120538934030593407e-07 6.400626011339757181e-07 7.025383708988761873e-08
3.300000000000000155e-01 3.906840886217154097e-04 1.785703862453476504e-03 8.547557090035526025e-05 3.142210743743050535e-04 6.786619016712342042e-04 1.454846416718010124e-04 2.180982409635339868e-07 6.580190338111378067e-07 7.228794345945954602e-08
3.350000000000000200e-01 3.435657972346925905e-04 1.668382639379170423e-03 7.074963155540463569e-05 2.741550186040774733e-04 5.897076580223046920e-04 1.274546348573266921e-04 2.261934922836513003e-07 6.756345532894312849e-07 7.572658281370711705e-08
3.400000000000000244e-01 2.952782184887254311e-04 1.535805399890960085e-03 5.677101169201885619e-05 2.354576525116884589e-04 5.037944470650228138e-04 1.100454886894764800e-04 2.346537171893566875e-07 6.959110088380956838e-07 7.912271294962801373e-08
3.450000000000000289e-01 2.475578001081414452e-04 1.392406011447614887e-03 4.401364536674742898e-05 1.987979607485199801e-04 4.223900975531435955e-04 9.356428909368024263e-05 2.412900942996364051e-07 7.138348687810385028e-07 8.156075326853513543e-08
3.500000000000000333e-01 2.020433120565647825e-04 1.242094845660014898e-03 3.286504254439203879e-05 1.647922971968196753e-04 3.466774781998962812e-04 7.833361819871774532e-05 2.487906945800674547e-07 7.344422007887901055e-07 8.427730547503315196e-08
3.549999999999999822e-01 1.602830918705257777e-04 1.088433570717048902e-03 2.360334174794944913e-05 1.338240007472905739e-04 2.777389278387182672e-04 6.448092572176422448e-05 2.564308759109441490e-07 7.573570018273410463e-07 8.682403933917150657e-08
3.599999999999999867e-01 1.235710589067532544e-04 9.334750569087107248e-04 1.635802315908007655e-05 1.062040422910250401e-04 2.162790690322589340e-04 5.215159584985766344e-05 2.655038704474664340e-07 7.795964280585250854e-07 9.042153438046953562e-08
3.649999999999999911e-01 9.286010852767330036e-05 7.783177940951007063e-04 1.107902173275719895e-05 8.209745579840881915e-05 1.628996200182968902e-04 4.137512566213875817e-05 2.736713900400903882e-07 7.993046976701146668e-07 9.370147572607681672e-08
3.699999999999999956e-01 6.877228136978815755e-05 6.222858206000056805e-04 7.600408892886265574e-06 6.158790199030340310e-05 1.179978472065206923e-04 3.214524469186763676e-05 2.839439167903803705e-07 8.256520973737744324e-07 9.764905598703225091e-08
3.750000000000000000e-01 5.094724002156128648e-05 4.682261176478501471e-04 5.543520892968910325e-06 4.462996390487203308e-05 8.170046804662056531e-05 2.437970951419255781e-05 2.922948669517585670e-07 8.486144445097574513e-07 1.006773921880418186e-07
3.800000000000000044e-01 3.796517872419561274e-05 3.264829656030671318e-04 4.414793258501858936e-06 3.111952541173939614e-05 5.389694318387009027e-05 1.796808510174873564e-05 3.045382711749084132e-07 8.732085657699978462e-07 1.062100879970419072e-07
3.850000000000000089e-01 2.810632223134503931e-05 2.099608634264184725e-04 3.762440944852784350e-06 2.095782965086779128e-05 3.410630656561357445e-05 1.287828169930399907e-05 3.138887473293851409e-07 8.954840454554043834e-07 1.100255735431939125e-07
3.900000000000000133e-01 2.038933593073790574e-05 1.237057262563085055e-04 3.360596411156670033e-06 1.408325698351299347e-05 2.113501169440280434e-05 9.384339603473863971e-06 3.237221479423734364e-07 9.236302832894719087e-07 1.134610146120340559e-07
3.950000000000000178e-01 1.455598887738784479e-05 6.571978205998461474e-05 3.223942708836917764e-06 1.034147559047200294e-05 1.348679881452643047e-05 7.929688791170977165e-06 3.348228674780707957e-07 9.468666013854776661e-07 1.183971981081612385e-07
4.000000000000000222e-01 1.043991174185968668e-05 3.151729351983035876e-05 3.458157252913968590e-06 9.164261884045943793e-06 1.117541685402171466e-05 7.515039212980584195e-06 3.461067574617189389e-07 9.757735755729059870e-07 1.227640208337604106e-07
4.050000000000000266e-01 7.947462728588400793e-06 1.613417377177962128e-05 3.914806219130918249e-06 1.011455949852800978e-05 1.390405001866380464e-05 7.357878726841256617e-06 3.553477124526131944e-07 1.002307525008913329e-06 1.259812917639046492e-07
4.100000000000000311e-01 8.557570662624401888e-06 1.565901642565744166e-05 4.676667656202116496e-06 1.290382778240594668e-05 2.009011703943914742e-05 8.288093648788418414e-06 3.674923552601779588e-07 1.029654487642627204e-06 1.311611154960034217e-07
4.150000000000000355e-01 1.432454524320396864e-05 2.374890516780646892e-05 8.640086562927217997e-06 1.704897629346469501e-05 2.952592276306520731e-05 9.844488011014012639e-06 3.792297184588619123e-07 1.059397194890318828e-06 1.357518974526613492e-07
4.199999999999999845e-01 2.372985354774022777e-05 3.907676095012448927e-05 1.441025140532804286e-05 2.202896844989610635e-05 4.202078858530636300e-05 1.154846130460785697e-05 3.921868493092726118e-07 1.084488127468307973e-06 1.418277626793373128e-07
4.249999999999999889e-01 3.584756038965969535e-05 5.996087561493797328e-05 2.143143462651764253e-05 2.742021962050725085e-05 5.690631466130523155e-05 1.321239037375409610e-05 4.022038316221410562e-07 1.115071251709480015e-06 1.450740676199214946e-07
4.299999999999999933e-01 5.014818270498097461e-05 8.443758788332224145e-05 2.978342100543203679e-05 3.292361494587754781e-05 7.339528190367700826e-05 1.476885697539784762e-05 4.161627202334700825e-07 1.141666756543452438e-06 1.517004929148339640e-07
4.349999999999999978e-01 6.606374797425364112e-05 1.108518943879701382e-04 3.937162121136775298e-05 3.829014918304672886e-05 9.061593559805497479e-05 1.617966547256445299e-05 4.272033889159382522e-07 1.172692606800693553e-06 1.556270879878412088e-07
4.400000000000000022e-01 8.301206439635905147e-05 1.378888177426285133e-04 4.997506649311780344e-05 4.332713998833892792e-05 1.078152373376453020e-04 1.741164890905129266e-05 4.420109743335470806e-07 1.198676138352099847e-06 1.629912327277031587e-07
4.450000000000000067e-01 1.003424861603046769e-04 1.643700221296894926e-04 6.125578373948689247e-05 4.789248386978690457e-05 1.242627363542938483e-04 1.845838968713923160e-05 4.537995648517227110e-07 1.228875898394799753e-06 1.675792041560999601e-07
4.500000000000000111e-01 1.174722397229078006e-04 1.894379774367203840e-04 7.284562099025766767e-05 5.188993587722020038e-05 1.393429357529852523e-04 1.932330068109921505e-05 4.679986800626656527e-07 1.257046123005968315e-06 1.742360606599296477e-07
4.550000000000000155e-01 1.337942056558860519e-04 2.123068591274479989e-04 8.431611461193350696e-05 5.523507545502116009e-05 1.524981000673558663e-04 2.000623981003266940e-05 4.815019413741496104e-07 1.287002941292617588e-06 1.801426493355325916e-07
4.600000000000000200e-01 1.488542504818610504e-04 2.325081859977190480e-04 9.529809796345835771e-05 5.792028855088139140e-05 1.633252630058742397e-04 2.054036077503026915e-05 4.966235611594516855e-07 1.318008737927061208e-06 1.871269547777038272e-07
4.650000000000000244e-01 1.621686427472659705e-04 2.496361622188710602e-04 1.053479930821591152e-04 5.994800585745756096e-05 1.714695344662670550e-04 2.095861178763952178e-05 5.100938552067653398e-07 1.347530087001826833e-06 1.930908583263029583e-07
4.700000000000000289e-01 1.734015459851072252e-04 2.634237985326723743e-04 1.141434309182050576e-04 6.132909774804943647e-05 1.767535212046514391e-04 2.127967921066130014e-05 5.241894949748710788e-07 1.376522039224651010e-06 1.996151306061048011e-07
4.750000000000000333e-01 1.822878525612140616e-04 2.737913155986593564e-04 1.213656507647886153e-04 6.211956389291104972e-05 1.790518517890280143e-04 2.155152364909482021e-05 5.399617819896474356e-07 1.406697947292253770e-06 2.072646274707768824e-07
4.799999999999999822e-01 1.886224504457702266e-04 2.807255784184095842e-04 1.267373960456816859e-04 6.236523965388140577e-05 1.784326931884983437e-04 2.179770448780499087e-05 5.536807269927521068e-07 1.434574464808987729e-06 2.136956672263373874e-07
4.849999999999999867e-01 1.923593787697408519e-04 2.843256078696414896e-04 1.301399859053338623e-04 6.210070896794400881e-05 1.750786821475041255e-04 2.202722802695176307e-05 5.707911085564204300e-07 1.463661249802403201e-06 2.225941895032414235e-07
4.899999999999999911e-01 1.934079905081543789e-04 2.846505052675228154e-04 1.314125571540668009e-04 6.137818182497809579e-05 1.691928917859707279e-04 2.226619076235004536e-05 5.837899875094310462e-07 1.492931246406268959e-06 2.282829502943616416e-07
4.949999999999999956e-01 1.918941750043600054e-04 2.819642377210656507e-04 1.305959035735291553e-04 6.021285998514108853e-05 1.612441287502536528e-04 2.248508851572371430e-05 6.004641478854379239e-07 1.521700569698114841e-06 2.369435880327723086e-07
5.000000000000000000e-01 1.879195186440595446e-04 2.764340671682027385e-04 1.277474438992628558e-04 5.864327134151415226e-05 1.515974630098075289e-04 2.268529568606282031e-05 6.162281236173316677e-07 1.552661357894523842e-06 2.445717467019836435e-07
5.050000000000000044e-01 1.816682979730077684e-04 2.682881961984398089e-04 1.230146199350438225e-04 5.669304476408980852e-05 1.407567478055152027e-04 2.283443866623035965e-05 6.306158437729376019e-07 1.580104762422035685e-06 2.516772000660784648e-07
5.100000000000000089e-01 1.733689175321214858e-04 2.577653676248766357e-04 1.166051973669359176e-04 5.438279031037950576e-05 1.291441701723037205e-04 2.290066890357370254e-05 6.476773094947379876e-07 1.611430592258421018e-06 2.603189360122751446e-07
5.150000000000000133e-01 1.632954208711873351e-04 2.450818878123462840e-04 1.088019792711703427e-04 5.175830833767005440e-05 1.172147262378569538e-04 2.285482863766747014e-05 6.615949263651912264e-07 1.635477023122299095e-06 2.676331372461179884e-07
5.200000000000000178e-01 1.517617119133291633e-04 2.305543462536596439e-04 9.989669497500842997e-05 4.885247392580018737e-05 1.053211772924516514e-04 2.265987021816201691e-05 6.789081286759802763e-07 1.664853865442912019e-06 2.768508736709457936e-07
5.250000000000000222e-01 1.390763050142381722e-04 2.144181584167142280e-04 9.020793182461010697e-05 4.571042424676453739e-05 9.378818136110665140e-05 2.227831752888299104e-05 6.952674346351650865e-07 1.691953984829984933e-06 2.857032815302819204e-07
5.300000000000000266e-01 1.255912254531788691e-04 1.969950957117672270e-04 8.006877457451861302e-05 4.239933850143076172e-05 8.284458007237150627e-05 2.169971655102201561e-05 7.148682968394534923e-07 1.722152788082036677e-06 2.967429402099003426e-07
5.350000000000000311e-01 1.116138033306732398e-04 1.785511293383076610e-04 6.977072136202641846e-05 3.898144839517936973e-05 7.269039570753978456e-05 2.090445793003733974e-05 7.307461449147291345e-07 1.748542530284366091e-06 3.053914440507748150e-07
5.400000000000000355e-01 9.752056753585529477e-05 1.594494491862822564e-04 5.964436466258737175e-05 3.553098645098573603e-05 6.345780106163983125e-05 1.989433886865773994e-05 7.474144254808386390e-07 1.776398372882931761e-06 3.144724358817383503e-07
5.450000000000000400e-01 8.361124642741767955e-05 1.400177474125435426e-04 4.992824594262889313e-05 3.210806844594292882e-05 5.519171097608210593e-05 1.867903786813420469e-05 7.652830666027502192e-07 1.804394065667088423e-06 3.245733197489709072e-07
5.500000000000000444e-01 7.020792642659699041e-05 1.205943791488573884e-04 4.087381989037885564e-05 2.879156555623693604e-05 4.792473251361064479e-05 1.729700310677093105e-05 7.813513823929566655e-07 1.831969621230375400e-06 3.332533332934624691e-07
5.550000000000000488e-01 5.762182165361603178e-05 1.015505024850566715e-04 3.269579420515144404e-05 2.564293312582207379e-05 4.162935258874251530e-05 1.579558600854152095e-05 7.998078267001033978e-07 1.857117806062793919e-06 3.444544861733520801e-07
5.600000000000000533e-01 4.610453589944859409e-05 8.317720093384494112e-05 2.555541911291490064e-05 2.271892364906238397e-05 3.623944394772188310e-05 1.424275418012788466e-05 8.181708439424863218e-07 1.883181731608717618e-06 3.554641162038667847e-07
5.650000000000000577e-01 3.591872252957514170e-05 6.582969094699579488e-05 1.959836981758588119e-05 2.006432786610148257e-05 3.166018273131611339e-05 1.271556946259233886e-05 8.351039180852747029e-07 1.914464844933409556e-06 3.642785898351842736e-07
5.700000000000000622e-01 2.725676869381477572e-05 4.983888700440467222e-05 1.490666193172536854e-05 1.771478359850650304e-05 2.778254562106171797e-05 1.129534932551376971e-05 8.526804459078506630e-07 1.933524655559945916e-06 3.760303447607469615e-07
5.750000000000000666e-01 2.020605144310017235e-05 3.562772660556780355e-05 1.145974087657349995e-05 1.569531264601152200e-05 2.448067575672239525e-05 1.006274669474364537e-05 8.713646826905717002e-07 1.962557751889654176e-06 3.868810533139059523e-07
5.799999999999999600e-01 1.469797929335588501e-05 2.400061430608030913e-05 9.001044412983597999e-06 1.403115534510410345e-05 2.164436367825362748e-05 9.095823894155161905e-06 8.898159724406134726e-07 1.986900393509801212e-06 3.984963047955271646e-07
5.849999999999999645e-01 1.045341377078126711e-05 1.632845255050481179e-05 6.692236090662558814e-06 1.272441549554325186e-05 1.915425121721570382e-05 8.452992908315674255e-06 9.110517841175833749e-07 2.012383739529740740e-06 4.124538163570095538e-07
5.899999999999999689e-01 7.371810017484405121e-06 1.343102803875724670e-05 4.046122365098699481e-06 1.175168612576510202e-05 1.694687917371375999e-05 8.149118512198380899e-06 9.259348564134380716e-07 2.038089815811103529e-06 4.206661314286437908e-07
5.949999999999999734e-01 6.441648870294846992e-06 1.227348261998081338e-05 3.380852970013472876e-06 1.108278599775295377e-05 1.502901485846495748e-05 8.172734316168905232e-06 9.490310555848069364e-07 2.064026471891865181e-06 4.363606556067458647e-07
5.999999999999999778e-01 7.865673410043976923e-06 1.282737080737154579e-05 4.823187785131968465e-06 1.065981118421744088e-05 1.348791753966910717e-05 8.424693741562933914e-06 9.647730630659930479e-07 2.087110513177183848e-06 4.459692274755554425e-07
6.049999999999999822e-01 1.064836854085620229e-05 1.791772244892286071e-05 6.328245841798517850e-06 1.044064722946979893e-05 1.246207924009832586e-05 8.747104914843674786e-06 9.844643639944044643e-07 2.114866873301066291e-06 4.582652914044387550e-07
6.099999999999999867e-01 1.501498257460175076e-05 2.638564592433893387e-05 8.544407150845319171e-06 1.040298037353390522e-05 1.212119335014709395e-05 8.928328880325823370e-06 1.001487639028348937e-06 2.140695980084177632e-06 4.685286936854700393e-07
6.149999999999999911e-01 2.108064153128508017e-05 3.757770969753073997e-05 1.182598542986090514e-05 1.054261542317895034e-05 1.240419702073686145e-05 8.960413944992960184e-06 1.021254541220537758e-06 2.167082488670888607e-06 4.812741754944630781e-07
6.199999999999999956e-01 2.866645608627171890e-05 5.138158314155467194e-05 1.599339012739653797e-05 1.085515207470543896e-05 1.304029600698462034e-05 9.036169616231683719e-06 1.038884358111829871e-06 2.191327469320126467e-06 4.925236983700490408e-07
6.250000000000000000e-01 3.756962539473616633e-05 6.779360689599547396e-05 2.082020439576551799e-05 1.132181157128414176e-05 1.387276718049388155e-05 9.239931412955496636e-06 1.059638595558757476e-06 2.220333878271621883e-06 5.057050041824275263e-07
6.300000000000000044e-01 4.754668631493423424e-05 8.660079153847646425e-05 2.610469649721779294e-05 1.191836997668238121e-05 1.488884682413616742e-05 9.540533567100177603e-06 1.077126006448948560e-06 2.246820487543577165e-06 5.163743343986924884e-07
6.350000000000000089e-01 5.835385088328519203e-05 1.075661415255239455e-04 3.165654047468723184e-05 1.260752548900106093e-05 1.611035978110826315e-05 9.866303491384658780e-06 1.097707879428347932e-06 2.275053064542882081e-06 5.296415311531157817e-07
6.400000000000000133e-01 6.976987796570853257e-05 1.303534933301704602e-04 3.734334805297616122e-05 1.335725263287283030e-05 1.754610997759235185e-05 1.016841899009173492e-05 1.115541015661646629e-06 2.299316624227473141e-06 5.412180925893681574e-07
6.450000000000000178e-01 8.153081815880772513e-05 1.545724210232599398e-04 4.300427117360278211e-05 1.413295904371375043e-05 1.915596904473582430e-05 1.042706484150328953e-05 1.135748519661225805e-06 2.322451930727147405e-06 5.554150261826075871e-07
6.500000000000000222e-01 9.339917667330000439e-05 1.797467349966963416e-04 4.853165318085272148e-05 1.491952775595858807e-05 2.088833162269003975e-05 1.065629905162109029e-05 1.155809712373322240e-06 2.354583979106287269e-06 5.673597132532764408e-07
6.550000000000000266e-01 1.051267594529542015e-04 2.054052250277085465e-04 5.380406244090656635e-05 1.569870609027326384e-05 2.268263332506603635e-05 1.086511294243942640e-05 1.175186550699496228e-06 2.376890433543873059e-06 5.810379012236821077e-07
6.600000000000000311e-01 1.164932965106506654e-04 2.310280624731543737e-04 5.874043173216369460e-05 1.645649342484513790e-05 2.448202255375543686e-05 1.106183834474203716e-05 1.196763024852212807e-06 2.402858602653159251e-06 5.960574359523204840e-07
6.650000000000000355e-01 1.272280397486623513e-04 2.560351792926470241e-04 6.322167970435644830e-05 1.718345226484600078e-05 2.621795165716891428e-05 1.126217011913299525e-05 1.214730505787700411e-06 2.426841949100705673e-06 6.080207251395304111e-07
6.700000000000000400e-01 1.371416492889533526e-04 2.799103493398183255e-04 6.719234216974624826e-05 1.786046596426186037e-05 2.783396474208539196e-05 1.146068292521147874e-05 1.237306369970342644e-06 2.453097225797523298e-06 6.240792403454244396e-07
6.750000000000000444e-01 1.460389077747389235e-04 3.021401234827048054e-04 7.058765429166684660e-05 1.849206512472076285e-05 2.928979250753065296e-05 1.167493666911413150e-05 1.259038854105643275e-06 2.478205897475484856e-06 6.396477539507316858e-07
6.800000000000000488e-01 1.537525707860248642e-04 3.222079786420815168e-04 7.336830429506979322e-05 1.906626755997861491e-05 3.054277335839288877e-05 1.190208087533740807e-05 1.277849138125778484e-06 2.504640950625177884e-06 6.519491024856120185e-07
6.850000000000000533e-01 1.600829936628156067e-04 3.395851498478956974e-04 7.546432719901771170e-05 1.956780041428613800e-05 3.154735826109059506e-05 1.213727025522738263e-05 1.300179268563299176e-06 2.532164512595171188e-06 6.675972757667574485e-07
6.900000000000000577e-01 1.649208721613164340e-04 3.538743390271980867e-04 7.686031756136695210e-05 1.998515850944946516e-05 3.227769528452713272e-05 1.237407309062994882e-05 1.324789083196778990e-06 2.556484831806582605e-06 6.865153640348867993e-07
6.950000000000000622e-01 1.681848922271581915e-04 3.647061211527124428e-04 7.755876946637988681e-05 2.031509983539288018e-05 3.272759336334062628e-05 1.261025449504221526e-05 1.344449163226463714e-06 2.582276226648265000e-06 6.999807123060913306e-07
7.000000000000000666e-01 1.698047539918691733e-04 3.717890865740692847e-04 7.755379466334827541e-05 2.054513191304464971e-05 3.288562885086505200e-05 1.283546825996919747e-05 1.365402116195414667e-06 2.607124636432890584e-06 7.150877686698220438e-07
7.049999999999999600e-01 1.697139507001136239e-04 3.748475204480767632e-04 7.683877707877305853e-05 2.065780534840241619e-05 3.273873153500342814e-05 1.303486426638791747e-05 1.390502109977665536e-06 2.633937841191554214e-06 7.340705189070274251e-07
7.099999999999999645e-01 1.679856781303456852e-04 3.738691418233022691e-04 7.547878361742147845e-05 2.066666099764469597e-05 3.233565095727019856e-05 1.320866796082046246e-05 1.409186076854666290e-06 2.657075856676878450e-06 7.473649629576740751e-07
7.149999999999999689e-01 1.645841226347516189e-04 3.687168527892960464e-04 7.346540636408173646e-05 2.054546347412707899e-05 3.165413730450911052e-05 1.333525742009591394e-05 1.433277735498142111e-06 2.682559542257284498e-06 7.657929058849780445e-07
7.199999999999999734e-01 1.595958236352346463e-04 3.595051852769142885e-04 7.084967885008287586e-05 2.030020707271686884e-05 3.073768183087936844e-05 1.340694491740057258e-05 1.459878960514780786e-06 2.712476245120171937e-06 7.857199056352640665e-07
7.249999999999999778e-01 1.531733034519259325e-04 3.464913983082353391e-04 6.771325638942467208e-05 1.994276412603570369e-05 2.962712326587213526e-05 1.342397766457563428e-05 1.480698551626139251e-06 2.733745048909602121e-06 8.020017088507385676e-07
7.299999999999999822e-01 1.454007351573694527e-04 3.298615094510887148e-04 6.409166628590324752e-05 1.946164916475541721e-05 2.833920583984056180e-05 1.336508123595873368e-05 1.504588188892356085e-06 2.760414966724423388e-06 8.200888799123720002e-07
7.349999999999999867e-01 1.364581520089130527e-04 3.100289648264037282e-04 6.006157282792621953e-05 1.888296424601892398e-05 2.692962563282054651e-05 1.324067194910659647e-05 1.529155305099569654e-06 2.787675307333185394e-06 8.388049859906730040e-07
7.399999999999999911e-01 1.265238370515528758e-04 2.874253162046844050e-04 5.569544657245123346e-05 1.821062120069329859e-05 2.543324708834270487e-05 1.303910284688504754e-05 1.549846977938666894e-06 2.807020419833448692e-06 8.557207628607632986e-07
7.449999999999999956e-01 1.158096539201412502e-04 2.626210845127516604e-04 5.106930376891224098e-05 1.746751790143338237e-05 2.390260994610146178e-05 1.276488978922822930e-05 1.577841306345137840e-06 2.835334243318126945e-06 8.780563328207220900e-07
7.500000000000000000e-01 1.045451926499263217e-04 2.361996837734020279e-04 4.627312421254384445e-05 1.666597692286079735e-05 2.237506566091309964e-05 1.241358532764161715e-05 1.602374884947688258e-06 2.858443876687618325e-06 8.982528196028369436e-07
7.550000000000000044e-01 9.296951369498613585e-05 2.088258938977120025e-04 4.139012799301569693e-05 1.584188117713739437e-05 2.091008357657425494e-05 1.200211363629835015e-05 1.627166376820748523e-06 2.882271894969950797e-06 9.186053621369282249e-07
7.600000000000000089e-01 8.131035064308389667e-05 1.811438469742669634e-04 3.649791716436527448e-05 1.501619270748823172e-05 1.954804721094151589e-05 1.153496515509808854e-05 1.650899670808177018e-06 2.904607018265498186e-06 9.383264950940164780e-07
7.650000000000000133e-01 6.980045632137742910e-05 1.538233980711133520e-04 3.167335895427378205e-05 1.421901699623971792e-05 1.833192120989140047e-05 1.102887373475415938e-05 1.675208585275444294e-06 2.925392940164937422e-06 9.592980709190922180e-07
7.700000000000000178e-01 5.869780992572412777e-05 1.275310524724604681e-04 2.701642324186462088e-05 1.348443797697393937e-05 1.729265153178049860e-05 1.051487490051418957e-05 1.700978636559530381e-06 2.947744522502546444e-06 9.815397161947977937e-07
7.750000000000000222e-01 4.821449240888043755e-05 1.028771883298228309e-04 2.259623650282154681e-05 1.284276209750592106e-05 1.645730682321237386e-05 1.002208563435776080e-05 1.727302110724784698e-06 2.971351170785561381e-06 1.004113081970551489e-06
7.800000000000000266e-01 3.857404963417699066e-05 8.041225853573706443e-05 1.850411034679081500e-05 1.231801207922789669e-05 1.584123156053965673e-05 9.578385430711761298e-06 1.753874126806026183e-06 2.992956771806268184e-06 1.027771093006187991e-06
7.850000000000000311e-01 2.997577679368376924e-05 6.063828056100594387e-05 1.481815094477745066e-05 1.194239039302697587e-05 1.549171909877372635e-05 9.206253185339021721e-06 1.778890993169260971e-06 3.013255402468667797e-06 1.050177546512048135e-06
7.900000000000000355e-01 2.261212898281257923e-05 4.399823687515233382e-05 1.162111060464130170e-05 1.173217176915282302e-05 1.546110573466711206e-05 8.902588002634213800e-06 1.805930274269653005e-06 3.033967948430718236e-06 1.074956693992292752e-06
7.950000000000000400e-01 1.665844968046537540e-05 3.081272015842898010e-05 9.006148899862198733e-06 1.169423204889574749e-05 1.581245766973325809e-05 8.648564699413192452e-06 1.827125684008856832e-06 3.051260019519583387e-06 1.094101533074345126e-06
8.000000000000000444e-01 1.232482354836768558e-05 2.132649638225769757e-05 7.122654972279971640e-06 1.184045103433452170e-05 1.661774922276782455e-05 8.436538475643369327e-06 1.854963453845584217e-06 3.068357791720184273e-06 1.121410750854353855e-06
8.050000000000000488e-01 9.809739382145714437e-06 1.558695002731596711e-05 6.173817621598630738e-06 1.217084351361044668e-05 1.791361828959654631e-05 8.269096138931388452e-06 1.883169738153025763e-06 3.089711953662049304e-06 1.147786044745072871e-06
8.100000000000000533e-01 9.127873836504384245e-06 1.364415265926854932e-05 6.106504585210928048e-06 1.269096603196361458e-05 1.970317293798421593e-05 8.174349346239460332e-06 1.909484181204155476e-06 3.104933297239943357e-06 1.174302147331166357e-06
8.150000000000000577e-01 1.002879597336290970e-05 1.567693866080178259e-05 6.415586030633623389e-06 1.341560803763136075e-05 2.197186793261930284e-05 8.191317168449027678e-06 1.935085122152873286e-06 3.120565709899612354e-06 1.199960128414620451e-06
8.200000000000000622e-01 1.205238207289118897e-05 2.186218745406220959e-05 6.644344896235815114e-06 1.435494776910985376e-05 2.469130979069590826e-05 8.345629583875719025e-06 1.960330638413167494e-06 3.135703955830875318e-06 1.225529025071219059e-06
8.250000000000000666e-01 1.471003083468806394e-05 3.242416485529782231e-05 6.673572260786176702e-06 1.552261916581427331e-05 2.781365598953790372e-05 8.663072048404514501e-06 1.988663607137287447e-06 3.151638331808232331e-06 1.254834002505374935e-06
8.300000000000000711e-01 1.771950718584179791e-05 4.740556559385824490e-05 6.623292665656492612e-06 1.693037550844018124e-05 3.129454428412659425e-05 9.159347784533204096e-06 2.010877524902208550e-06 3.161145793067702171e-06 1.279165430782847257e-06
8.349999999999999645e-01 2.104786501919350209e-05 6.650830940024408022e-05 6.661011621873577224e-06 1.857920259202099880e-05 3.507706366161717295e-05 9.840811428382985343e-06 2.038818857800110682e-06 3.173814993259331494e-06 1.309711606930359491e-06
8.399999999999999689e-01 2.483257819789756911e-05 8.882378688310067056e-05 6.942475226442082317e-06 2.047092078638811110e-05 3.912421102325515810e-05 1.071097887682620065e-05 2.063226728733198888e-06 3.181561054679808448e-06 1.337992407185633016e-06
8.449999999999999734e-01 2.923735889695922138e-05 1.130353274391008352e-04 7.562442420756880627e-06 2.258303245270271294e-05 4.338944863272995204e-05 1.175385654417191142e-05 2.086716184582748201e-06 3.189173401807663985e-06 1.365364590251336453e-06
8.499999999999999778e-01 3.431889151609568032e-05 1.378296958748417833e-04 8.545229004662752156e-06 2.488820358685613695e-05 4.781786312762565305e-05 1.295379252158471430e-05 2.109883714864064997e-06 3.193485775134370942e-06 1.393965592366316159e-06
8.549999999999999822e-01 3.999557649921634488e-05 1.622869416183535588e-04 9.856899905517459620e-06 2.736674140498570571e-05 5.238945438602751834e-05 1.429559715603955669e-05 2.134562094308406175e-06 3.198000583371475848e-06 1.424751251813336264e-06
8.599999999999999867e-01 4.607542305245741342e-05 1.858080828898507793e-04 1.142546963751534246e-05 2.996936887374226832e-05 5.703172783901083238e-05 1.574848079696562463e-05 2.162277466573575378e-06 3.204383078916455767e-06 1.459077684317573910e-06
8.649999999999999911e-01 5.230999279231185115e-05 2.079569346523894185e-04 1.315818272906186559e-05 3.265458029935169876e-05 6.168668853468950116e-05 1.728608942798351224e-05 2.183884816519949843e-06 3.205829295771924780e-06 1.487712679560492186e-06
8.699999999999999956e-01 5.845823354871355979e-05 2.283952037867292427e-04 1.496250802546188801e-05 3.537057650389237610e-05 6.630065628024894820e-05 1.886976317292354371e-05 2.206661515495585667e-06 3.203851218397630945e-06 1.519844309875483880e-06
8.750000000000000000e-01 6.430859713415103989e-05 2.467736114561337084e-04 1.675866248809865184e-05 3.808449662954106995e-05 7.082354157260099706e-05 2.047947407485538972e-05 2.228312320270416669e-06 3.200080479641790183e-06 1.551640912863772928e-06
8.800000000000000044e-01 6.963407402208834939e-05 2.627283899974888889e-04 1.845595850893778049e-05 4.072862107190278284e-05 7.515891215687787693e-05 2.207084332136442534e-05 2.249459987744043515e-06 3.198694464892119457e-06 1.581917339089180872e-06
8.850000000000000089e-01 7.427256158778808271e-05 2.760241888391719864e-04 1.998525356785293223e-05 4.325982315827133000e-05 7.926775965756933733e-05 2.360874468723812194e-05 2.271819882527867034e-06 3.196150184611465165e-06 1.614806964797350273e-06
8.900000000000000133e-01 7.804780273986163658e-05 2.864069488454820114e-04 2.126854651074379837e-05 4.562314280733219642e-05 8.305941316951138628e-05 2.506002727674306647e-05 2.290396926204595926e-06 3.186772535512314039e-06 1.646153913123301752e-06
8.950000000000000178e-01 8.084293337216275836e-05 2.936533638903396294e-04 2.225610423675091921e-05 4.776965123696756059e-05 8.648145720234208089e-05 2.638646078733878085e-05 2.308639853656943773e-06 3.177491175597064558e-06 1.677366727192140242e-06
9.000000000000000222e-01 8.257744995731788439e-05 2.976644320100264949e-04 2.290846506385299958e-05 4.964672657974412962e-05 8.948243128069234672e-05 2.754504347733008172e-05 2.324499836597095313e-06 3.165654711940298227e-06 1.706850551312377070e-06
9.050000000000000266e-01 8.314698951988179780e-05 2.984376649576232820e-04 2.316537983635881361e-05 5.121774119494537284e-05 9.197466954696379468e-05 2.852151604385950325e-05 2.341989639186505627e-06 3.154812206429962685e-06 1.738586993824193025e-06
9.100000000000000311e-01 8.252849687541122432e-05 2.959346090609198381e-04 2.301506004359458335e-05 5.242258900957622763e-05 9.390543806057842871e-05 2.926484232674707900e-05 2.355615308151793803e-06 3.141272261597887060e-06 1.766457351638941228e-06
9.150000000000000355e-01 8.068983212645507543e-05 2.902555824068916534e-04 2.243143423670088013e-05 5.322445734884685416e-05 9.522739093874151787e-05 2.974819358330994224e-05 2.369645137004608582e-06 3.129730379886015580e-06 1.794153934606371920e-06
9.200000000000000400e-01 7.770470778221610984e-05 2.815844384331515253e-04 2.144302307726082019e-05 5.361539994771933926e-05 9.591258268192511568e-05 2.997115739325856379e-05 2.382944244619192167e-06 3.115678299110995867e-06 1.822531958637696812e-06
9.250000000000000444e-01 7.360927338535761184e-05 2.701504791259077111e-04 2.005669264719321147e-05 5.355391614566214117e-05 9.592872863187637208e-05 2.989742463430908787e-05 2.398051663479309747e-06 3.107748376134386916e-06 1.850423871146513600e-06
9.300000000000000488e-01 6.845681030927226003e-05 2.562196024540047278e-04 1.829030578782883101e-05 5.300549881255071759e-05 9.523405386724981606e-05 2.950187238992991266e-05 2.403613733876694244e-06 3.090270284746903139e-06 1.869531933888377429e-06
9.350000000000000533e-01 6.240562201940882264e-05 2.401478459301791934e-04 1.621693355001652863e-05 5.198567269468100307e-05 9.382886733460556834e-05 2.880254491276133293e-05 2.411737159447115592e-06 3.079205511078387259e-06 1.888953532114528633e-06
9.400000000000000577e-01 5.560052134407833719e-05 2.223268892941911417e-04 1.390483168071781043e-05 5.047638483304565466e-05 9.169928519939956908e-05 2.778500857747584959e-05 2.416753767501390980e-06 3.068340087189558519e-06 1.903536963558021499e-06
9.450000000000000622e-01 4.825166574103655385e-05 2.031681026295052803e-04 1.145959044087958229e-05 4.850580475527856736e-05 8.887924527754941103e-05 2.647201928425372877e-05 2.423474282016182833e-06 3.068030816185598974e-06 1.914331356976355250e-06
9.500000000000000666e-01 4.060848048459074196e-05 1.830401860211993488e-04 9.009216626759754704e-06 4.609033248101744996e-05 8.537634842871886435e-05 2.488181782551096766e-05 2.424130947553897221e-06 3.064952489824231040e-06 1.917292640064889321e-06
9.550000000000000711e-01 3.303598990445150494e-05 1.621235907176698675e-04 6.731757075795338427e-06 4.326069280171054068e-05 8.124987325456012853e-05 2.303372875204988380e-05 2.424544779765863635e-06 3.070387920540310544e-06 1.914552017927248409e-06
9.599999999999999645e-01 2.611567184050660111e-05 1.398047020006746503e-04 4.878436175041796201e-06 4.007066139732324932e-05 7.653596146805823010e-05 2.097913025485466924e-05 2.421035130324476241e-06 3.079464904494921427e-06 1.903386232364487478e-06
9.649999999999999689e-01 2.075264281604205480e-05 1.138922756920299418e-04 3.781399407759483607e-06 3.656513217504787038e-05 7.128151339895259341e-05 1.875674108510674498e-05 2.416221300807096214e-06 3.095739500019610075e-06 1.885858088006744103e-06
9.699999999999999734e-01 1.761087360833382521e-05 8.377221253095021953e-05 3.702216521189821354e-06 3.284811450081322393e-05 6.558872783661394553e-05 1.645097659077023725e-05 2.406885652218258187e-06 3.118713440368849752e-06 1.857528321732875281e-06
9.749999999999999778e-01 1.566023852817574621e-05 5.638526939036409761e-05 4.349417381719039143e-06 2.901864904718988702e-05 5.953762253149136584e-05 1.414369530927390041e-05 2.393355825462914922e-06 3.148796390294143692e-06 1.819156082919091755e-06
9.799999999999999822e-01 1.351219217651490919e-05 3.734921964618723590e-05 4.888437807929119860e-06 2.519632676774619353e-05 5.318662511065296733e-05 1.193636334823368475e-05 2.378781868117266493e-06 3.183838323738510357e-06 1.777289736697137494e-06
9.849999999999999867e-01 1.092518170789812243e-05 2.678074176576894654e-05 4.456918945507206777e-06 2.152301666818834150e-05 4.663994852147626606e-05 9.932263246084101528e-06 2.364459165746247858e-06 3.235445034262699714e-06 1.727943787416390305e-06
9.899999999999999911e-01 8.683214137501125095e-06 2.200581166757078114e-05 3.426286150981251321e-06 1.817676784212645630e-05 3.994373884470134241e-05 8.271506342235920541e-06 2.344605582257760269e-06 3.288320874989682660e-06 1.671727165729074068e-06
9.949999999999999956e-01 8.254245791429345202e-06 1.936924563242289001e-05 3.517564642335860698e-06 1.533418618131391235e-05 3.322729869971564285e-05 7.076629008220002747e-06 2.319837276638773292e-06 3.345452090929019854e-06 1.608645063151490817e-06
1.000000000000000000e+00 1.037231255612956640e-05 2.122468128775002294e-05 5.068856691107838724e-06 1.313481194439112946e-05 2.682927233598559743e-05 6.430412373991882542e-06 2.293261443302476871e-06 3.417963223797470753e-06 1.538649687838005171e-06


==> data/B_equi_overall_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_B_mean Type_B_stds_upper Type_B_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 2.364149772668741991e-05 4.455512434388628489e-05 1.254446986719406963e-05 3.963926497783012287e-04 5.731190627213002394e-04 2.741614143005250185e-04 7.307210402076790500e-05 1.233370084618674119e-04 4.329221579646768206e-05 3.745133488983093834e-05 7.512640228639513959e-05 1.866990089161064015e-05
5.000000000000000104e-03 1.928175394522764355e-04 2.917674687677570470e-04 1.274254586278905416e-04 4.538849115221382530e-04 6.758670329108669829e-04 3.048107140545024607e-04 1.496092660516928940e-04 4.632359946658747224e-04 4.831863833178741917e-05 4.660713299701072583e-05 9.371943195530846489e-05 2.317795574387288685e-05
1.000000000000000021e-02 6.942147011500162659e-04 8.662185858578721771e-04 5.563654014829478699e-04 5.511089993011661445e-04 8.312347127252261991e-04 3.653855216356094080e-04 4.177105880828661604e-04 1.249982385381767690e-03 1.395876753441160152e-04 6.115014607602652812e-05 1.313321058295632208e-04 2.847240087638682864e-05
1.499999999999999944e-02 1.489260183164873739e-03 1.727580367810674106e-03 1.283816333228517603e-03 6.641288688295658499e-04 9.727540923312927214e-04 4.534210217052714450e-04 9.287158545618715575e-04 2.193064121659768408e-03 3.932913451987053266e-04 8.090746848000307133e-05 1.797996539286629190e-04 3.640729174284106589e-05
2.000000000000000042e-02 2.541941145670728337e-03 2.834770087076084102e-03 2.279361143788022001e-03 7.733578896375624184e-04 1.091314651931930661e-03 5.480384822158227602e-04 1.604707529535171493e-03 3.390093911689763019e-03 7.595914220746007462e-04 1.057572488352189475e-04 2.326812463532822737e-04 4.806831601809771846e-05
2.500000000000000139e-02 3.801870667457003458e-03 4.134701758158057343e-03 3.495831481327708185e-03 8.699858668891578828e-04 1.189766535958073582e-03 6.361545611781699002e-04 2.405441029293577029e-03 4.769311088229293699e-03 1.213203843986861890e-03 1.340053946321147216e-04 2.887486042600186163e-04 6.219058906459020981e-05
2.999999999999999889e-02 5.197188376270992817e-03 5.568448787651980245e-03 4.850680691962655153e-03 9.527087452466117363e-04 1.272503424246126860e-03 7.132821303071129517e-04 3.283739187175180665e-03 6.227546285018838862e-03 1.731491434327781572e-03 1.608452814389730473e-04 3.524234923027266169e-04 7.340942112610199580e-05
3.500000000000000333e-02 6.626240601486075611e-03 7.097538825678096665e-03 6.186238016751909909e-03 1.023517126502133685e-03 1.343992345544192234e-03 7.794592816814064230e-04 4.180625565284640591e-03 7.625634563609835943e-03 2.291957472039930863e-03 1.881016194187756102e-04 4.171514614732062644e-04 8.481863902144930829e-05
4.000000000000000083e-02 7.949389885878968554e-03 8.705855959046601006e-03 7.258654387917904197e-03 1.085431334864866938e-03 1.408247323720731485e-03 8.366152470957347953e-04 5.024010679234923275e-03 8.790775224119822331e-03 2.871269331948341722e-03 2.151167711757333843e-04 4.809326753863206504e-04 9.621975717058757591e-05
4.499999999999999833e-02 8.988587874927031138e-03 1.032725516247436602e-02 7.823444924539577419e-03 1.141214863451469382e-03 1.468214464036996132e-03 8.870443633837806667e-04 5.733202354638223912e-03 9.546571159731735007e-03 3.443080105857916889e-03 2.407890979037534244e-04 5.428193517252170343e-04 1.068115745782278965e-04
5.000000000000000278e-02 9.551837536315100491e-03 1.184104106561868590e-02 7.705200903751026863e-03 1.192763214976646623e-03 1.525404342894696097e-03 9.326603097914733763e-04 6.236603075142664945e-03 9.794375833440675111e-03 3.971178825309117609e-03 2.611330824690900236e-04 6.074313596344942416e-04 1.122603989376518333e-04
5.500000000000000028e-02 9.517630966237403470e-03 1.308879475557501310e-02 6.920828151186143862e-03 1.240984777104986361e-03 1.580052009946757803e-03 9.746788126665570763e-04 6.512954963631514479e-03 9.651543535803507740e-03 4.395005027013118744e-03 2.798991433755402387e-04 6.661940537473873443e-04 1.175986636651490491e-04
5.999999999999999778e-02 9.022232200351452264e-03 1.380569724956743141e-02 5.896165358805698781e-03 1.285889118338884828e-03 1.631313294677520136e-03 1.013607153241047158e-03 6.658989804527963921e-03 9.541872898494200769e-03 4.647111283970780694e-03 2.967712581821945719e-04 7.178383139477377550e-04 1.226922246580654902e-04
6.500000000000000222e-02 8.588974795708107998e-03 1.378506252115039958e-02 5.351480120465409822e-03 1.326652870451241030e-03 1.677512138595524957e-03 1.049177408725078184e-03 6.929685036254211970e-03 9.983375555470226301e-03 4.810049910961576407e-03 3.114357174550740179e-04 7.615012686282088012e-04 1.273697236006992499e-04
7.000000000000000666e-02 8.606006924633828950e-03 1.412385742682287573e-02 5.243847551603738645e-03 1.362055732245431210e-03 1.716744694653447477e-03 1.080647473978149599e-03 7.604037698254868111e-03 1.136455083299941701e-02 5.087872821914293797e-03 3.236276306537090477e-04 7.966015857528227365e-04 1.314770710926398470e-04
7.499999999999999722e-02 9.150460937301697212e-03 1.600845589019829138e-02 5.230419219654489950e-03 1.390476602373958087e-03 1.746867486807962035e-03 1.106795561970393008e-03 8.756238300302442157e-03 1.406134710826319537e-02 5.452657457451357687e-03 3.331156906702541004e-04 8.228994177132931912e-04 1.348476630097484804e-04
8.000000000000000167e-02 1.045803037642624965e-02 1.880826353482572405e-02 5.815018443980328119e-03 1.410335396068296840e-03 1.765982006335212878e-03 1.126311549193421057e-03 1.025889425066418836e-02 1.823471400088301150e-02 5.771678746440129029e-03 3.397089416186663746e-04 8.403047102756490026e-04 1.373337119314952640e-04
8.500000000000000611e-02 1.234804814793497886e-02 2.223614066981235635e-02 6.857048411765023256e-03 1.420136403691881584e-03 1.772476612984656566e-03 1.137835833949234123e-03 1.189388495834199470e-02 2.372408606574989004e-02 5.962906179408282090e-03 3.432946379880312299e-04 8.489871836652501582e-04 1.388138840477495838e-04
8.999999999999999667e-02 1.439405489140156702e-02 2.579198880675891148e-02 8.033068631077670135e-03 1.418682004647695742e-03 1.765155086267594870e-03 1.140216316384388409e-03 1.343278993276800920e-02 3.010023225974003958e-02 5.994632992225021502e-03 3.438700574518724416e-04 8.492915349318473639e-04 1.392297127057117129e-04
9.500000000000000111e-02 1.629404524385088399e-02 2.865630973246484359e-02 9.264832523354471494e-03 1.405101751223035997e-03 1.743281829075173268e-03 1.132525388816467199e-03 1.469398483639032353e-02 3.675289806542819671e-02 5.874725579128376243e-03 3.414074445162402832e-04 8.416490501493581683e-04 1.384888905303524825e-04
1.000000000000000056e-01 1.783422269616680850e-02 3.051743121156935343e-02 1.042222384221817844e-02 1.379024031456913425e-03 1.706679384198133169e-03 1.114273305779208637e-03 1.556712973790101012e-02 4.303677290470814959e-02 5.630894509986154005e-03 3.359658466021647554e-04 8.265653964462689593e-04 1.365567087231030164e-04
1.049999999999999961e-01 1.888208737962813674e-02 3.153203204571073531e-02 1.130701704524022730e-02 1.340547204508332887e-03 1.655722658113790123e-03 1.085367044238155299e-03 1.601023373336762576e-02 4.841218856376458546e-02 5.294691105721212841e-03 3.276801011408496086e-04 8.046354480969594367e-04 1.334445915074062390e-04
1.100000000000000006e-01 1.939533395254235126e-02 3.197337062736579916e-02 1.176538387256153076e-02 1.290175033967184276e-03 1.591199606813437344e-03 1.046098560573229192e-03 1.603320020504633847e-02 5.252166079575842916e-02 4.894428411446160275e-03 3.167666562126316603e-04 7.765924391718041688e-04 1.292069165586264500e-04
1.150000000000000050e-01 1.939991905282995033e-02 3.206251598619497267e-02 1.173821977721277270e-02 1.228885771809711718e-03 1.514419577605484414e-03 9.971874786141711553e-04 1.567603622373547195e-02 5.518169036638694708e-02 4.453254513521647320e-03 3.034035194043522058e-04 7.430476301508556931e-04 1.238866687028637790e-04
1.199999999999999956e-01 1.896357353090505002e-02 3.195207115090455824e-02 1.125489234684124568e-02 1.157989309235798103e-03 1.427022079274890484e-03 9.396765892969007397e-04 1.498801798442684317e-02 5.630535760221249547e-02 3.989685754036935948e-03 2.878606516360145964e-04 7.047154317199481660e-04 1.175847030312240340e-04
1.250000000000000000e-01 1.817384093817606128e-02 3.174849767391044186e-02 1.040327948234039471e-02 1.079124045399237420e-03 1.330992776464903901e-03 8.749173744216194809e-04 1.401373754119535769e-02 5.577971003458304100e-02 3.520721777717217109e-03 2.704665519871383116e-04 6.623300093653756992e-04 1.104466877680863174e-04
1.300000000000000044e-01 1.711986393060338854e-02 3.152516337635910548e-02 9.297009423975403572e-03 9.941776760558252053e-04 1.228539797758620945e-03 8.045235924558597840e-04 1.278317062168170780e-02 5.329518391237712815e-02 3.066120409898361217e-03 2.515357581896928828e-04 6.165777804261101183e-04 1.026151763113135367e-04
1.350000000000000089e-01 1.587908553032579481e-02 3.132263937615890892e-02 8.049939669877288068e-03 9.051498086319897680e-04 1.122000287066357615e-03 7.302103087769287390e-04 1.130226795225531058e-02 4.817920654082564341e-02 2.651377430973946969e-03 2.314345826107060242e-04 5.681355737179525885e-04 9.427673341712311137e-05
1.400000000000000133e-01 1.451171984890068170e-02 3.114519037122626122e-02 6.761558059620444844e-03 8.141426870101077778e-04 1.013807800002512185e-03 6.538007646127755009e-04 9.562755193446641558e-03 3.967806428039789141e-02 2.304706354714179586e-03 2.105090758396538657e-04 5.176515670702150525e-04 8.560598253700323274e-05
1.449999999999999900e-01 1.306130049849339551e-02 3.095574060853080456e-02 5.511015642278979318e-03 7.232306959499224192e-04 9.063381462660174406e-04 5.771164346542753763e-04 7.598623036794634709e-03 2.817665537199968290e-02 2.049181185382415761e-03 1.891647742466700524e-04 4.658237600791415283e-04 7.681727486316751148e-05
1.499999999999999944e-01 1.155814160309386919e-02 3.066598304922359131e-02 4.356313544644431664e-03 6.344283327142848658e-04 8.019200282190731485e-04 5.019195121544841633e-04 5.537762237267589149e-03 1.612952154114554240e-02 1.901284580468028508e-03 1.677425070196300778e-04 4.132458105082279886e-04 6.808913229301906010e-05
1.549999999999999989e-01 1.002173367653060553e-02 3.010909786275292252e-02 3.335707577195562434e-03 5.495559610524495013e-04 7.026638357672208022e-04 4.298097311334123484e-04 3.651336315368710998e-03 7.219287810791757097e-03 1.846755142245558052e-03 1.465937622273316644e-04 3.605863472575050657e-04 5.959663000944680260e-05
1.600000000000000033e-01 8.462101241171056734e-03 2.898400539643704657e-02 2.470574940778587966e-03 4.702887095460119731e-04 6.104864104280371875e-04 3.622872950953663108e-04 2.360382687090461628e-03 3.302113656826434571e-03 1.687224307981846812e-03 1.260916646384592824e-04 3.085483585264486156e-04 5.152873918120300740e-05
1.650000000000000078e-01 6.880578190611405173e-03 2.676552820931100973e-02 1.768780943416920068e-03 3.980215618835317029e-04 5.269918446208147859e-04 3.006140708651657781e-04 1.700966129507733250e-03 2.187450662394781892e-03 1.322674757182866565e-03 1.064835641573428070e-04 2.578032953015129227e-04 4.398217417038734791e-05
1.700000000000000122e-01 5.276862111767467896e-03 2.269732335685704927e-02 1.226808699370039767e-03 3.338988217958281180e-04 4.534345735088843267e-04 2.458754354214627742e-04 1.260084680977290907e-03 1.620681941727217159e-03 9.797193158957845632e-04 8.805234761856163821e-05 2.091802993963690787e-04 3.706475200347951644e-05
1.750000000000000167e-01 3.680796300633496464e-03 1.632661883015044252e-02 8.298265273234403184e-04 2.788007774247515283e-04 3.906348289205074844e-04 1.989834693118559404e-04 8.949217594510069842e-04 1.167699203618025993e-03 6.858658060718082804e-04 7.099004287958572907e-05 1.635641993175056101e-04 3.081105895467220582e-05
1.799999999999999933e-01 2.208276304430490701e-03 8.864463280561358377e-03 5.501161302571692165e-04 2.333707141244646644e-04 3.389725380090710975e-04 1.606675588849772499e-04 5.987515865271540077e-04 8.061384323593107602e-04 4.447169964587326953e-04 5.545682044580994922e-05 1.219924250739651153e-04 2.521024507951314208e-05
1.849999999999999978e-01 1.065253281280701151e-03 3.267978056175558071e-03 3.472375070373913170e-04 1.980356393107437184e-04 2.983536225475801724e-04 1.314484272131157059e-04 3.721712312276493576e-04 5.350021613419798407e-04 2.588988145507063721e-04 4.155087466340911081e-05 8.565102919338738277e-05 2.015708627851052378e-05
1.900000000000000022e-01 4.045506385039720197e-04 9.525884448468946528e-04 1.718068490115644904e-04 1.730805453741635167e-04 2.683314533353684471e-04 1.116413108290249643e-04 2.111844725970684158e-04 3.465952849749026144e-04 1.286771153546749510e-04 2.935594843048510439e-05 5.601834002093656202e-05 1.538374232316091602e-05
1.950000000000000067e-01 1.068983934803397742e-04 2.928902906811100648e-04 3.901551841170182970e-05 1.584982091609262356e-04 2.481958801404145882e-04 1.012171607885205629e-04 1.050471547538101615e-04 2.483911658430749915e-04 4.442551201213980794e-05 1.903914768932858615e-05 3.513095135219520057e-05 1.031822739731799133e-05
2.000000000000000111e-01 9.454335092980320441e-06 5.210697027778687311e-05 1.715402979176159376e-06 1.538433386158382743e-04 2.371892251926989697e-04 9.978435073194888752e-05 5.555429327515428752e-05 2.279184493965876466e-04 1.354115697729935685e-05 1.162434643485931102e-05 2.451905018055375681e-05 5.511038520766003465e-06
2.050000000000000155e-01 8.645297660715341463e-05 1.065476424896139962e-04 7.014812331455925413e-05 1.581332447233121702e-04 2.345612045336818404e-04 1.066080946183586598e-04 9.758232390227022772e-05 2.382310782836228463e-04 3.997089719264469330e-05 1.032128793679959321e-05 2.288861208322529256e-05 4.654235227849321037e-06
2.099999999999999922e-01 4.465222498218166945e-04 1.126105327244710354e-03 1.770545922855844853e-04 1.700368189815729711e-04 2.394635999799687098e-04 1.207386835067658160e-04 1.808364045358460933e-04 2.729622333238467002e-04 1.198034057944354530e-04 1.299427339758040921e-05 3.622483510517951824e-05 4.661198336467324430e-06
2.149999999999999967e-01 1.127997303629538336e-03 4.022443757915092344e-03 3.163196289548635782e-04 1.881499432196120653e-04 2.509414226264815762e-04 1.410703771542557729e-04 2.794845422186152586e-04 4.209828539921115398e-04 1.855458211621432876e-04 1.915393039747240780e-05 5.927400386743877415e-05 6.189442685392024768e-06
2.200000000000000011e-01 1.881661027573030632e-03 6.428493092969323613e-03 5.507742127870540044e-04 2.111199239232453744e-04 2.678686546407234022e-04 1.663935720181154688e-04 3.976310072007798097e-04 6.514457960862716189e-04 2.427069432904402553e-04 2.817688293257029699e-05 9.438231925386178273e-05 8.411922254848451229e-06
2.250000000000000056e-01 2.575095331285152424e-03 7.299350628445390801e-03 9.084528614593869204e-04 2.377418199534920933e-04 2.890802223246336281e-04 1.955207191287062346e-04 5.315194806015230335e-04 9.268363660461360030e-04 3.048142785593394802e-04 6.967152453561270304e-05 2.684288282132347818e-04 1.808345759070430732e-05
2.300000000000000100e-01 3.213453631876574731e-03 7.422624848867707091e-03 1.391190374628185943e-03 2.668199861204082661e-04 3.133154787771742561e-04 2.272243467547490649e-04 6.730028199693575139e-04 1.222233031413409070e-03 3.705781009394983386e-04 1.172547522077568155e-04 5.438851960691164830e-04 2.527863787187044700e-05
2.350000000000000144e-01 3.811203291771734364e-03 7.321657292628219911e-03 1.983877413360553461e-03 2.972144717258519745e-04 3.393226338339369705e-04 2.603317120499210177e-04 8.107047922530045015e-04 1.510861980028014098e-03 4.350114496691490432e-04 1.693295235373455741e-04 8.492462333184472517e-04 3.376227814322605477e-05
2.399999999999999911e-01 4.370402947650980051e-03 7.202525246184722334e-03 2.651906278975437251e-03 3.278512781791561854e-04 3.659644381809205654e-04 2.937073917290529889e-04 9.272285844983453335e-04 1.746745898019621624e-03 4.922025858973262755e-04 2.258729841748213188e-04 1.163444459067637660e-03 4.385134553042993567e-05
2.449999999999999956e-01 4.882606549454679944e-03 7.149512492206231730e-03 3.334471650027303995e-03 3.577483583155684232e-04 3.921923511843456844e-04 3.263293827403761075e-04 9.941225723500435058e-04 1.840760031121425845e-03 5.368867598965569024e-04 2.861146763249122716e-04 1.476124798235102682e-03 5.545710505398018493e-05
2.500000000000000000e-01 5.328040854879429432e-03 7.202573945636325629e-03 3.941371454917610463e-03 3.858993450278263909e-04 4.169709285823446033e-04 3.571431346526034449e-04 1.057761733646279956e-03 2.020507240897235698e-03 5.537519799580315014e-04 3.490364496819445641e-04 1.784079545131510292e-03 6.828532031490578541e-05
2.550000000000000044e-01 5.673780750623619480e-03 7.368440319377963718e-03 4.368874091507158643e-03 4.115119920721653957e-04 4.395082776660644785e-04 3.852990449200753348e-04 1.539132155472639233e-03 5.336565652377653346e-03 4.439049280606902114e-04 4.137373542893348619e-04 2.088825199518139740e-03 8.194969994321545917e-05
2.600000000000000089e-01 5.874811073962808716e-03 7.585597486285922467e-03 4.549859812249882653e-03 4.339287756890195099e-04 4.591945678338015804e-04 4.100531573342164685e-04 2.045891499054648503e-03 1.007118225631387608e-02 4.156088053396089473e-04 4.792503914266049085e-04 2.395397346253187211e-03 9.588427491656633761e-05
2.650000000000000133e-01 5.880586120826240652e-03 7.712285824459198108e-03 4.483922654264325437e-03 4.524922104831742152e-04 4.754109879326011271e-04 4.306783093893835099e-04 2.394497305082701494e-03 1.223112852669154711e-02 4.687725528789967659e-04 5.446698119961635711e-04 2.710104774421286285e-03 1.094663228152444913e-04
2.700000000000000178e-01 5.648193806134712940e-03 7.595898471307401326e-03 4.199910437476866640e-03 4.668503419326495573e-04 4.878690881334476841e-04 4.467371413025778221e-04 2.653490985077174881e-03 1.293612934444997482e-02 5.442906622533627255e-04 6.091474896872972090e-04 3.040824901959871939e-03 1.220263172513418693e-04
2.750000000000000222e-01 5.167362388988349341e-03 7.162921169117235885e-03 3.727757632494245292e-03 4.766530685669960530e-04 4.962662502475967147e-04 4.578150290514012384e-04 2.833363985259232908e-03 1.313097273200781318e-02 6.113752299093044244e-04 6.718227503747155761e-04 3.395624982879050149e-03 1.329198042177097666e-04
2.800000000000000266e-01 4.491719603031271539e-03 6.469190276018402241e-03 3.118712563927376630e-03 4.817678163597829662e-04 5.004904668772194214e-04 4.637455540926667136e-04 2.915557519888665582e-03 1.292617528281358834e-02 6.576172352452489423e-04 7.318039294127049463e-04 3.783204927776348883e-03 1.415564320008029259e-04
2.850000000000000311e-01 3.757122500202553748e-03 5.662466627014918832e-03 2.492901135025284848e-03 4.821708974966098268e-04 5.004936500798720612e-04 4.645189291723963326e-04 2.883818727437000625e-03 1.223453477585357586e-02 6.797488098305024462e-04 7.883308527473059917e-04 4.212347661639591172e-03 1.475342453455988996e-04
2.899999999999999800e-01 3.138571749473814329e-03 4.899248640526487029e-03 2.010641498190331080e-03 4.779183022709774815e-04 4.962684681671727938e-04 4.602466573972067510e-04 2.730456490307456123e-03 1.097738187862173052e-02 6.791594505773151848e-04 8.405514352439166824e-04 4.691855584647870031e-03 1.505857762550110444e-04
2.949999999999999845e-01 2.735254782336870097e-03 4.321526887507163260e-03 1.731244284496961201e-03 4.692100942740674093e-04 4.878960170774515734e-04 4.512398233694331611e-04 2.459591822558330164e-03 9.179208271896185586e-03 6.590537826794641476e-04 8.877106471063952661e-04 5.231096911548363884e-03 1.506433939784924091e-04
2.999999999999999889e-01 2.523968871131122664e-03 3.938759295541207836e-03 1.617366887499425586e-03 4.563718075462062950e-04 4.755917831295086501e-04 4.379285641826910968e-04 2.092504537775487575e-03 7.044622503926267418e-03 6.215485979796138297e-04 9.289987980551421510e-04 5.840321375385073600e-03 1.477724788271595434e-04
3.049999999999999933e-01 2.412586341304119933e-03 3.640455706656747347e-03 1.598858308756237467e-03 4.396998996735355329e-04 4.595519120532067132e-04 4.207054670039820396e-04 1.673606581428065641e-03 4.962816321043953677e-03 5.643890098294309906e-04 9.010083031577169376e-04 5.686727030459510709e-03 1.427562740414411915e-04
3.099999999999999978e-01 2.315219007376680301e-03 3.358933520236423963e-03 1.595815761111274260e-03 4.196469115046706517e-04 4.401257106015644938e-04 4.001209792872820821e-04 1.278276759031304671e-03 3.357118290928197413e-03 4.867244258550686132e-04 8.317205485349209214e-04 5.104288114418272827e-03 1.355250830965424246e-04
3.150000000000000022e-01 2.197227650394874190e-03 3.075924949487840628e-03 1.569547185624160703e-03 3.967280546070741255e-04 4.177811600499086462e-04 3.767358712238513124e-04 1.003320631086058665e-03 2.376164140907488856e-03 4.236459390294784158e-04 7.605366264039443644e-04 4.591970881818152259e-03 1.259624625217296541e-04
3.200000000000000067e-01 2.056389261083395835e-03 2.795418263892575361e-03 1.512738486301032229e-03 3.714154499840647064e-04 3.929300044275670306e-04 3.510789070125464517e-04 8.498786011014800978e-04 1.803490330228288115e-03 4.004976486448806844e-04 6.883087742371257972e-04 4.142075856700967382e-03 1.143795973522215040e-04
3.250000000000000111e-01 1.895887427866238930e-03 2.520685188759380895e-03 1.425957178298148647e-03 3.442440018646582278e-04 3.660774851943874057e-04 3.237127045845749089e-04 7.245568125215575295e-04 1.432112307614787300e-03 3.665791933914519019e-04 6.160851736729988821e-04 3.746872089222068151e-03 1.013007469114042357e-04
3.300000000000000155e-01 1.716308196564287573e-03 2.246096789329514454e-03 1.311481250312942441e-03 3.157848113146602539e-04 3.377773289263464348e-04 2.952242158288246113e-04 5.991500084166225502e-04 1.164291951974810420e-03 3.083253577221369869e-04 5.448054405224004443e-04 3.398998078867066387e-03 8.732366454344649338e-05
3.350000000000000200e-01 1.519669474837332833e-03 1.966049564988582056e-03 1.174637381416061789e-03 2.865253928016859653e-04 3.085025558479286066e-04 2.661138430264050909e-04 4.842315825313096541e-04 9.631140807657182727e-04 2.434604894721863373e-04 4.752217503164217417e-04 3.091731973253715807e-03 7.304504851244775102e-05
3.400000000000000244e-01 1.312503366255412304e-03 1.683438361748647305e-03 1.023301550905846881e-03 2.570187575574026302e-04 2.787978179496625446e-04 2.369410285279848318e-04 3.884173332714536790e-04 8.078591059902110382e-04 1.867504168326297048e-04 4.082644023282149394e-04 2.818631768405278036e-03 5.913501156013672050e-05
3.450000000000000289e-01 1.104360852151179675e-03 1.407847955201298748e-03 8.662958860423925584e-04 2.277515851379825502e-04 2.491564435295977038e-04 2.081856033825667295e-04 3.114379983875353712e-04 6.830603426106890419e-04 1.419986211890449232e-04 3.340907775932177291e-04 2.427532840139046914e-03 4.597945940308995934e-05
3.500000000000000333e-01 9.045111443241410582e-04 1.149390954873150518e-03 7.118034179213276460e-04 1.992015176941539358e-04 2.200654877402580408e-04 1.803156190419546979e-04 2.482925795867775521e-04 5.784046096691492856e-04 1.065849131339391843e-04 2.581807135014283481e-04 1.941629142095292401e-03 3.433059350982648866e-05
3.549999999999999822e-01 7.199716254521067952e-04 9.149886692936989559e-04 5.665197382785976815e-04 1.717567394048284755e-04 1.919049100311647209e-04 1.537239329946659327e-04 1.947130236822634840e-04 4.868455374550705928e-04 7.787513425649626958e-05 1.942026278329131894e-04 1.531938039191597500e-03 2.461892040823726008e-05
3.599999999999999867e-01 5.551361087091017440e-04 7.083565204775079272e-04 4.350578985070117184e-04 1.458225701803719256e-04 1.651096588835350334e-04 1.287884798369599750e-04 1.489582093101920416e-04 4.036961626079835479e-04 5.496348535382431931e-05 1.416391279849375253e-04 1.188808054890182209e-03 1.687542618323421143e-05
3.649999999999999911e-01 4.120925506487768176e-04 5.308870472485692753e-04 3.198802291002253700e-04 1.217250557702494120e-04 1.400032954522314815e-04 1.058331459585236839e-04 1.112185904905862961e-04 3.265153530335754501e-04 3.788359339243926692e-05 9.999783834710871864e-05 9.014761048988374596e-04 1.109243785803576829e-05
3.699999999999999956e-01 2.914512559585081034e-04 3.825649200330415102e-04 2.220376990981173294e-04 9.971931749361113918e-05 1.168560026321627786e-04 8.509569091365365228e-05 8.260330055988266838e-05 2.537367147777749030e-04 2.689128086710758047e-05 6.883983368574868691e-05 6.580368807760676123e-04 7.201606536540332268e-06
3.750000000000000000e-01 1.929863298617185861e-04 2.623314926309585748e-04 1.419719879606281426e-04 8.001975694458603888e-05 9.590295849336179224e-05 6.676709042207326411e-05 6.359627534825583906e-05 1.856933273712367940e-04 2.178046080291007929e-05 4.740603154763492656e-05 4.467005309178308735e-04 5.030958486836335086e-06
3.800000000000000044e-01 1.160934182436824594e-04 1.684072751402020465e-04 8.003028223265398658e-05 6.282168878879303782e-05 7.735201240647947675e-05 5.102083914167662590e-05 5.161989404230246572e-05 1.303090557103827067e-04 2.044841355355032334e-05 3.327072109950273966e-05 2.696386808581933883e-04 4.105274803146853145e-06
3.850000000000000089e-01 5.985727802559792535e-05 9.851321015372395537e-05 3.636967800605459651e-05 4.821027682797711410e-05 6.133331898012150864e-05 3.789507612629741353e-05 4.280501851404638284e-05 9.534036820476893964e-05 1.921819313779620002e-05 2.284839276801419339e-05 1.402228004565177330e-04 3.722996904796004259e-06
3.900000000000000133e-01 2.356265972525802747e-05 4.996902987496884752e-05 1.111086076150568551e-05 3.624758824290007621e-05 4.797300348247013395e-05 2.738806324492350526e-05 3.583899166541096597e-05 8.024223785166040019e-05 1.600694793642047588e-05 1.411815385284253402e-05 5.892480179423031407e-05 3.382654877797982892e-06
3.950000000000000178e-01 8.692885917308548559e-06 1.608180886291163793e-05 4.698866042713301139e-06 2.691558657669976512e-05 3.740785957196580025e-05 1.936621899935533981e-05 3.071443511086066245e-05 8.294228193630995738e-05 1.137389160456995925e-05 6.710977232382064576e-06 1.690176910198292937e-05 2.664645052349380152e-06
4.000000000000000222e-01 4.017420898178140412e-06 1.885069745961935980e-05 8.561842715735970163e-07 2.013694871146650810e-05 2.981445406738576176e-05 1.360067511186825292e-05 2.448613802016374791e-05 1.224147740705376728e-04 4.897864328018320822e-06 2.344395988048082891e-06 5.240509900932881398e-06 1.048789650754700596e-06
4.050000000000000266e-01 1.660606939382801829e-05 3.232242349429041012e-05 8.531586152917756318e-06 1.578151449816359963e-05 2.532240687373510840e-05 9.835407870097603454e-06 3.396497886216044481e-05 1.348999853342505359e-04 8.551667268521983273e-06 5.845129231977433669e-06 1.639414970212035530e-05 2.084007792981069739e-06
4.100000000000000311e-01 4.170123881873200820e-05 6.446229869527758487e-05 2.697690517115110753e-05 1.373437500613098891e-05 2.387463463140103201e-05 7.900981930041207861e-06 5.363401454833079004e-05 1.352162555084117249e-04 2.127412496193259976e-05 1.270452735999724144e-05 5.295933458412157012e-05 3.047716077031515806e-06
4.150000000000000355e-01 7.787457732708469164e-05 1.088699187578610135e-04 5.570363111375248403e-05 1.398965373958732172e-05 2.519376827812360540e-05 7.768207184928739676e-06 7.359971817854207897e-05 1.498169741097248389e-04 3.615690777463911328e-05 2.323211241582252799e-05 1.044956940499854742e-04 5.165103234236954483e-06
4.199999999999999845e-01 1.233432946178266505e-04 1.622864915351634400e-04 9.374513049894596384e-05 1.648320171579705163e-05 2.877995245755036682e-05 9.440458221895913984e-06 9.409506574542493215e-05 1.713102339829829300e-04 5.168331857228878777e-05 3.869164172598804223e-05 1.613049631940021225e-04 9.280825027384427157e-06
4.249999999999999889e-01 1.761936544685811887e-04 2.226065273642983109e-04 1.394577429627189924e-04 2.095610540250243781e-05 3.423697606090470334e-05 1.282701932727837874e-05 1.151371142162904568e-04 1.973156649555413036e-04 6.718450394215811684e-05 5.899542578995875872e-05 2.222391821234403770e-04 1.566087595753185726e-05
4.299999999999999933e-01 2.345910501682277576e-04 2.879670826023302248e-04 1.911085125483943795e-04 2.706307351218436495e-05 4.127805030446662676e-05 1.774332708361087688e-05 1.366774143721351080e-04 2.266770035497128223e-04 8.241116349217767595e-05 8.377474037948539590e-05 2.872345665076372770e-04 2.443371357069440633e-05
4.349999999999999978e-01 2.967882685787393590e-04 3.566120290196964971e-04 2.470002949931363501e-04 3.448674501290926943e-05 4.965486618624991911e-05 2.395204484338666430e-05 1.587725514757686192e-04 2.586327836684959949e-04 9.746917132685321513e-05 1.126219412113369824e-04 3.554427181899450991e-04 3.568423544249342896e-05
4.400000000000000022e-01 3.611448405927759789e-04 4.268935732835954749e-04 3.055225097055672698e-04 4.293071315212631877e-05 5.910490399552169766e-05 3.118262626549223808e-05 1.814774042696811916e-04 2.924244320042954592e-04 1.126241334717802568e-04 1.450824538882733385e-04 4.258822189592572326e-04 4.942427152202059248e-05
4.450000000000000067e-01 4.261564958099823349e-04 4.973272086153095878e-04 3.651707684095788610e-04 5.213100612747834594e-05 6.936594751540753540e-05 3.917832736674638526e-05 2.047950841994355844e-04 3.271995230964101775e-04 1.281818081987114578e-04 1.807119495691550078e-04 4.976907326426594988e-04 6.561667030382965706e-05
4.500000000000000111e-01 4.903662830041077792e-04 5.664339652957850121e-04 4.245138996594242757e-04 6.181590053896961103e-05 8.015413810297903631e-05 4.767321625409335684e-05 2.284840450378711543e-04 3.620413147300172879e-04 1.441961364983950519e-04 2.189489176357316475e-04 5.700620672658524794e-04 8.409370011897656955e-05
4.550000000000000155e-01 5.524833840656049374e-04 6.329500767175176091e-04 4.822463901917004329e-04 7.172631320169970727e-05 9.118902452989859021e-05 5.641757911141505056e-05 2.521159795692863299e-04 3.960994988710538588e-04 1.604709607948099097e-04 2.592245336513485446e-04 6.423784919625219166e-04 1.046071119869927956e-04
4.600000000000000200e-01 6.113313825229837800e-04 6.956857504645789668e-04 5.372052812751856692e-04 8.160403879069269030e-05 1.021847725055404350e-04 6.516840996628746362e-05 2.751582144670735057e-04 4.286518748166372617e-04 1.766282791159960665e-04 3.009452169393097231e-04 7.144110653805366791e-04 1.267729854525790343e-04
4.650000000000000244e-01 6.658187425634899594e-04 7.535531566059824275e-04 5.882990391089651166e-04 9.120580281192975953e-05 1.128803483301724081e-04 7.369306163227986033e-05 2.970543071091155825e-04 4.590139461299597287e-04 1.922409158067131410e-04 3.434144530137433278e-04 7.857205857630965079e-04 1.500959611796232984e-04
4.700000000000000289e-01 7.150407551329701628e-04 8.056820773465539140e-04 6.345968166314393038e-04 1.002994544383105325e-04 1.230293647701191705e-04 8.176893849220339143e-05 3.173198996235374915e-04 4.866668007416279714e-04 2.069011458017029897e-04 3.859913279160113184e-04 8.564779660645113930e-04 1.739557946959999755e-04
4.750000000000000333e-01 7.581309928171653736e-04 8.511502392400662961e-04 6.752774959954272989e-04 1.086733674715432198e-04 1.323969065980976306e-04 8.920073059905435852e-05 3.355181765708961238e-04 5.111197482192860993e-04 2.202467175288282423e-04 4.279156375272325690e-04 9.266594874292839257e-04 1.976041850586585699e-04
4.799999999999999822e-01 7.944604782846192460e-04 8.893754720477472196e-04 7.096749026628665271e-04 1.161465285154293062e-04 1.407937538551154357e-04 9.581402382429129582e-05 3.513152111746656921e-04 5.319947338139232977e-04 2.319992469058341968e-04 4.685779646146546150e-04 9.965230304028245990e-04 2.203313944823308496e-04
4.849999999999999867e-01 8.234072388665146340e-04 9.197154155511613922e-04 7.371839914322520296e-04 1.225514149264634537e-04 1.480388039623552069e-04 1.014521118685703056e-04 3.644113333792087651e-04 5.489576944491335970e-04 2.419050160658920204e-04 5.071999196104751790e-04 1.066299868452459405e-03 2.412564852195161189e-04
4.899999999999999911e-01 8.445463215165374075e-04 9.417622133715778526e-04 7.573657968645788495e-04 1.277531463138750593e-04 1.539840543741397070e-04 1.059906264933060515e-04 3.745830024154116764e-04 5.617521694642671612e-04 2.497763841879909385e-04 5.430544798157384192e-04 1.136192783946875793e-03 2.595582124923365088e-04
4.949999999999999956e-01 8.575783946572489462e-04 9.551963331836308118e-04 7.699366899072048603e-04 1.316428372398247622e-04 1.585150135645327395e-04 1.093261528157765292e-04 3.816458432501044096e-04 5.701818454341801368e-04 2.554510474797237838e-04 5.755360325785608073e-04 1.206431501905144395e-03 2.745632257390391898e-04
5.000000000000000000e-01 8.622849896514140407e-04 9.598147959675665123e-04 7.746654943244533431e-04 1.341467727564139248e-04 1.615470043299828819e-04 1.113939358739383592e-04 3.854776353926898610e-04 5.741312774827112561e-04 2.588136428299954417e-04 6.039073093565654193e-04 1.277103683202139312e-03 2.855712054481337461e-04
5.050000000000000044e-01 8.586354197324078553e-04 9.556005958317796657e-04 7.715093389799766591e-04 1.352219978390476753e-04 1.630275873163565959e-04 1.121588621936802673e-04 3.860207661046033607e-04 5.735643319690325983e-04 2.598000321122308155e-04 6.038919145085701714e-04 1.261780655550318563e-03 2.890244376505923373e-04
5.100000000000000089e-01 8.466729371506796775e-04 9.425950443022325202e-04 7.605122335796062581e-04 1.348527462327416720e-04 1.629358186121763748e-04 1.116099782196891115e-04 3.832531281468369577e-04 5.684736309229502810e-04 2.583813078468788667e-04 5.821331702314584645e-04 1.183748866639209923e-03 2.862761160193058379e-04
5.150000000000000133e-01 8.265720098113091274e-04 9.209355337301794149e-04 7.418774304822086350e-04 1.330593557513818454e-04 1.612802439628345541e-04 1.097765710042743274e-04 3.772248900632325409e-04 5.589690408154138548e-04 2.545733435891822422e-04 5.558378412442631583e-04 1.104248190069290333e-03 2.797882835920211756e-04
5.200000000000000178e-01 7.986761746506406377e-04 8.910337852072468300e-04 7.158916334538475024e-04 1.298947345138510548e-04 1.581123022075519994e-04 1.067130249755983103e-04 3.680304500270947842e-04 5.451960328405179189e-04 2.484361660547279018e-04 5.254314169580466803e-04 1.023846743432389132e-03 2.696479484820200586e-04
5.250000000000000222e-01 7.633613129890554072e-04 8.532066522803510595e-04 6.829769700118340546e-04 1.254437723944048762e-04 1.535091087255004421e-04 1.025094873078708445e-04 3.558212268040983231e-04 5.273919978448449392e-04 2.400657309207429298e-04 4.914689594363704167e-04 9.429571496780252008e-04 2.561534616625409989e-04
5.300000000000000266e-01 7.212583809332738689e-04 8.081123659849786959e-04 6.437392545434175370e-04 1.198184224196220514e-04 1.475792510088618664e-04 9.727962605166569680e-05 3.408185304947581500e-04 5.058884487808095170e-04 2.296104427933574465e-04 4.544446410097133281e-04 8.619317730643311082e-04 2.396012517420369236e-04
5.350000000000000311e-01 6.729937318749311956e-04 7.564020169907572028e-04 5.987828601314810822e-04 1.131507542218937467e-04 1.404455276667278588e-04 9.116056163329515642e-05 3.232684887980683550e-04 4.810385954377803920e-04 2.172435160939258352e-04 4.149878244924340323e-04 7.810230878667190476e-04 2.204991083520331876e-04
5.400000000000000355e-01 6.194092255307202029e-04 6.989130732441377596e-04 5.489492232441721365e-04 1.056106765446937349e-04 1.322811951822722707e-04 8.431746466199665027e-05 3.034890037093915661e-04 4.533168044683123809e-04 2.031814714668437065e-04 3.736849364324308339e-04 7.005826824109573272e-04 1.993204160227840483e-04
5.450000000000000400e-01 5.613780288683283730e-04 6.365433289888251626e-04 4.950885147075702666e-04 9.738524146175418642e-05 1.232729113291810728e-04 7.693405755007221675e-05 2.818204874647994916e-04 4.232313467903487032e-04 1.876580923346397693e-04 3.311983981724486758e-04 6.207849904409477740e-04 1.766994702531074469e-04
5.500000000000000444e-01 4.999874990887285924e-04 5.703998500333201790e-04 4.382671195134398858e-04 8.868178070528487074e-05 1.136365465345498700e-04 6.920712102658926640e-05 2.586789394986826595e-04 3.914256923123201433e-04 1.709514604032980566e-04 2.882510081519897732e-04 5.419709369578020516e-04 1.533083013030786274e-04
5.550000000000000488e-01 4.363519973212071968e-04 5.016126179557632960e-04 3.795818899894544581e-04 7.972810959639954837e-05 1.036156316768121924e-04 6.134761094389983428e-05 2.344628198326785572e-04 3.585597430332109078e-04 1.533156327557923747e-04 2.455734409820378478e-04 4.645711137123724661e-04 1.298107289406193242e-04
5.600000000000000533e-01 3.717394316990317734e-04 4.314981396562532446e-04 3.202567806897295422e-04 7.075632059953534806e-05 9.347000582038884648e-05 5.356217602473027336e-05 2.096101444068026174e-04 3.254082857920356114e-04 1.350193420284321363e-04 2.038887294188704074e-04 3.891462486046036364e-04 1.068251695425686588e-04
5.650000000000000577e-01 3.075600552738623809e-04 3.615066643189694001e-04 2.616637449222749385e-04 6.201003766879646499e-05 8.348676749295482998e-05 4.605813456617593614e-05 1.845820718725629166e-04 2.928945038182181339e-04 1.163235936919919074e-04 1.639811981003551312e-04 3.164564403969285676e-04 8.497167350015133003e-05
5.700000000000000622e-01 2.452550284230068365e-04 2.931367316746330922e-04 2.051944450057298982e-04 5.372709624658041013e-05 7.396796260333371800e-05 3.902501528356570659e-05 1.597709384443511422e-04 2.620208332827519515e-04 9.742260739947428074e-05 1.266195971293913858e-04 2.475343716274496712e-04 6.476887339645518923e-05
5.750000000000000666e-01 1.864015805254491567e-04 2.280309972580979027e-04 1.523720443280726362e-04 4.615719961710561291e-05 6.524846912811029670e-05 3.265190900203786929e-05 1.355680147256818559e-04 2.340224183644222782e-04 7.853387186198203967e-05 9.261126461618186985e-05 1.835958027390875702e-04 4.671591728051225782e-05
5.799999999999999600e-01 1.326769176869821518e-04 1.679887820449529033e-04 1.047877380419826292e-04 3.952534618595254291e-05 5.763857975220608746e-05 2.710429364907449484e-05 1.122078610984186489e-04 2.103887799225887705e-04 5.984446555046636700e-05 6.273005960044479579e-05 1.262318832143516487e-04 3.117326841106628969e-05
5.849999999999999645e-01 8.583013785617475493e-05 1.149217354593062146e-04 6.410286561516947209e-05 3.405491988401807522e-05 5.142395674536512818e-05 2.255247634968146779e-05 8.975821126208949092e-05 1.932354869900705457e-04 4.169284128118701401e-05 3.781264782941147002e-05 7.738641071143749625e-05 1.847606476029228659e-05
5.899999999999999689e-01 4.763011998193268350e-05 7.100033167733605928e-05 3.195236241716698449e-05 2.994955464250146292e-05 4.681737721485461703e-05 1.915903616658775106e-05 6.787969365471922670e-05 1.864566137962527480e-04 2.471166196171224253e-05 1.863093283688331295e-05 3.926105052146052550e-05 8.841119984365212238e-06
5.949999999999999734e-01 1.967576118738854213e-05 3.895162622781547362e-05 9.938881012025389794e-06 2.741899189292200235e-05 4.405143245566375647e-05 1.706643971636528069e-05 4.616398041766695128e-05 1.998445856168338272e-04 1.066385201993295533e-05 5.984930345626288894e-06 1.413803778849600667e-05 2.533547567056605346e-06
5.999999999999999778e-01 4.312249889545582397e-06 2.197021005608291118e-05 8.463960545856197745e-07 2.661019469307807008e-05 4.341549306108123869e-05 1.630990256421345388e-05 3.805346991023744057e-05 1.874408240847559549e-04 7.725459911308157291e-06 1.043426406082676457e-06 4.534331025096025727e-06 2.401100975832600370e-07
6.049999999999999822e-01 5.675266082607566673e-06 1.670108512414975532e-05 1.928536072295216209e-06 2.762618244145738765e-05 4.533702213657877383e-05 1.683405570814761005e-05 4.649824957259929574e-05 1.426455335096691419e-04 1.515706212539192367e-05 6.021746374446060429e-06 1.544338562972655065e-05 2.348023307036744458e-06
6.099999999999999867e-01 1.858307231308791932e-05 4.543135911602478547e-05 7.601150027485046058e-06 3.054600540851499390e-05 5.021818234281149679e-05 1.858009196843402971e-05 5.099732598502740337e-05 1.460715108332950212e-04 1.780447975643413848e-05 1.806724839383620882e-05 5.150758726018090039e-05 6.337424870547715529e-06
6.149999999999999911e-01 5.342198189256394208e-05 9.137646685933301289e-05 3.123241954323754152e-05 3.545918738864808320e-05 5.821489925140490939e-05 2.159849087487539723e-05 5.420264613516436190e-05 1.741591329308779588e-04 1.686920920317100221e-05 3.928560159535249399e-05 1.168857358677119425e-04 1.320399346636695747e-05
6.199999999999999956e-01 1.083962193843646484e-04 1.605211433935100143e-04 7.319746251756615468e-05 4.248088029680725016e-05 6.933487160436207347e-05 2.602767047856091592e-05 6.077936385705730603e-05 2.048748673481182311e-04 1.803115784129631511e-05 7.090225684041462492e-05 2.157842599845548326e-04 2.329701909408938814e-05
6.250000000000000000e-01 1.851621275070413567e-04 2.555712896483650900e-04 1.341504889305282879e-04 5.167332534354808677e-05 8.346306019867897859e-05 3.199178829177929745e-05 7.215970677940833995e-05 2.354460221075847467e-04 2.211557127140968457e-05 1.135583797145780442e-04 3.540047325690105469e-04 3.642749493719380405e-05
6.300000000000000044e-01 2.852571541637837589e-04 3.792975679027708815e-04 2.145324697217134823e-04 6.306707896769467216e-05 1.004713106030082325e-04 3.958798213784170866e-05 8.650409847924717436e-05 2.819540354202598829e-04 2.653964162120874711e-05 1.678317575778826823e-04 5.381043975128299139e-04 5.234578825572522005e-05
6.350000000000000089e-01 4.098465892580826554e-04 5.343891169889450300e-04 3.143294303464615018e-04 7.659460401492742198e-05 1.201152185304366640e-04 4.884254831303437827e-05 1.039923165380272652e-04 3.523005978438561786e-04 3.069651872614286258e-05 2.342710467847287134e-04 7.752276870330917363e-04 7.079587620465081581e-05
6.400000000000000133e-01 5.597841967520859972e-04 7.234923815913129686e-04 4.331190692625541726e-04 9.213912052369714893e-05 1.421539715954732441e-04 5.972128274431365920e-05 1.275339147110260397e-04 4.409877152339405394e-04 3.688288548557610891e-05 3.133682278566531543e-04 1.073442574266015789e-03 9.148104293996801514e-05
6.450000000000000178e-01 7.356261378462669196e-04 9.491523146045405344e-04 5.701359058562487786e-04 1.095501961285167542e-04 1.663407804231894073e-04 7.214854614282791663e-05 1.598996026194678577e-04 5.390011446333130285e-04 4.743567462228262034e-05 4.055464859111639628e-04 1.441683480954871008e-03 1.140804860481315578e-04
6.500000000000000222e-01 9.376783180140002821e-04 1.213582334806817629e-03 7.245001866424871564e-04 1.286089450780647969e-04 1.923984886231656206e-04 8.596876655558699217e-05 2.014572300733597973e-04 6.448739768932062110e-04 6.293480122171477909e-05 5.111789066495890004e-04 1.889975289740368318e-03 1.382578259207638022e-04
6.550000000000000266e-01 1.166012342456870061e-03 1.517998963810786393e-03 8.956427607490942411e-04 1.490260486483171109e-04 2.199741995230217260e-04 1.009607636890447375e-04 2.512191425217572081e-04 7.624830240511351045e-04 8.277044285399655192e-05 6.305246856241131844e-04 2.429020084368786747e-03 1.636715075926177033e-04
6.600000000000000311e-01 1.420257322547832917e-03 1.861625436054328495e-03 1.083532069977514349e-03 1.705272710423598231e-04 2.487558227530678500e-04 1.168999778470344170e-04 3.081426732825494146e-04 8.963200476471129639e-04 1.059352709414116485e-04 7.638060594062521733e-04 3.071595201527185879e-03 1.899337829723275295e-04
6.650000000000000355e-01 1.698048072017922837e-03 2.238932950509712073e-03 1.287830997452318231e-03 1.927592803923602112e-04 2.783292053595251320e-04 1.334970943109796253e-04 3.713826947078337020e-04 1.050356812310673923e-03 1.313126209226285457e-04 9.111081513076786176e-04 3.831371628004513492e-03 2.166634156059785285e-04
6.700000000000000400e-01 1.991799958972996758e-03 2.633684534761486680e-03 1.506356218522624836e-03 2.153670662993351895e-04 3.082969188013471294e-04 1.504490327918890863e-04 4.400567736075768456e-04 1.228343783881918590e-03 1.576512752691439307e-04 1.072407630731428288e-03 4.723696611819437445e-03 2.434657051372366874e-04
6.750000000000000444e-01 2.282535496263672550e-03 3.005311156075212743e-03 1.733586980227235386e-03 2.379301039754556533e-04 3.381592255031289594e-04 1.674085167824212387e-04 5.130637553638229403e-04 1.433800106020607923e-03 1.835921311225271698e-04 1.247616846945474259e-03 5.765886118873373399e-03 2.699581234681598424e-04
6.800000000000000488e-01 2.531157797485454435e-03 3.268265301663414533e-03 1.960293673989879637e-03 2.600839343073722289e-04 3.675006754288316678e-04 1.840640232997369007e-04 5.888685186206472823e-04 1.669496547129035785e-03 2.077070077316394477e-04 1.407895939162366085e-03 6.742609348747627233e-03 2.939768378955615741e-04
6.850000000000000533e-01 2.669369640701278485e-03 3.297398409043096699e-03 2.160956425270278529e-03 2.813966253507749074e-04 3.957984787658798539e-04 2.000615591189345763e-04 6.652351183314881861e-04 1.936579101770094860e-03 2.285152009835360917e-04 1.519476631816810532e-03 7.404998878832191357e-03 3.117906258213331183e-04
6.900000000000000577e-01 2.614786764269233857e-03 3.136051792189187021e-03 2.180164830066400657e-03 3.014610091814755050e-04 4.225538818180193663e-04 2.150701815013789076e-04 7.391452257995690094e-04 2.233160977220018540e-03 2.446467900860461227e-04 1.626819353232127410e-03 8.146059366423739206e-03 3.248860693256247012e-04
6.950000000000000622e-01 2.392588038394408492e-03 3.219824047850120170e-03 1.777885200059376716e-03 3.199226237944674056e-04 4.473239944584361306e-04 2.288061594805560850e-04 8.067910734436880421e-04 2.552559045514875540e-03 2.550036354035145917e-04 1.728778604090143185e-03 8.976893056086239497e-03 3.329298280916439048e-04
7.000000000000000666e-01 2.415740080241623663e-03 3.313338863687973444e-03 1.761304948081935870e-03 3.363883682826827978e-04 4.695893590887753903e-04 2.409703970623693580e-04 8.637645569290638937e-04 2.881149452897410063e-03 2.589554002679595140e-04 1.741897692741977777e-03 9.120578123556852962e-03 3.326771100335182397e-04
7.049999999999999600e-01 3.034505094783249667e-03 3.569950860800632716e-03 2.579369164818243881e-03 3.504998914771824859e-04 4.888816907394050561e-04 2.512881465037337426e-04 9.057923341869834151e-04 3.195102231339915552e-03 2.567866982859673560e-04 1.642032442352685598e-03 8.337121656713851123e-03 3.234054452794783534e-04
7.099999999999999645e-01 3.980504882645711021e-03 4.685109960755795902e-03 3.381867075369633917e-03 3.620709197653804298e-04 5.048829474676443888e-04 2.596549390255448262e-04 9.303173085733703641e-04 3.455952836499917493e-03 2.504346371542910329e-04 1.536740870925832735e-03 7.638060317394454804e-03 3.091848461834983790e-04
7.149999999999999689e-01 4.893406459470244288e-03 6.388362227157769017e-03 3.748288829927324140e-03 3.708493128361084988e-04 5.172026009528027379e-04 2.659097471235730148e-04 9.378613400665896998e-04 3.603155003709804412e-03 2.441149193653561708e-04 1.427268385968649385e-03 7.013117029751046380e-03 2.904692787734453139e-04
7.199999999999999734e-01 5.583013312742099964e-03 7.752303821634647790e-03 4.020745105895890195e-03 3.767022304421251524e-04 5.255460532571177906e-04 2.700135783355348353e-04 9.319372654202341634e-04 3.552742500432834721e-03 2.444610231597513141e-04 1.314877871655463623e-03 6.452719188450456618e-03 2.679341478959318293e-04
7.249999999999999778e-01 5.990531821663678397e-03 8.507188062330433079e-03 4.218370540704200096e-03 3.796483203834830436e-04 5.297849731201939583e-04 2.720591456588931554e-04 9.127420565480465426e-04 3.223003669256178580e-03 2.584849870753712689e-04 1.180599850697882421e-03 5.773675693595974739e-03 2.414087803743203431e-04
7.299999999999999822e-01 6.123735371727672891e-03 8.677884042931214431e-03 4.321345470558035119e-03 3.797571410931900181e-04 5.298399189706927762e-04 2.721869022089480118e-04 8.677999091463791011e-04 2.596821746711162979e-03 2.899993745308951615e-04 1.004874485693840183e-03 4.763101024847549853e-03 2.119990163405738738e-04
7.349999999999999867e-01 6.020356207900865939e-03 8.392663296346336219e-03 4.318615866049251018e-03 3.771926532829257919e-04 5.257159815040031306e-04 2.706295845973444780e-04 7.754235317854931558e-04 1.785647329164179002e-03 3.367303519716483159e-04 8.447277392086624667e-04 3.890100185624985937e-03 1.834309964626106915e-04
7.399999999999999911e-01 5.727476781390005225e-03 7.792542373515130676e-03 4.209664665135993272e-03 3.723264740928955560e-04 5.176656722858786032e-04 2.677925362489392289e-04 6.267827770158288393e-04 1.089536935300440719e-03 3.605721264101465948e-04 6.999739575203013306e-04 3.140840966538265867e-03 1.559975644824370344e-04
7.449999999999999956e-01 5.291250176336698662e-03 6.999244564896404779e-03 4.000050029541656234e-03 3.655188732267856998e-04 5.059330700175186614e-04 2.640745478060029178e-04 5.196682111677686407e-04 9.166884295450955945e-04 2.945985146036180467e-04 5.703896139414390588e-04 2.501538857118513516e-03 1.300576686092429408e-04
7.500000000000000000e-01 4.752816741305871708e-03 6.106479207213751093e-03 3.699229328375023412e-03 3.574032316129416146e-04 4.911279260754580203e-04 2.600892011743352974e-04 5.800328176394038476e-04 9.669425820516677544e-04 3.479400698486651879e-04 4.556020497125580103e-04 1.961138588574492386e-03 1.058432223564396263e-04
7.550000000000000044e-01 4.147675205384414310e-03 5.183483941760669463e-03 3.318850758032298315e-03 3.485979007879433920e-04 4.739523723055434146e-04 2.563981183227841002e-04 6.121443550174144590e-04 1.088018683440460967e-03 3.444065043026368227e-04 3.552099425841554695e-04 1.508239179807415679e-03 8.365656124033986059e-05
7.600000000000000089e-01 3.506503388957467587e-03 4.279204043520003567e-03 2.873330154795814516e-03 3.398174147688729635e-04 4.553503118125838732e-04 2.535978836174127373e-04 5.890101238626659465e-04 1.103171872297395786e-03 3.144867402123048051e-04 2.687020889022538345e-04 1.133267008623250419e-03 6.371032777892995946e-05
7.650000000000000133e-01 2.856510026223351654e-03 3.427143349602099990e-03 2.380889474863048371e-03 3.319104846400653145e-04 4.367084894762142335e-04 2.522611134629734893e-04 5.325850779371925315e-04 1.011518134125800406e-03 2.804169847992946498e-04 1.955479770589986662e-04 8.274119698044373958e-04 4.621520201225104722e-05
7.700000000000000178e-01 2.222598120499119038e-03 2.649398252333772224e-03 1.864552602046436148e-03 3.256727659973725143e-04 4.197348888372462125e-04 2.526898605121803438e-04 4.614686980364977788e-04 8.615619885660635901e-04 2.471712565011467341e-04 1.351653758400174715e-04 5.823574172163458167e-04 3.137193463303308513e-05
7.750000000000000222e-01 1.628159101868470590e-03 1.959014490774486830e-03 1.353181445814177417e-03 3.219034894468343101e-04 4.066618454070396768e-04 2.548108648214340377e-04 3.883050604012851324e-04 6.924659506799061811e-04 2.177447422291300938e-04 8.691483496489396643e-05 3.904217415892622832e-04 1.934879063400633903e-05
7.800000000000000266e-01 1.095753403437031486e-03 1.363364161261214824e-03 8.806711774153740298e-04 3.214224490614400786e-04 4.003863804297061002e-04 2.580317308740025782e-04 3.211723491417310368e-04 5.311993193345770047e-04 1.941863893621588075e-04 5.021390629475860250e-05 2.446793419600581227e-04 1.030506443731731747e-05
7.850000000000000311e-01 6.474300841146440151e-04 8.686494555372421345e-04 4.825487555937618906e-04 3.250691453116640560e-04 4.040996798246720284e-04 2.614947610933596959e-04 2.648557375848865979e-04 4.022283735366177326e-04 1.743998343897244633e-04 2.466259395058488076e-05 1.375210265728352816e-04 4.422913030315998853e-06
7.900000000000000355e-01 3.060441752290414541e-04 4.819342235662061268e-04 1.943481757708314598e-04 3.337038754616794686e-04 4.203890653556085827e-04 2.648933706302413816e-04 2.219696693893976464e-04 3.412648410946192228e-04 1.443762386151514700e-04 1.032706358470180049e-05 6.140526558564314422e-05 1.736793111557014093e-06
7.950000000000000400e-01 1.043953702025771497e-04 2.052661190372052056e-04 5.309397074807928693e-05 3.482502206098325747e-04 4.506664819055848387e-04 2.691085781263074053e-04 1.988176337096370973e-04 3.680819364028693904e-04 1.073903594949443519e-04 6.236005961870616899e-06 2.250572475470254030e-05 1.727905712006023438e-06
8.000000000000000444e-01 2.795931862589600694e-05 1.692466797273688855e-04 4.618840968009624091e-06 3.696650386985799092e-04 4.957453910679653552e-04 2.756500479845871748e-04 2.246279526832236533e-04 4.056741422173579725e-04 1.243799194369691967e-04 5.294137948420118884e-06 1.898027819799622996e-05 1.476685237409266313e-06
8.050000000000000488e-01 1.174094914172921266e-04 2.944267784134766645e-04 4.681975175338269542e-05 3.989211223867741071e-04 5.566634513973363861e-04 2.858784090941396297e-04 3.048781557508089147e-04 4.507181127597682823e-04 2.062279886753896744e-04 1.175216312913562044e-05 3.157376544542461836e-05 4.374306841942694652e-06
8.100000000000000533e-01 3.380746949580705854e-04 7.878144664079040141e-04 1.450779393429096019e-04 4.370071040217832648e-04 6.347768170270392130e-04 3.008541015406535199e-04 4.212819996359039678e-04 6.003103735317750133e-04 2.956446049284065379e-04 2.353460173233200715e-05 5.938469485189996238e-05 9.326939880398559752e-06
8.150000000000000577e-01 7.591282765925993830e-04 1.501191295961100056e-03 3.838789512521812862e-04 4.849095113871144599e-04 7.313013779058272473e-04 3.215326011104132058e-04 5.754421999349774389e-04 8.796943944487303898e-04 3.764190468367311780e-04 4.140228531854653392e-05 1.009991679262144918e-04 1.697191437112249602e-05
8.200000000000000622e-01 1.367374425454085350e-03 2.467477702165307273e-03 7.577425391707265628e-04 5.436014858706247682e-04 8.468672949801729459e-04 3.489361050926750624e-04 7.736968229414984072e-04 1.274896034345509698e-03 4.695337954651914976e-04 6.437480110796269927e-05 1.534994390535842084e-04 2.699759063121469159e-05
8.250000000000000666e-01 2.156847325320155728e-03 3.685923247305644516e-03 1.262096379283330532e-03 6.139378268589765252e-04 9.812075054483806319e-04 3.841385773706269629e-04 1.020813860561335705e-03 1.784987489373619568e-03 5.837917319408292977e-04 9.115880464184606964e-05 2.145989710299257727e-04 3.872305456008659367e-05
8.300000000000000711e-01 3.117344447364166302e-03 5.138777176895047843e-03 1.891079544605573032e-03 6.965771180787420783e-04 1.133380693198048246e-03 4.281171228192943881e-04 1.319112654206927452e-03 2.415148416286400524e-03 7.204767138759973289e-04 1.206586328552669796e-04 2.821349209157402241e-04 5.160121843566474800e-05
8.349999999999999645e-01 4.231223458307352241e-03 6.794118513282144250e-03 2.635110341265097748e-03 7.917825699038044760e-04 1.301838954378174403e-03 4.815646635054965569e-04 1.668404886932951629e-03 3.168912310593618390e-03 8.784007236288341467e-04 1.518783919215233502e-04 3.540718306498659667e-04 6.514792744266164151e-05
8.399999999999999689e-01 5.472655533862155752e-03 8.607421446689345751e-03 3.479550615455417623e-03 8.993813450465994608e-04 1.484855826832822247e-03 5.447578069199992320e-04 2.065965198001128416e-03 4.044390689206536597e-03 1.055341218825032751e-03 1.839541897018541407e-04 4.284718390448512683e-04 7.897635462881265453e-05
8.449999999999999734e-01 6.808105320385051014e-03 1.052449753263699252e-02 4.404039044117844144e-03 1.018654884334491183e-03 1.680449418361644248e-03 6.174882516786378041e-04 2.506123871483741366e-03 5.031193600888733512e-03 1.248343307264345760e-03 2.160731718136195412e-04 5.035388089652674841e-04 9.271900148776479058e-05
8.499999999999999778e-01 8.198779108862217641e-03 1.248852808141692403e-02 5.382538153230375516e-03 1.148416434544389381e-03 1.886581709745457089e-03 6.990740450407485242e-04 2.979681558556733501e-03 6.107451781037042185e-03 1.453716297518687934e-03 2.475547875765668785e-04 5.776721585192521897e-04 1.060867690233971005e-04
8.549999999999999822e-01 9.605532074969950346e-03 1.445018708658815133e-02 6.385124697029898912e-03 1.286986885460881212e-03 2.100929717806225994e-03 7.883820335874116214e-04 3.472303327565439118e-03 7.232693968983850731e-03 1.666998555493416070e-03 2.777155924460125973e-04 6.493679325009997895e-04 1.187708022331715924e-04
8.599999999999999867e-01 1.099157881423824291e-02 1.637055476273535301e-02 7.380006760957442610e-03 1.432286490185764221e-03 2.320839045751056477e-03 8.839236799830634548e-04 3.958763910682810104e-03 8.322275543760191893e-03 1.883116176353345772e-03 3.059935607498443541e-04 7.172831583786971844e-04 1.305370942097802093e-04
8.649999999999999911e-01 1.231340963934252769e-02 1.821075019784495000e-02 8.325854525432789879e-03 1.581878170762383504e-03 2.543513532755894806e-03 9.838117686062643717e-04 4.388489164713730260e-03 9.198288396861221614e-03 2.093741391646471856e-03 3.319217985153793027e-04 7.802676884660746928e-04 1.411977991120855278e-04
8.699999999999999956e-01 1.349863787782141188e-02 1.992285822753339306e-02 9.145937920932262558e-03 1.732939420446543864e-03 2.765602531732703259e-03 1.085867907799504314e-03 4.681420162887118229e-03 9.655169218806911730e-03 2.269840563622371396e-03 3.550193836484194943e-04 8.371869472586540746e-04 1.505503199480285475e-04
8.750000000000000000e-01 1.444905624035451065e-02 2.146094355925435085e-02 9.728147584028290495e-03 1.882460808015386233e-03 2.983705067528864569e-03 1.187670568475065677e-03 4.939776849822145703e-03 1.022037084184212324e-02 2.387525433631005386e-03 3.749224082354191286e-04 8.872092071778987744e-04 1.584370530195146017e-04
8.800000000000000044e-01 1.512164332339444549e-02 2.276082006492652354e-02 1.004639095373903793e-02 2.027144383588520577e-03 3.193976813042390204e-03 1.286582399450857898e-03 5.906083049982462085e-03 1.326858102615317836e-02 2.628903341249223900e-03 3.913455044764408471e-04 9.295145511243997974e-04 1.647648266384409360e-04
8.850000000000000089e-01 1.567440942735144963e-02 2.363222234901482879e-02 1.039627620575794310e-02 2.163625815436192711e-03 3.392509401668125125e-03 1.379886129989826285e-03 7.468214323339676143e-03 2.025110357124113025e-02 2.754132631988591515e-03 4.040404253999956528e-04 9.634388316835514011e-04 1.694437259417312853e-04
8.900000000000000133e-01 1.644278599864479329e-02 2.388814821415375864e-02 1.131796441371028285e-02 2.288374341432968407e-03 3.575162230066760132e-03 1.464732728067276012e-03 8.867616996661061013e-03 2.844641484143660762e-02 2.764307264651453665e-03 4.128646906419893275e-04 9.885959162420929289e-04 1.724235857931290640e-04
8.950000000000000178e-01 1.747960689925994945e-02 2.413481749362924103e-02 1.265958018672845228e-02 2.398010911045151544e-03 3.737927031989778277e-03 1.538407860902118356e-03 9.851148249547690347e-03 3.501500510643511949e-02 2.771529563956321753e-03 4.176447725948865598e-04 1.004564192373244829e-03 1.736346541118063979e-04
9.000000000000000222e-01 1.837657368110447512e-02 2.533359744264501029e-02 1.333006340775751662e-02 2.489136948154170928e-03 3.876786166767274156e-03 1.598180162676534179e-03 1.036983078234413741e-02 3.848226325035717515e-02 2.794362424966102994e-03 4.183827354474980065e-04 1.011161308018369712e-03 1.731119574418596169e-04
9.050000000000000266e-01 1.875603441072067404e-02 2.682666055955037002e-02 1.311340358727207736e-02 2.558677484522280023e-03 3.987896093782596595e-03 1.641675288382819136e-03 1.045332704523086430e-02 3.864286162794538376e-02 2.827742090289004414e-03 4.151096384397765090e-04 1.008336965935308603e-03 1.708912970038404134e-04
9.100000000000000311e-01 1.850474409446311447e-02 2.749240643639187104e-02 1.245527759797326016e-02 2.603770148249277046e-03 4.067723963312167533e-03 1.666686099170238983e-03 1.018067589313566106e-02 3.622769869523201347e-02 2.860964548507594074e-03 4.078671537081291951e-04 9.962132861791271870e-04 1.669879506546338222e-04
9.150000000000000355e-01 1.767846463237419258e-02 2.752175012546683938e-02 1.135567724920633244e-02 2.621966049821659265e-03 4.113047258898767759e-03 1.671438603469398718e-03 9.646032187908149674e-03 3.227440609141511707e-02 2.882963568922496892e-03 3.967677414128225927e-04 9.748483243437792121e-04 1.614862914513427066e-04
9.200000000000000400e-01 1.657111090390181798e-02 2.754165329016340646e-02 9.970415127093644470e-03 2.611441509872471436e-03 4.121308886388012210e-03 1.654723522910182473e-03 8.936230900288754872e-03 2.768962894453325455e-02 2.883975905319653872e-03 3.820461944356299037e-04 9.447107525552866144e-04 1.545015702297779508e-04
9.250000000000000444e-01 1.586626417047116988e-02 2.680403789035178813e-02 9.391806553809989994e-03 2.570867866860070388e-03 4.090360749973492513e-03 1.615838306901532049e-03 8.123114113363139044e-03 2.310860637210718563e-02 2.855428918394895856e-03 3.639436009852585561e-04 9.061480115854044686e-04 1.461736305820202054e-04
9.300000000000000488e-01 1.583357478391894668e-02 2.458380154021126002e-02 1.019785691109998706e-02 2.499682016861921614e-03 4.018778938491694708e-03 1.554803158137382096e-03 7.263947819205549515e-03 1.891458143401631570e-02 2.789643434839518630e-03 3.427543438880778634e-04 8.598816811804006624e-04 1.366240761087916171e-04
9.350000000000000533e-01 1.577773072258571718e-02 2.197547115936308512e-02 1.132793854334999094e-02 2.398113645010843242e-03 3.905910228474676962e-03 1.472371026979039108e-03 6.403419971970730935e-03 1.529943841837752040e-02 2.680084472132018055e-03 3.188441183679154977e-04 8.066459142501489340e-04 1.260299841874449158e-04
9.400000000000000577e-01 1.517518611428663421e-02 1.974391018027621750e-02 1.166366092129457813e-02 2.267317138581143119e-03 3.751922535010237484e-03 1.370158088002676553e-03 5.574101597696641021e-03 1.231743021347436219e-02 2.522491143278837548e-03 2.926438312388094840e-04 7.473162576854821496e-04 1.145972820494582526e-04
9.450000000000000622e-01 1.399870275641902813e-02 1.777568816566202359e-02 1.102425273419929859e-02 2.109454324892590452e-03 3.557834509577612915e-03 1.250703914650694521e-03 4.796254259298893784e-03 9.927806872915615616e-03 2.317133604059212672e-03 2.646144090989101683e-04 6.827646541856345749e-04 1.025547896680188757e-04
9.500000000000000666e-01 1.241890468963133785e-02 1.575089703690914916e-02 9.791772070425020652e-03 1.927749111489279483e-03 3.325523598895280524e-03 1.117483165081797035e-03 4.078258701924510239e-03 8.034363447120267121e-03 2.070132145414011263e-03 2.352900475584766935e-04 6.141683295810064806e-04 9.014044491326755133e-05
9.550000000000000711e-01 1.062524438216326701e-02 1.356189498267530193e-02 8.324486978030083001e-03 1.726628708723298598e-03 3.057725913449388464e-03 9.749882043627555424e-04 3.419187172402718151e-03 6.521621762934623479e-03 1.792627868480156476e-03 2.052712097792082260e-04 5.427867062432942778e-04 7.762951649249288369e-05
9.599999999999999645e-01 8.770717784319589233e-03 1.128454957860173906e-02 6.816886213876841016e-03 1.511839938921758332e-03 2.757982319627876218e-03 8.287435291562496916e-04 2.813314143114038768e-03 5.284263551525166663e-03 1.497793664277227710e-03 1.751847390558365170e-04 4.699670972163490744e-04 6.530179023135645631e-05
9.649999999999999689e-01 6.966082230446750401e-03 9.041307867841057860e-03 5.367177221555381565e-03 1.290543684226451221e-03 2.430927172129314535e-03 6.851307682072282391e-04 2.255330073820684643e-03 4.244148156488031405e-03 1.198476950929306837e-03 1.457363426882973779e-04 3.970742722999686248e-04 5.348893912752893034e-05
9.699999999999999734e-01 5.288499315245377870e-03 6.937541450979120561e-03 4.031431769449618854e-03 1.071325418343973537e-03 2.082905405517654959e-03 5.510274969518588360e-04 1.743764133987531651e-03 3.354000320444174444e-03 9.065930424772889644e-04 1.177057838769814580e-04 3.257768466913410141e-04 4.252804242783199634e-05
9.749999999999999778e-01 3.791357789913755907e-03 5.049141477189754770e-03 2.846898617532936295e-03 8.635370313366837322e-04 1.724495326014812953e-03 4.324141638661462353e-04 1.281984979379203939e-03 2.592280132594272125e-03 6.339922397619694987e-04 9.192641987047100614e-05 2.578314741093194360e-04 3.277515555226265704e-05
9.799999999999999822e-01 2.511962102326411195e-03 3.427499332244512368e-03 1.840978798788568552e-03 6.753807924306769054e-04 1.377127094960505513e-03 3.312252125845876159e-04 8.776169620491554085e-04 1.953776073755439206e-03 3.942168923155718770e-04 6.930242281684962876e-05 1.951137130115059438e-04 2.461552155486977503e-05
9.849999999999999867e-01 1.477160905150805802e-03 2.106818694878160540e-03 1.035686813018400505e-03 5.106602032931196631e-04 1.079373044545857028e-03 2.415975130610105036e-04 5.424120005231455833e-04 1.440186653851133810e-03 2.042865607209912605e-04 5.076477678693817538e-05 1.402905972035339941e-04 1.836946034586229361e-05
9.899999999999999911e-01 7.067550785360972136e-04 1.108447037863376314e-03 4.506329341629149556e-04 3.700386536232136013e-04 8.676953361006900642e-04 1.578072388755941255e-04 2.970965715446161081e-04 1.059569735693287980e-03 8.330397693532804284e-05 3.719976750113829396e-05 9.684018556412141588e-05 1.428975682024551126e-05
9.949999999999999956e-01 2.184343532440852307e-04 4.378210577258198600e-04 1.089796067027955749e-04 2.659334220110615024e-04 7.231743542436656902e-04 9.779188729179519898e-05 2.052436412651799001e-04 9.218409523511953514e-04 4.569655120262155481e-05 2.901051803847542340e-05 6.910119560825622427e-05 1.217938632541044174e-05
1.000000000000000000e+00 4.173290673770764948e-05 1.076783870679069906e-04 1.617442044037907702e-05 2.272607071013477598e-04 6.047763586155411372e-04 8.539921949071602137e-05 3.861751375836620687e-04 8.784242879657210836e-04 1.697713040620981025e-04 2.682364337807776667e-05 5.847259180426511726e-05 1.230504449816115075e-05


==> data/B_equi_test3_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 2.074462195309154721e-06 1.222371863397394612e-05 3.520527205040744944e-07 2.452475167421291872e-05 8.091212743008531028e-05 7.433538874645496964e-06 5.201733694824633305e-06 1.125069721045695094e-05 2.405009478588123906e-06
5.000000000000000104e-03 1.106397639190767683e-04 1.531241945153213641e-04 7.994267267047867323e-05 3.823081462002729568e-05 5.655201540405847106e-05 2.584514762326226486e-05 1.315655030306989821e-05 1.509569734910694529e-05 1.146650014730514112e-05
1.000000000000000021e-02 4.426051983974721655e-04 5.217561871408098574e-04 3.754615018980062848e-04 5.607751034427306558e-05 1.586302836434403773e-04 1.982400266950597905e-05 2.297802171384259317e-05 3.384571467060680451e-05 1.559989165601376486e-05
1.499999999999999944e-02 9.712296438720032345e-04 1.094091725313499960e-03 8.621644779055885914e-04 1.269599446588987415e-04 2.416072387192734266e-04 6.671500255221782369e-05 3.434464909394298473e-05 6.100198032458270861e-05 1.933633818295467862e-05
2.000000000000000042e-02 1.665894445996017256e-03 1.845781569843880096e-03 1.503538853427336622e-03 2.066528572205619352e-04 3.726405340211017361e-04 1.146021420069231187e-04 4.694795644249096514e-05 9.369142739213078182e-05 2.352521116901196672e-05
2.500000000000000139e-02 2.485836995082599168e-03 2.743933127128720360e-03 2.252017552843009040e-03 2.710173197547464138e-04 5.591913760723391837e-04 1.313510736216087652e-04 6.048275145771949698e-05 1.297678619468526848e-04 2.819005544989633551e-05
2.999999999999999889e-02 3.377390139661493821e-03 3.742979603674136731e-03 3.047509033788407731e-03 2.975708823856929811e-04 8.075891107614217856e-04 1.096453987106308612e-04 7.486823644226938432e-05 1.669418876271074894e-04 3.357607193525821102e-05
3.500000000000000333e-02 4.270320598905540804e-03 4.779288662732622713e-03 3.815554845982143794e-03 3.033683853844645613e-04 1.117892421026536005e-03 8.232668503671022972e-05 8.925742397028630368e-05 2.042520934048042722e-04 3.900517052729531129e-05
4.000000000000000083e-02 5.075201947243919258e-03 5.766252831814261057e-03 4.466969374494843444e-03 4.897279123070406989e-04 1.300693911284342592e-03 1.843888296946005507e-04 1.032436536422914707e-04 2.403738336287036890e-04 4.434447733555885033e-05
4.499999999999999833e-02 5.683720042189661231e-03 6.592119852997574067e-03 4.900498510095935636e-03 7.836121907338567056e-04 2.036723545419696652e-03 3.014881753822807849e-04 1.165437410347265813e-04 2.741297255941868571e-04 4.954750363146111848e-05
5.000000000000000278e-02 5.975533180998296098e-03 7.122707333968794283e-03 5.013121433043012630e-03 1.098309870578248817e-03 3.759421655845436756e-03 3.208697193979255014e-04 1.292305642634986723e-04 3.042167329771862730e-04 5.489684468182971441e-05
5.500000000000000028e-02 5.836429951628954206e-03 7.217181149892921456e-03 4.719836439296933722e-03 1.389938126490186231e-03 6.562473670963557375e-03 2.943902089876707616e-04 1.406070404075855391e-04 3.304427288138394301e-04 5.982985276495024024e-05
5.999999999999999778e-02 5.194300522614756811e-03 6.764036630456104170e-03 3.988854495221235558e-03 1.610172192811138575e-03 1.023606591155954738e-02 2.532862246983341855e-04 1.504807689978315409e-04 3.523326781769943396e-04 6.427011526533246851e-05
6.500000000000000222e-02 4.070252740212497097e-03 5.738882796064769497e-03 2.886791376984999737e-03 1.721379171831510053e-03 1.418146059328080633e-02 2.089450683675895702e-04 1.586980765426592051e-04 3.696474759003780990e-04 6.813269707034934992e-05
7.000000000000000666e-02 2.634109951610716805e-03 4.264937579497342368e-03 1.626878496541179272e-03 1.718416240315633883e-03 1.759050107178573158e-02 1.678721011374089756e-04 1.651171392461416607e-04 3.822322486722076989e-04 7.132749726779413801e-05
7.499999999999999722e-02 1.252662124294508152e-03 2.588601368003559753e-03 6.061815531111440329e-04 1.643853508077392032e-03 1.962088717689981776e-02 1.377233522447335670e-04 1.696630395189483267e-04 3.900719123338980713e-04 7.379548762323612210e-05
8.000000000000000167e-02 5.337647482328105025e-04 8.006479308588921717e-04 3.558428061512692057e-04 1.574868884640202122e-03 1.950242764355537839e-02 1.271745266352759958e-04 1.722416677220824934e-04 3.932343976178489207e-04 7.544404121156078006e-05
8.500000000000000611e-02 3.248832027846958138e-04 6.819047239695575843e-04 1.547856932816232204e-04 1.552078654325334721e-03 1.727346399918675002e-02 1.394594708580605030e-04 1.729411900882420997e-04 3.920210792404488849e-04 7.629348729687263563e-05
8.999999999999999667e-02 8.601883109756652606e-04 2.156837276720487227e-03 3.430596913014394831e-04 1.544557891766230526e-03 1.412406769675919431e-02 1.689073666479762629e-04 1.718045996773107759e-04 3.867914696649667932e-04 7.631197372539796908e-05
9.500000000000000111e-02 2.335435116810882436e-03 4.499822273062684119e-03 1.212105024121578212e-03 1.523411806243709721e-03 1.118442294470331153e-02 2.075014100304381417e-04 1.688422166283632449e-04 3.778153810953149600e-04 7.545403269007533702e-05
1.000000000000000056e-01 4.264489650912886738e-03 6.991416880948540975e-03 2.601171163501810827e-03 1.491430288478828468e-03 8.897716268739834164e-03 2.499927215264051254e-04 1.641862120449187634e-04 3.655392448337476882e-04 7.374615067096144721e-05
1.049999999999999961e-01 6.169675260797689333e-03 9.092900126704734493e-03 4.186221369781364769e-03 1.458168962979734719e-03 7.249572315032372719e-03 2.932940913201857215e-04 1.579903467782121267e-04 3.504625944927537511e-04 7.122286391569763672e-05
1.100000000000000006e-01 7.700778547365364976e-03 1.049540631172194219e-02 5.650280558393472666e-03 1.425833390568770299e-03 6.069971210972086549e-03 3.349275947118132701e-04 1.504186567537737422e-04 3.330617241762183966e-04 6.793267030479497258e-05
1.150000000000000050e-01 8.680500380302776098e-03 1.113388181874214178e-02 6.767728280139899757e-03 1.390490250310640139e-03 5.194089892783707897e-03 3.722429099456211902e-04 1.416283751138056382e-04 3.137213392809034347e-04 6.393762274301826632e-05
1.199999999999999956e-01 9.085811655816018739e-03 1.110597710895620815e-02 7.433112155290660938e-03 1.346422448545985624e-03 4.505331948762235014e-03 4.023795428540217893e-04 1.318432787688748236e-04 2.929495157099192980e-04 5.933667483423887997e-05
1.250000000000000000e-01 8.991815292046392502e-03 1.057785785143026958e-02 7.643583737074606879e-03 1.288833050728924179e-03 3.929281496550423788e-03 4.227466609632123248e-04 1.212562892034881761e-04 2.711427774276983218e-04 5.422636667989660269e-05
1.300000000000000044e-01 8.516359980760310894e-03 9.719254824927551703e-03 7.462340336614891809e-03 1.214404194001856554e-03 3.417241573633864916e-03 4.315695904521709087e-04 1.100926425536933201e-04 2.486634325622457753e-04 4.874214845168797636e-05
1.350000000000000089e-01 7.781938093332009185e-03 8.673033211780038082e-03 6.982396931929064389e-03 1.121146735216057904e-03 2.933917334904738352e-03 4.284272044517022549e-04 9.857394011322455189e-05 2.258635448781907463e-04 4.302076138354202743e-05
1.400000000000000133e-01 6.895678693587452800e-03 7.546954655727418360e-03 6.300605583884058211e-03 1.008509329274785704e-03 2.455947131934142422e-03 4.141339420581436931e-04 8.691905737243992784e-05 2.030321797182490888e-04 3.721046853261185546e-05
1.449999999999999900e-01 5.942420288125421432e-03 6.416699008973357314e-03 5.503197022541101401e-03 8.793499581931978277e-04 1.980929274840519030e-03 3.903503061898220606e-04 7.536594483181186335e-05 1.804485697047789484e-04 3.147725498564193220e-05
1.499999999999999944e-01 4.984935846816807015e-03 5.332378505280542698e-03 4.660131566480356195e-03 7.416479720432664173e-04 1.534498063160434156e-03 3.584505758860523990e-04 6.410740411918727972e-05 1.583124243514016179e-04 2.595980245857693982e-05
1.549999999999999989e-01 4.067140944901257403e-03 4.325475785539679811e-03 3.824234901740047356e-03 6.061321179306637186e-04 1.151570224396169378e-03 3.190392879251094469e-04 5.334114157715659043e-05 1.368087794390975833e-04 2.079747656853323356e-05
1.600000000000000033e-01 3.218499813891155525e-03 3.414449254063033588e-03 3.033795579094048477e-03 4.808775060104634536e-04 8.475053501298524363e-04 2.728515822955134094e-04 4.326289219720452371e-05 1.161591191268881876e-04 1.611305126395099339e-05
1.650000000000000078e-01 2.457620292561413667e-03 2.609230329354235867e-03 2.314819598124353943e-03 3.691513181361881458e-04 6.145226665619177991e-04 2.217537335833235247e-04 3.401880238617131184e-05 9.648154623816822294e-05 1.199482140276431535e-05
1.700000000000000122e-01 1.795468849679307533e-03 1.914433450493199275e-03 1.683896815184794714e-03 2.717303501981397761e-04 4.370630946331636232e-04 1.689398718983054837e-04 2.574465773510229010e-05 7.794002026585904826e-05 8.503813568905247713e-06
1.750000000000000167e-01 1.237475246904040215e-03 1.331120599533683856e-03 1.150417916480801122e-03 1.892829663186679950e-04 3.018787596534257744e-04 1.186835449421041116e-04 1.858016773171864599e-05 6.074125623184289941e-05 5.683495112796495509e-06
1.799999999999999933e-01 7.855047551251660839e-04 8.584369887566664593e-04 7.187687953869699919e-04 1.230078517114246235e-04 2.004261663922132352e-04 7.549379332561878368e-05 1.261517109101479787e-05 4.501165622365272171e-05 3.535585112994560114e-06
1.849999999999999978e-01 4.388652932885598137e-04 4.939712327954395594e-04 3.899068060366444699e-04 7.448925566763151343e-05 1.278662786669456102e-04 4.339415573648144154e-05 7.934878707006441672e-06 3.086682937735332028e-05 2.039804585212727610e-06
1.900000000000000022e-01 1.949339726360619404e-04 2.339444655121116954e-04 1.624285216771228298e-04 4.565930244120144807e-05 7.798160692552318280e-05 2.673414900783179480e-05 4.605069439372974824e-06 1.832386434488489135e-05 1.157324903868695326e-06
1.950000000000000067e-01 4.976258245295038843e-05 7.358759278088173889e-05 3.365125177773228273e-05 3.429061056469249238e-05 5.331591662743675477e-05 2.205431412004087388e-05 2.491890547358510858e-06 7.871558088374389149e-06 7.888550691362642458e-07
2.000000000000000111e-01 1.537500472074580525e-06 4.793296942006221078e-06 4.931694677442935554e-07 3.146003418755785499e-05 8.639767184736398995e-05 1.145556043258712056e-05 9.743587586636497241e-07 1.656550315265491067e-06 5.731036249462875075e-07
2.050000000000000155e-01 3.412822930698217096e-05 5.680463683649946918e-05 2.050424226779957055e-05 4.507658743214197866e-05 1.697058885672697332e-04 1.197305969569886633e-05 8.037118358624041345e-07 1.471162952371395003e-06 4.390762519298714371e-07
2.099999999999999922e-01 1.482242925895646329e-04 1.998585744275899905e-04 1.099299390911891812e-04 9.641143669135448678e-05 2.348277200632934217e-04 3.958291262371288987e-05 1.200511570345186492e-06 5.354909185268791440e-06 2.691414514549461168e-07
2.149999999999999967e-01 3.302575265366901498e-04 4.231977907921328336e-04 2.577282684533335473e-04 1.698868176089996884e-04 3.227642972214972666e-04 8.941983684616540840e-05 2.717343786080292398e-06 1.275033631696962799e-05 5.791186262217844656e-07
2.200000000000000011e-01 5.659604491779857225e-04 7.197323437953171386e-04 4.450421504536967413e-04 2.619046082160751926e-04 4.379573958065498566e-04 1.566225949409803299e-04 5.453138606129534212e-06 2.643880576646379541e-05 1.124737664791947266e-06
2.250000000000000056e-01 8.359871380108879323e-04 1.080300837799762475e-03 6.469258103539249306e-04 3.705439595608981122e-04 5.848343947013768390e-04 2.347721461169819930e-04 2.905980835751230303e-05 1.590174549409242735e-04 5.310564567198408500e-06
2.300000000000000100e-01 1.114272589832771953e-03 1.493075767096403933e-03 8.315742789578512480e-04 4.935598266691668991e-04 7.689294372504335701e-04 3.168057960854986561e-04 5.334189179439485762e-05 3.420927377435849215e-04 8.317503139565806194e-06
2.350000000000000144e-01 1.365945015408672521e-03 1.942414772206616956e-03 9.605599235637046155e-04 6.282153727284902180e-04 9.940196174532474511e-04 3.970289394725734196e-04 8.030859028988938746e-05 5.326538339729758667e-04 1.210818220577480740e-05
2.399999999999999911e-01 1.546306868226959841e-03 2.407473947569367407e-03 9.931841352384868961e-04 7.714444328298127171e-04 1.261370432491000200e-03 4.718094681899543167e-04 1.091580076790067368e-04 7.125972253245403112e-04 1.672118584944446435e-05
2.449999999999999956e-01 1.602619019499441997e-03 2.862392428615617018e-03 8.972870721655529149e-04 9.199269482463793678e-04 1.570104678479815634e-03 5.389867323554859129e-04 1.389704390924540801e-04 8.740964470398327650e-04 2.209456748960951251e-05
2.500000000000000000e-01 1.481693909866131295e-03 3.282735292974789127e-03 6.687766897418382381e-04 1.070100167006523672e-03 1.918060095655895391e-03 5.970169391568564679e-04 1.688504855044647946e-04 1.015717547455669088e-03 2.806930580899293418e-05
2.550000000000000044e-01 1.145968460328181202e-03 3.681043582408339166e-03 3.567585340045733504e-04 1.218358761047608728e-03 2.301698339289198324e-03 6.449142553927680356e-04 1.982913224371806501e-04 1.139419792454959097e-03 3.450830748618948705e-05
2.600000000000000089e-01 6.503183649021318296e-04 4.152733476971966729e-03 1.018399033008390473e-04 1.361064251641309723e-03 2.716034843603444895e-03 6.820589586539165926e-04 2.266397522100410504e-04 1.249664133130023438e-03 4.110350607020614303e-05
2.650000000000000133e-01 6.358591351708118384e-04 2.639557643792668322e-03 1.531759841392313945e-04 1.494785648388345179e-03 3.155395220847183064e-03 7.081154588387385349e-04 2.534598724021515912e-04 1.350846174814173718e-03 4.755678930426868336e-05
2.700000000000000178e-01 5.197776088143363140e-04 2.514575748921463703e-03 1.074410913016354043e-04 1.616588536033931184e-03 3.613233702020496839e-03 7.232741390004624946e-04 2.784371478117733233e-04 1.447795474019442172e-03 5.354847882368380356e-05
2.750000000000000222e-01 8.618501751164244504e-04 2.578936375501765955e-03 2.880201820425651012e-04 1.724428111183527517e-03 4.084941912022142622e-03 7.279546134764887421e-04 3.011251802487170085e-04 1.544894404745649971e-03 5.869422136637953617e-05
2.800000000000000266e-01 9.744519342867251181e-04 3.960530159488211133e-03 2.397549151242531044e-04 1.816898591548624705e-03 4.565976722240048385e-03 7.229823305695392416e-04 3.212348123240887400e-04 1.646245769755535744e-03 6.268310998558629474e-05
2.850000000000000311e-01 8.062558641076759004e-04 6.505519181352305974e-03 9.992261959219820926e-05 1.889618216313537205e-03 5.039343885729061223e-03 7.085559319608476141e-04 3.385490566261075036e-04 1.755539162839740578e-03 6.528789910731850460e-05
2.899999999999999800e-01 1.167370324730898027e-03 5.661869038728246234e-03 2.406896849328080742e-04 1.932822635949867258e-03 5.460762489995417586e-03 6.841175291700569852e-04 3.527532177161176244e-04 1.875597724132571946e-03 6.634409447613476090e-05
2.949999999999999845e-01 1.510560026467526722e-03 4.405926972731458863e-03 5.178913785189171977e-04 1.937697934683569852e-03 5.778407467779053501e-03 6.497764837480543305e-04 3.637570140425934028e-04 2.009291708187186266e-03 6.585363624705544241e-05
2.999999999999999889e-01 1.597408515994432109e-03 3.511133458765297068e-03 7.267493522928785213e-04 1.901283841655367719e-03 5.957680917678694239e-03 6.067596261849262946e-04 3.713160218570150657e-04 2.159256226939406959e-03 6.385327797949578586e-05
3.049999999999999933e-01 1.449789672416402012e-03 3.111727614695236448e-03 6.754736771685969149e-04 1.823618653583758019e-03 5.974323113147844526e-03 5.566463230587476640e-04 3.597444772140551139e-04 2.104480955500094563e-03 6.149549063287211874e-05
3.099999999999999978e-01 1.111488110755550667e-03 3.381482350969211050e-03 3.653444531499173064e-04 1.705549104673982587e-03 5.799158218736179780e-03 5.016068951276457608e-04 3.364400424862037616e-04 1.938247280471864413e-03 5.839910280207493895e-05
3.150000000000000022e-01 6.663018243774649491e-04 4.520927191211607417e-03 9.820067928361339603e-05 1.547494851129002950e-03 5.388229206734137210e-03 4.444392067208016955e-04 3.113619119400874800e-04 1.792343810009310555e-03 5.408908696288755770e-05
3.200000000000000067e-01 8.042086779003560166e-04 3.581857605188836467e-03 1.805631794723848557e-04 1.349373780684648937e-03 4.681582725582629674e-03 3.889303482878390581e-04 2.848339410888198978e-04 1.664699058009807848e-03 4.873576013984345137e-05
3.250000000000000111e-01 1.010955206287974563e-03 2.620125945474366391e-03 3.900691991108563785e-04 1.112330021510521795e-03 3.642451221488036787e-03 3.396828128965683684e-04 2.573666987152714884e-04 1.553121713132673762e-03 4.264805330291521169e-05
3.300000000000000155e-01 1.071635353200102881e-03 2.067014465959638760e-03 5.555850474878744599e-04 8.451589289055897510e-04 2.370399792799808905e-03 3.013388784788714682e-04 2.294070704627605933e-04 1.455231271610602471e-03 3.616442623587897722e-05
3.350000000000000200e-01 1.039360508131212911e-03 1.668235780099219497e-03 6.475525095130876688e-04 5.721721006920640852e-04 1.179000342451785388e-03 2.776766901776852692e-04 2.012456150675472836e-04 1.368586346560141239e-03 2.959243140610692393e-05
3.400000000000000244e-01 9.515998015741179749e-04 1.351460971132280786e-03 6.700468616546281699e-04 3.285495836287842183e-04 3.995143329278328824e-04 2.701901283780632932e-04 1.734706430155960144e-04 1.291035198862389502e-03 2.330847680586892127e-05
3.450000000000000289e-01 8.341760388698153022e-04 1.089036764797742755e-03 6.389588362095100730e-04 1.480068665904030396e-04 3.112251765841804810e-04 7.038644109174181293e-05 1.408120776545689252e-04 1.127320637804635293e-03 1.758864385913295919e-05
3.500000000000000333e-01 7.049418459123700433e-04 8.680366888001164261e-04 5.724907858506095640e-04 1.181291445205196903e-04 2.171418725646778063e-04 6.426441211145652579e-05 1.064006490926324648e-04 8.923950834595082218e-04 1.268619509135518194e-05
3.549999999999999822e-01 5.757675328118082693e-04 6.812466755583329505e-04 4.866199920439990157e-04 1.077172463099454881e-04 1.484388842728483627e-04 7.816688470434580364e-05 7.750579714719282951e-05 6.960051390170010101e-04 8.630896892379230178e-06
3.599999999999999867e-01 4.542768984227134885e-04 5.240734321824118283e-04 3.937759248378211430e-04 8.348634018983228414e-05 1.239255749112469897e-04 5.624318469600933772e-05 5.381505970231570158e-05 5.336111743074030628e-04 5.427286365437765359e-06
3.649999999999999911e-01 3.451193079557816575e-04 3.931101187949828115e-04 3.029872064575250172e-04 6.065129626790431266e-05 9.520638147054153897e-05 3.863795348755396335e-05 3.497328939355584353e-05 4.011033564456694604e-04 3.049415945665573614e-06
3.699999999999999956e-01 2.507326321476200954e-04 2.853749031400642220e-04 2.202956606622770463e-04 4.279077620854481541e-05 6.411484821378285166e-05 2.855891543912509158e-05 2.061209044600149993e-05 2.953752723670015757e-04 1.438367772459514368e-06
3.750000000000000000e-01 1.720605590275541225e-04 1.981509741937184709e-04 1.494054525512038918e-04 2.882513551401986570e-05 3.911163512765667680e-05 2.124402200750922362e-05 1.039023989839135945e-05 2.141356770825320044e-04 5.041527251178932317e-07
3.800000000000000044e-01 1.092703181034014511e-04 1.293061480330388012e-04 9.233901558468645277e-05 1.783717225082960610e-05 2.434823038481141879e-05 1.306726233805635711e-05 5.065723368843810525e-06 1.392494462136759884e-04 1.842847777668936221e-07
3.850000000000000089e-01 6.169585458646719561e-05 7.684462301814207934e-05 4.953343934364627687e-05 1.018147498027646238e-05 1.527994921209660265e-05 6.784213176044438451e-06 3.570895832680339935e-06 6.409744890986311899e-05 1.989361084523862649e-07
3.900000000000000133e-01 2.840305955551516453e-05 3.919415570881897134e-05 2.058301237836385647e-05 5.795258431310207077e-06 9.705800131195248766e-06 3.460304130694695854e-06 2.101269773286372144e-06 2.551313326484326037e-05 1.730612470954804519e-07
3.950000000000000178e-01 8.193509891337488394e-06 1.486531311566912218e-05 4.516124471584898474e-06 2.811732607590112951e-06 9.973961393445358655e-06 7.926479705226271522e-07 1.175376740871935412e-06 6.387130532567563337e-06 2.162959526094700680e-07
4.000000000000000222e-01 4.136255030512574291e-07 2.433330722025100885e-06 7.030941385231095556e-08 3.833315120251346866e-06 1.143597315171172873e-05 1.284919491870979469e-06 1.352474803833875342e-07 4.421439135836859774e-07 4.137087583496189747e-08
4.050000000000000266e-01 1.654882136412128353e-06 5.887615944071467974e-06 4.651517543656422223e-07 7.409665495047245227e-06 1.587763944822200414e-05 3.457890760621967300e-06 1.169010525898753106e-06 1.002807535015296771e-05 1.362759614327422370e-07
4.100000000000000311e-01 1.250490416338726376e-05 2.055916875702556651e-05 7.605980085263116566e-06 1.116869483534623605e-05 2.875482255082501541e-05 4.338046047914517410e-06 3.994403558792734558e-06 2.909990254428693386e-05 5.482925506782664835e-07
4.150000000000000355e-01 3.098647088769267355e-05 4.269933666844584008e-05 2.248656426513928383e-05 1.679347519132495543e-05 4.570667608175396157e-05 6.170232298170310242e-06 9.404962081492531596e-06 5.252402149603282571e-05 1.684054442803723109e-06
4.199999999999999845e-01 5.575600505485341302e-05 7.097285349132174991e-05 4.380170652229675206e-05 2.562759141436060696e-05 6.170112361880290873e-05 1.064443243787643339e-05 1.727917624455660938e-05 8.121189056147617221e-05 3.676431242102861251e-06
4.249999999999999889e-01 8.554310644990781190e-05 1.040860153301205205e-04 7.030361415884345895e-05 3.703953664228830096e-05 7.740238052873748273e-05 1.772461344604326597e-05 2.763648689206133779e-05 1.142830223090942184e-04 6.683192238907910718e-06
4.299999999999999933e-01 1.191407064599518456e-04 1.408270953067033103e-04 1.007938699925791802e-04 5.034457702093982285e-05 9.368352005017230918e-05 2.705466696874697459e-05 4.046286657838286379e-05 1.510215036705647718e-04 1.084112879256892206e-05
4.349999999999999978e-01 1.553946794845754813e-04 1.800344957561219499e-04 1.341271088670951061e-04 6.507577686193805619e-05 1.106991969546066682e-04 3.825553256652168386e-05 5.567673190514796572e-05 1.906336044729144879e-04 1.626102850129007552e-05
4.400000000000000022e-01 1.932485324384496973e-04 2.206371083179454692e-04 1.692598111637646846e-04 8.085572968532440843e-05 1.283254360536757407e-04 5.094585472681888421e-05 7.311866482651449225e-05 2.325843247079245645e-04 2.298667011513355230e-05
4.450000000000000067e-01 2.317322791523121700e-04 2.616595772045115869e-04 2.052279139744754674e-04 9.735532841746101073e-05 1.463632180124330520e-04 6.475711657601407724e-05 9.263559741691148317e-05 2.764303052831570788e-04 3.104346283595035247e-05
4.500000000000000111e-01 2.699254245086586549e-04 3.021931151295305547e-04 2.411032255481709049e-04 1.142162795608883062e-04 1.644870367579036048e-04 7.930934117277276809e-05 1.140013675710947858e-04 3.218284871582017680e-04 4.038272659713694349e-05
4.550000000000000155e-01 3.069975471974258682e-04 3.413867248644815357e-04 2.760725216326108400e-04 1.310930902035016370e-04 1.824151716667929575e-04 9.421035620049721983e-05 1.369317096855646762e-04 3.684458883472501584e-04 5.089022217487780184e-05
4.600000000000000200e-01 3.421939794236927780e-04 3.784984528486998981e-04 3.093717257561172753e-04 1.476080942985981458e-04 1.997666846908238789e-04 1.090679836639680872e-04 1.611323339303118976e-04 4.162401027136058626e-04 6.237656791972744064e-05
4.650000000000000244e-01 3.748051957979778477e-04 4.127914382292064213e-04 3.403145554563518477e-04 1.634227698031006401e-04 2.162320920802563286e-04 1.235108139276786616e-04 1.862615917711651220e-04 4.650662530641148928e-04 7.459879176471933247e-05
4.700000000000000289e-01 4.043203378577469925e-04 4.437712095041845394e-04 3.683766141297212639e-04 1.782246941333298824e-04 2.314899971402512068e-04 1.372156118679907291e-04 2.119832648600193127e-04 5.150925367897725513e-04 8.724044976612314699e-05
4.750000000000000333e-01 4.301283534558247748e-04 4.708389429648713958e-04 3.929377618631309547e-04 1.916718658779336998e-04 2.452226967352800569e-04 1.498152685629572476e-04 2.378409905684432293e-04 5.663406980453840030e-04 9.988393380488648976e-05
4.799999999999999822e-01 4.518644097110195690e-04 4.936077374228294706e-04 4.136512240053972535e-04 2.035288213100338109e-04 2.572134177518521593e-04 1.610490676027471265e-04 2.635200923198510888e-04 6.190000517147859664e-04 1.121855141431550633e-04
4.849999999999999867e-01 4.691451595892932457e-04 5.116709979452651463e-04 4.301537152778157772e-04 2.135329464447245683e-04 2.672043604123874871e-04 1.706421225574123628e-04 2.885449844806742899e-04 6.732591099778322333e-04 1.236644359282326126e-04
4.899999999999999911e-01 4.816948048246985441e-04 5.247863588472514605e-04 4.421416088344646764e-04 2.214773843146489868e-04 2.749998518953048962e-04 1.783718479293341182e-04 3.124711878980414022e-04 7.292865427879852364e-04 1.338818660949817041e-04
4.949999999999999956e-01 4.893384996904647562e-04 5.327460446615812483e-04 4.494677523723771256e-04 2.272293388636349222e-04 2.804532456288614411e-04 1.841061683013414934e-04 3.349398618531828145e-04 7.872092438693235840e-04 1.425093924288976192e-04
5.000000000000000000e-01 4.919074788434000221e-04 5.354032876515841350e-04 4.519452407612689236e-04 2.306369986374030151e-04 2.834467111604272826e-04 1.876664044634570997e-04 3.553908875462258288e-04 8.470372458198533253e-04 1.491111324492522792e-04
5.050000000000000044e-01 4.894343692486700145e-04 5.327627740956510701e-04 4.496297666601531146e-04 2.316883660720172309e-04 2.839657609295082150e-04 1.890351104210992613e-04 3.560884094810522118e-04 8.368502471726704459e-04 1.515192900941842401e-04
5.100000000000000089e-01 4.818950672909655853e-04 5.248179029860422897e-04 4.424827250711001214e-04 2.303143116386516698e-04 2.819333294837850896e-04 1.881461913095192626e-04 3.416873200143308678e-04 7.762778705176824829e-04 1.503974660268462941e-04
5.150000000000000133e-01 4.694655627456575464e-04 5.117356070902800980e-04 4.306870804970475228e-04 2.265831225094928209e-04 2.774157049473448418e-04 1.850649061699533395e-04 3.248043337699638047e-04 7.162063296551788531e-04 1.473009255399103129e-04
5.200000000000000178e-01 4.523224592993905233e-04 4.936672042546280106e-04 4.144403464993406364e-04 2.205488402832985796e-04 2.704665084821952824e-04 1.798440451029448652e-04 3.057095517218360605e-04 6.570673145488579916e-04 1.422355486943287922e-04
5.250000000000000222e-01 4.307484550292723486e-04 4.709375851389911282e-04 3.939890069622370189e-04 2.123318292219596355e-04 2.612176578974874678e-04 1.725947857569282541e-04 2.847561615146789057e-04 5.990387236546840070e-04 1.353603169856444708e-04
5.300000000000000266e-01 4.051456906618248078e-04 4.439105567324077846e-04 3.697659994168455409e-04 2.021205565898569906e-04 2.498468590973656404e-04 1.635110384968786995e-04 2.622483951640353105e-04 5.423353225116595401e-04 1.268112511049535648e-04
5.350000000000000311e-01 3.758574061817258438e-04 4.128913832192374588e-04 3.421451634088566209e-04 1.900480362266772642e-04 2.364981358580627534e-04 1.527211026106913775e-04 2.385220094002880203e-04 4.869072424729048920e-04 1.168451483272340505e-04
5.400000000000000355e-01 3.435206447681516209e-04 3.785994204838995150e-04 3.116920602548703444e-04 1.764170573229279816e-04 2.214688339252504699e-04 1.405298324051581713e-04 2.139593536209684474e-04 4.329891463004181210e-04 1.057269111548129732e-04
5.450000000000000400e-01 3.086464942934721324e-04 3.415293963035616657e-04 2.789296015824593291e-04 1.614611192708861680e-04 2.049963551579963694e-04 1.271714953961727390e-04 1.889031094671332514e-04 3.805819498188148069e-04 9.376268313129452103e-05
5.500000000000000444e-01 2.719257933249848700e-04 3.023501486452417897e-04 2.445629261528264485e-04 1.454976068140062626e-04 1.873761814278679307e-04 1.129788931938105413e-04 1.637975486249221616e-04 3.297762851913460655e-04 8.135708400004075611e-05
5.550000000000000488e-01 2.341014870594755018e-04 2.618200028791235995e-04 2.093174915621680743e-04 1.288508958609827426e-04 1.689507610724291862e-04 9.826859174111860417e-05 1.390380283998803404e-04 2.807468567362991579e-04 6.885766617677133432e-05
5.600000000000000533e-01 1.959790507878157002e-04 2.207902402826232579e-04 1.739560059291082373e-04 1.118539473994719171e-04 1.500475100340563524e-04 8.338229368820671114e-05 1.150114886289087111e-04 2.336623510981878629e-04 5.661007198835885898e-05
5.650000000000000577e-01 1.585088015969867261e-04 1.802286861276223792e-04 1.394064436885564218e-04 9.489842328144754277e-05 1.310255444578532053e-04 6.873248097207211181e-05 9.216823201798108353e-05 1.889018773813148173e-04 4.497034709809967707e-05
5.700000000000000622e-01 1.225683791049177152e-04 1.410604979829521916e-04 1.065004574010679222e-04 7.833012857074168997e-05 1.122235497678569435e-04 5.467309717613550915e-05 7.089988376403741539e-05 1.469028404607882290e-04 3.421849095624385662e-05
5.750000000000000666e-01 8.920007302672922187e-05 1.043709751314143554e-04 7.623434597555057903e-05 6.253242322901212931e-05 9.398029368374497103e-05 4.160770095112641663e-05 5.164713208426155325e-05 1.082405892733837716e-04 2.464349344765693936e-05
5.799999999999999600e-01 5.948313916460684652e-05 7.132715147921804772e-05 4.960584814475441036e-05 4.791481617531253803e-05 7.667871670690941030e-05 2.994089765337867263e-05 3.480604900969056431e-05 7.374921248963012743e-05 1.642676588357231307e-05
5.849999999999999645e-01 3.453423143449733788e-05 4.312132598060914690e-05 2.765715370876396133e-05 3.489282179590734960e-05 6.056700463339168396e-05 2.010185281987203295e-05 2.082752224010800290e-05 4.442129328873831417e-05 9.765264596025771213e-06
5.899999999999999689e-01 1.550762768940847861e-05 2.101865302749187796e-05 1.144157602481748603e-05 2.397382366863841022e-05 4.577571538017531953e-05 1.255565787495872037e-05 1.010253167233243413e-05 2.144950803047891233e-05 4.758204525971181541e-06
5.949999999999999734e-01 3.565275601724913551e-06 6.274055952251539225e-06 2.025992470101154116e-06 1.582661883946178167e-05 3.206177182873832230e-05 7.812477277537391374e-06 3.016422448547486674e-06 6.209158019787993118e-06 1.465384575348895236e-06
5.999999999999999778e-01 2.517987528523517756e-07 5.214978100741885465e-07 1.215779063942378616e-07 1.091728107482352378e-05 1.969130049626296216e-05 6.052775746798406262e-06 6.911515863118261278e-08 2.693744472879028136e-07 1.773332697554668396e-08
6.049999999999999822e-01 5.408700703108200089e-06 8.116811299786903303e-06 3.604130022903349409e-06 8.151067237116699362e-06 1.262524038698538605e-05 5.262465906984728957e-06 1.483717138918133947e-06 6.081541590190808165e-06 3.619833089475498691e-07
6.099999999999999867e-01 2.132475889256741372e-05 2.617693932008616141e-05 1.737198288407982696e-05 6.665667941349960178e-06 1.224154935591090179e-05 3.629534776403673969e-06 7.537763099387699830e-06 2.528203756251737623e-05 2.247361289690031095e-06
6.149999999999999911e-01 4.838112410807126235e-05 5.655260542511838736e-05 4.139036835464587313e-05 7.219907831550641120e-06 1.496145066326253796e-05 3.484091901869046036e-06 1.876743980759808082e-05 6.053620111534683353e-05 5.818283778010721820e-06
6.199999999999999956e-01 8.717282559906246121e-05 1.012823030871442057e-04 7.502891710890720941e-05 9.951678105549332663e-06 2.382406585036665419e-05 4.156968744902365675e-06 3.542221114403453527e-05 1.147239707723144017e-04 1.093697362360962845e-05
6.250000000000000000e-01 1.379158652113962450e-04 1.622810990072405437e-04 1.172088801059904258e-04 1.610717341378154431e-05 3.734046309757445991e-05 6.947986550238678564e-06 5.776630928273794520e-05 1.909720396897251397e-04 1.747348194830258285e-05
6.300000000000000044e-01 2.004501105244469285e-04 2.415208048652260132e-04 1.663635016109045255e-04 2.605475944239831981e-05 5.369679403478180965e-05 1.264229088167764025e-05 8.605754066442107694e-05 2.929394428786980518e-04 2.528133539284145370e-05
6.350000000000000089e-01 2.739180170068022187e-04 3.410764171449970914e-04 2.199831951707227205e-04 3.919562406356646192e-05 7.315967123047004595e-05 2.099923249918300220e-05 1.205412599294389449e-04 4.245780085980900673e-04 3.422267534146121237e-05
6.400000000000000133e-01 3.568549963027247644e-04 4.634631727187856756e-04 2.747693794939057126e-04 5.510745662938270874e-05 9.576742457310766200e-05 3.171048808816004421e-05 1.613730061009392540e-04 5.902962537745505556e-04 4.411555542075255615e-05
6.450000000000000178e-01 4.469436950297036508e-04 6.118926449852296699e-04 3.264603164687927828e-04 7.342505221789530031e-05 1.213958209748782478e-04 4.441041091782162338e-05 2.087110080335083352e-04 7.951757003590241004e-04 5.478070425780817211e-05
6.500000000000000222e-01 5.408907101633979569e-04 7.903752161077752915e-04 3.701567994272372017e-04 9.372997746349269758e-05 1.498247922106054188e-04 5.863721581510710585e-05 2.626426287680628949e-04 1.044526439404346941e-03 6.604059777130745403e-05
6.550000000000000266e-01 6.343819110092737117e-04 1.004269610436010459e-03 4.007294503724510349e-04 1.155629513618733567e-04 1.808231444876344626e-04 7.385556625125479203e-05 3.232456575765938161e-04 1.344542165525893559e-03 7.771251643956888860e-05
6.600000000000000311e-01 7.221151228359804896e-04 1.261049582443034322e-03 4.135049548315272976e-04 1.384516049296809930e-04 2.141496822268963262e-04 8.951144222242949646e-05 3.904933823742112362e-04 1.702281718653073398e-03 8.957687790873139965e-05
6.650000000000000355e-01 7.975105687734859641e-04 1.571223970291159115e-03 4.047946819367511414e-04 1.618281694640555640e-04 2.494647155858738361e-04 1.049781985022735887e-04 4.642968914852264070e-04 2.125233928468544045e-03 1.014342941523553918e-04
6.700000000000000400e-01 8.527889725174293747e-04 1.951144231792603699e-03 3.727295090733383090e-04 1.851130061621076499e-04 2.864070501136313680e-04 1.196437903214226647e-04 5.445742204562765325e-04 2.622076159874421521e-03 1.131016276810831893e-04
6.750000000000000444e-01 8.786280941183581853e-04 2.427843136150466177e-03 3.179724901824194190e-04 2.076728717530273494e-04 3.244931833742060361e-04 1.329088679573710644e-04 6.311736747517248270e-04 3.201999221244350175e-03 1.244160851309572113e-04
6.800000000000000488e-01 8.634874101645079571e-04 3.053234640255144197e-03 2.442034744667716641e-04 2.289438756846938451e-04 3.632009882594319089e-04 1.443148557076301755e-04 7.058842216012078084e-04 3.702700319829977348e-03 1.345700411229669912e-04
6.850000000000000533e-01 7.911280797278114757e-04 3.946607362626802264e-03 1.585877643823265231e-04 2.483549487059934853e-04 4.019357486592436686e-04 1.534578119824029914e-04 7.482791281803346422e-04 3.941614893387269947e-03 1.420538710186237670e-04
6.900000000000000577e-01 6.339397264539805513e-04 5.488971802801743960e-03 7.321582096148048760e-05 2.653818229176374880e-04 4.399614320388207868e-04 1.600765585490550064e-04 7.867787450748621805e-04 4.206363570095756482e-03 1.471629314456723804e-04
6.950000000000000622e-01 3.978814988015191801e-04 8.889820834334148311e-03 1.780797274081404632e-05 2.795160990665512932e-04 4.764673218812047451e-04 1.639760924818716380e-04 8.209779532757196163e-04 4.500125038103957274e-03 1.497746827160980980e-04
7.000000000000000666e-01 6.854993266414068521e-04 6.755295170878816008e-03 6.956162757351280377e-05 2.903784824168142769e-04 5.105633326779736129e-04 1.651502519940555079e-04 8.177212526583890967e-04 4.468155611533291584e-03 1.496519157307830527e-04
7.049999999999999600e-01 9.885773914178716711e-04 5.633876959211941982e-03 1.734658505852893298e-04 2.976501738295775205e-04 5.412438609612304314e-04 1.636889254012690643e-04 7.862439628405077903e-04 4.210572933604697990e-03 1.468160221544763584e-04
7.099999999999999645e-01 1.217135221712043304e-03 4.992767389923716097e-03 2.967128312289868744e-04 3.011939893579245798e-04 5.675791105818740832e-04 1.598329070503299166e-04 7.502637226987553688e-04 3.979216998101601198e-03 1.414588985386672584e-04
7.149999999999999689e-01 1.363274728372215663e-03 4.371470301374828435e-03 4.251471145609371396e-04 3.009014511826992315e-04 5.884586686795410283e-04 1.538624344289520930e-04 7.102472727727655345e-04 3.770529443405893927e-03 1.337878926693870159e-04
7.199999999999999734e-01 1.401236596117315381e-03 3.618230829537862070e-03 5.426585784050775305e-04 2.967608941759489671e-04 6.027085357880453088e-04 1.461187673357912473e-04 6.667691158655223620e-04 3.581627476116513824e-03 1.241282229480047993e-04
7.249999999999999778e-01 1.295299761050926896e-03 2.780691428595572293e-03 6.033756402183704671e-04 2.889772023214964652e-04 6.093772138529809273e-04 1.370379816691114604e-04 6.073372321607367098e-04 3.278154866066010711e-03 1.125201610780876359e-04
7.299999999999999822e-01 1.003095532591356722e-03 2.290642739199002208e-03 4.392656394146335895e-04 2.777985238465719136e-04 6.073183621851281633e-04 1.270701244297470927e-04 5.187753115547515809e-04 2.698898526134608893e-03 9.971765195047078967e-05
7.349999999999999867e-01 5.781148187653881859e-04 2.869378449030360757e-03 1.164770522999775029e-04 2.634905033254628104e-04 5.956444379205337028e-04 1.165582030532924057e-04 4.373500304901664138e-04 2.197395452922639922e-03 8.704625692901322759e-05
7.399999999999999911e-01 9.652804447659178895e-04 2.172799726250381445e-03 4.288321310935754244e-04 2.465590132413938030e-04 5.737476836794065931e-04 1.059548452042871831e-04 3.631341612942373350e-04 1.766692658545848107e-03 7.464027116488251693e-05
7.449999999999999956e-01 1.227292474701759941e-03 2.068385112366433274e-03 7.282235834391001571e-04 2.274125185858951977e-04 5.414340959863634230e-04 9.551754127224868851e-05 2.961994402488498279e-04 1.398866180671447983e-03 6.271801378572186374e-05
7.500000000000000000e-01 1.313417015078964870e-03 2.118113635698916277e-03 8.144342335673207057e-04 2.066875790724853515e-04 4.992096471954769223e-04 8.557477921919443584e-05 2.365071711306444629e-04 1.088031207878792025e-03 5.140996102976785897e-05
7.550000000000000044e-01 1.277086387866313262e-03 2.071439455990911702e-03 7.873508623949773992e-04 1.848908525565425888e-04 4.482910561357866331e-04 7.625543024157659903e-05 1.839908343983917755e-04 8.277698280843352697e-04 4.089618393190267044e-05
7.600000000000000089e-01 1.159063917583333207e-03 1.887091093230753441e-03 7.119047776033085324e-04 1.625776804876427823e-04 3.909303805685163157e-04 6.761178845784174100e-05 1.385156766684156337e-04 6.127042046823125967e-04 3.131460913159118091e-05
7.650000000000000133e-01 9.918512455076647361e-04 1.607298879401526485e-03 6.120634474537863011e-04 1.403924471609387635e-04 3.305658767048221870e-04 5.962514769011384062e-05 9.993505824638617340e-05 4.380755180834753270e-04 2.279747544533081933e-05
7.700000000000000178e-01 8.010716935016856449e-04 1.284794763087959918e-03 4.994695468615677463e-04 1.188981466161946615e-04 2.715443815592618617e-04 5.206062149984462339e-05 6.802123319385797303e-05 2.993053724376791482e-04 1.545875413972600538e-05
7.750000000000000222e-01 6.066824358511123524e-04 9.622194742763603157e-04 3.825152034540168101e-04 9.866171290010100864e-05 2.191924903323581289e-04 4.440906519024554372e-05 4.252583256532649879e-05 1.919630736373070454e-04 9.420803705149268241e-06
7.800000000000000266e-01 4.239963081791828540e-04 6.699511600401899863e-04 2.683372760169442750e-04 8.049987724132656654e-05 1.796253816289112952e-04 3.607636168732644260e-05 2.321576259219046252e-05 1.123469489107879700e-04 4.797385580670594085e-06
7.850000000000000311e-01 2.645768670900921463e-04 4.280566450237028079e-04 1.635319049779779895e-04 6.626594638403384655e-05 1.573316881698200403e-04 2.791030657112074926e-05 9.754834973078800210e-06 5.703895990114449688e-05 1.668277358439208188e-06
7.900000000000000355e-01 1.368580051486558173e-04 2.466791637049113085e-04 7.592904602058447622e-05 6.143827759767714867e-05 1.467434651892739433e-04 2.572286233871177893e-05 1.858914420175933303e-06 2.399249611231308256e-05 1.440268159411980902e-07
7.950000000000000400e-01 4.723052172832540506e-05 1.250342419468594072e-04 1.784089020732331787e-05 6.885960149329302502e-05 1.416602299304893303e-04 3.347195412672830065e-05 9.141095771775477127e-07 2.712988193917163840e-06 3.079985091572530394e-07
8.000000000000000444e-01 7.615584211276318228e-06 8.711671878572200709e-05 6.657404421038246330e-07 8.142673428375588540e-05 1.552984551101139045e-04 4.269400523924196417e-05 6.159825408405809813e-07 3.296304128349608867e-06 1.151090663501346773e-07
8.050000000000000488e-01 5.099522814287548383e-05 8.120826765234244069e-05 3.202276527405899275e-05 9.423023032701344063e-05 1.973744353026695862e-04 4.498726643025336954e-05 5.780439116998749863e-06 1.646013420303087503e-05 2.029963788459071082e-06
8.100000000000000533e-01 1.085516447684563160e-04 1.828557272287571907e-04 6.444129347502317495e-05 1.060276910708919922e-04 2.681383539029337732e-04 4.192563693403620988e-05 1.516852952849133510e-05 3.936230373907979998e-05 5.845295274937900286e-06
8.150000000000000577e-01 1.818661430252005527e-04 4.144447596255720033e-04 7.980627866725696867e-05 1.181896041637148416e-04 3.665080643217974899e-04 3.811316555400778486e-05 2.800726634844247882e-05 7.064880446101172657e-05 1.110290505687865751e-05
8.200000000000000622e-01 2.832848501947532157e-04 7.432645513217332658e-04 1.079700440538380359e-04 1.355669171384338246e-04 4.889150375601303842e-04 3.759014882040454458e-05 4.362451372925150252e-05 1.087841703081079964e-04 1.749425668020937377e-05
8.250000000000000666e-01 4.239069841023556393e-04 1.127477418726457797e-03 1.593798050285846941e-04 1.643444500639473977e-04 6.280362013591987399e-04 4.300563917870989830e-05 6.137015660859904457e-05 1.523297136778141230e-04 2.472463205786561613e-05
8.300000000000000711e-01 6.032713350823301060e-04 1.546178410912266502e-03 2.353779493773228431e-04 2.064245188413162384e-04 7.836736817667457359e-04 5.437350133132546844e-05 8.066698605870856545e-05 1.998919371328288853e-04 3.255340226890617202e-05
8.349999999999999645e-01 8.141339100084698166e-04 1.994558117141140979e-03 3.323112110544612446e-04 2.597782534696296223e-04 9.609905568475855114e-04 7.022414579921230004e-05 1.009616823951457049e-04 2.502116160512800509e-04 4.073856151414328308e-05
8.399999999999999689e-01 1.046808177865634964e-03 2.474941617907462209e-03 4.427608931530534111e-04 3.220524160827044498e-04 1.161603310466945323e-03 8.928844965413758989e-05 1.217149357999488911e-04 3.020099988744829114e-04 4.905309642725664117e-05
8.449999999999999734e-01 1.290471885428577528e-03 2.996104184974784056e-03 5.558276963241195155e-04 3.918722093113825486e-04 1.383634983518730339e-03 1.109857948518004899e-04 1.424829518558596577e-04 3.541464322413831554e-04 5.732485130817860939e-05
8.499999999999999778e-01 1.534128131110930977e-03 3.570984052000109217e-03 6.590757865041973421e-04 4.681591431113687313e-04 1.622896700526512206e-03 1.350504830083550762e-04 1.628068945621965211e-04 4.055878986373995243e-04 6.535225781152543124e-05
8.549999999999999822e-01 1.766001063343762426e-03 4.215107708836703798e-03 7.399003705630152099e-04 5.500079520430188910e-04 1.874309090858632901e-03 1.613974710926544963e-04 1.823364644982236951e-04 4.553440033558412087e-04 7.301421791148649248e-05
8.599999999999999867e-01 1.973128424772612258e-03 4.945984002157959199e-03 7.871509044402512324e-04 6.364948536506821871e-04 2.132368739196719397e-03 1.899885752763459939e-04 2.006760051010662176e-04 5.026444581307394069e-04 8.011798075539220158e-05
8.649999999999999911e-01 2.152947980011460545e-03 5.770930890700182517e-03 8.031953756550783705e-04 7.265747836529421388e-04 2.391716111181513109e-03 2.207247397683544262e-04 2.175485426074747375e-04 5.466568253973977474e-04 8.657601294236314307e-05
8.699999999999999956e-01 2.358927477918219134e-03 6.615742684879426586e-03 8.411056945723735523e-04 8.190050369043078799e-04 2.646806729027480556e-03 2.534258520345715796e-04 2.326802103402014212e-04 5.865684901963870478e-04 9.229967376159922492e-05
8.750000000000000000e-01 2.732438687858624021e-03 7.295210131874814777e-03 1.023441552462560009e-03 9.123188262371223012e-04 2.892446407592707321e-03 2.877583620985390243e-04 2.457714100747914951e-04 6.218894835178167494e-04 9.712913244402983522e-05
8.800000000000000044e-01 3.328589154681969777e-03 7.933595308017635586e-03 1.396530240138359278e-03 1.004986423598928100e-03 3.123843972989687363e-03 3.233188726297177361e-04 2.566811810397773850e-04 6.520242988969441591e-04 1.010471984118316117e-04
8.850000000000000089e-01 3.980610668949753107e-03 9.056289285319055193e-03 1.749641690823966521e-03 1.095169384703482832e-03 3.336566796503746650e-03 3.594700943642440381e-04 2.652412145474583485e-04 6.765265237938132212e-04 1.039913431628475043e-04
8.900000000000000133e-01 4.447804802961792189e-03 1.094415875675820542e-02 1.807627978078594913e-03 1.181073605390983586e-03 3.526556096128058339e-03 3.955515872504649527e-04 2.713601567929700502e-04 6.951054349601606692e-04 1.059354897705922952e-04
8.950000000000000178e-01 4.513436331834109680e-03 1.336913900561702805e-02 1.523741170838394761e-03 1.260847857104457122e-03 3.690193510683221871e-03 4.308005296097790551e-04 2.748994739132635027e-04 7.074637679390758001e-04 1.068177964476293144e-04
9.000000000000000222e-01 4.024379509987240609e-03 1.588831274576447961e-02 1.019342374458394969e-03 1.332317404377700559e-03 3.824339949541230316e-03 4.641505957703031334e-04 2.758408328673826065e-04 7.134398280358205313e-04 1.066497300640623335e-04
9.050000000000000266e-01 2.927116759702806745e-03 1.834930147196241201e-02 4.669394384317524741e-04 1.393676445575456899e-03 3.926514823153465401e-03 4.946712599933369937e-04 2.742069585201474600e-04 7.129550187627739207e-04 1.054617109384401157e-04
9.100000000000000311e-01 1.324728946149486943e-03 2.240893564561128107e-02 7.831281273325544268e-05 1.442996875642321448e-03 3.994264960893756898e-03 5.213074253961306895e-04 2.700001909695921940e-04 7.061438649646002751e-04 1.032368993636597433e-04
9.150000000000000355e-01 1.220487652453391145e-03 1.494787770608741774e-02 9.965228101809829142e-05 1.478329001967428839e-03 4.026073649594095333e-03 5.428257971083936487e-04 2.632089998074121722e-04 6.928250898549903050e-04 9.999490288973002738e-05
9.200000000000000400e-01 2.498380119424468276e-03 1.482827798198629518e-02 4.209459270131175705e-04 1.498254582538810021e-03 4.020960699607349989e-03 5.582662855465727941e-04 2.540642815046086035e-04 6.734374765469804082e-04 9.584952038520824216e-05
9.250000000000000444e-01 4.312306342830961661e-03 1.482079863490428674e-02 1.254722262444410603e-03 1.501354507054300557e-03 3.978523009572546183e-03 5.665583309255359896e-04 2.426778291784005906e-04 6.480863777808883609e-04 9.087141898645484275e-05
9.300000000000000488e-01 5.771302135504877140e-03 1.428213657651750471e-02 2.332139043821188432e-03 1.486397186125099036e-03 3.898624347439352735e-03 5.667067144778255815e-04 2.291647309240877109e-04 6.172275916936483193e-04 8.508445605195058515e-05
9.350000000000000533e-01 6.746377852292097591e-03 1.327038595537230990e-02 3.429712917089035914e-03 1.452701506055482277e-03 3.782253282209820360e-03 5.579588431113415925e-04 2.137678885864382778e-04 5.814068298728114438e-04 7.859678944724556222e-05
9.400000000000000577e-01 7.209590696517588493e-03 1.193735224038764905e-02 4.354248493686489925e-03 1.399865425756273473e-03 3.631033537421225234e-03 5.396874443686699649e-04 1.967115320367853631e-04 5.410971812366031312e-04 7.151289671815727741e-05
9.450000000000000622e-01 7.199489952220339793e-03 1.043242481030396025e-02 4.968418801439837724e-03 1.328087228191873748e-03 3.447354436305257678e-03 5.116432668225331373e-04 1.783202430061877231e-04 4.968645556752263916e-04 6.399753957609839185e-05
9.500000000000000666e-01 6.796132581502712169e-03 8.881787743468795571e-03 5.200238893270844702e-03 1.237894546367615013e-03 3.234542209694398970e-03 4.737557306668950096e-04 1.588476944791008193e-04 4.495183369590384048e-04 5.613250443134877989e-05
9.550000000000000711e-01 6.098928789176664977e-03 7.385853057301350680e-03 5.036240510996435257e-03 1.130606118917151445e-03 2.996764899070041791e-03 4.265500428577422443e-04 1.386949819852914187e-04 3.998559992379971547e-04 4.810806406446023313e-05
9.599999999999999645e-01 5.211115207262512379e-03 6.024237028999931791e-03 4.507744561284413205e-03 1.008116314151437593e-03 2.739554899024594301e-03 3.709721251507419951e-04 1.181945025835654499e-04 3.489071273835929032e-04 4.003913747975039006e-05
9.649999999999999689e-01 4.228532573571888026e-03 4.837765069284079289e-03 3.696022330494142232e-03 8.732138216508421617e-04 2.469531543628545895e-03 3.087639760218266038e-04 9.777511240308994669e-05 2.975190055030677233e-04 3.213230895711064453e-05
9.699999999999999734e-01 3.234415566342140752e-03 3.788551576810774302e-03 2.761330773435809530e-03 7.295281354030354760e-04 2.194823229808930826e-03 2.424848129527775560e-04 7.789788079411096261e-05 2.468654261291549409e-04 2.458051711558356409e-05
9.749999999999999778e-01 2.297306531509837272e-03 2.825012327093933111e-03 1.868174963026373713e-03 5.823552986404848496e-04 1.925569099871793366e-03 1.761233569219762215e-04 5.902526084341179610e-05 1.982715860604474314e-04 1.757176349298297260e-05
9.799999999999999822e-01 1.471299171132168246e-03 1.952778676588607905e-03 1.108533843044542467e-03 4.406930581453338477e-04 1.671750731653489589e-03 1.161718477642881958e-04 4.164846899484711366e-05 1.528875494564385336e-04 1.134556068026304686e-05
9.849999999999999867e-01 7.978241853579522234e-04 1.208683656134145823e-03 5.266253312119209204e-04 3.266090582894597963e-04 1.422302447956912087e-03 7.500055779975672203e-05 2.625567079532315924e-05 1.123602690098290220e-04 6.135266985272897427e-06
9.899999999999999911e-01 3.085543745950170610e-04 6.363963253612697291e-04 1.496014327670349830e-04 2.796110932026424118e-04 1.122783279167732795e-03 6.963263961316715873e-05 1.338559333098459063e-05 7.914001162354817080e-05 2.264014183808709089e-06
9.949999999999999956e-01 7.046417683326228849e-05 1.886892281780210153e-04 2.631416888358239050e-05 2.788381247959411616e-04 8.683671258034032737e-04 8.953666891498545928e-05 3.145390252284124700e-06 6.780538213464744432e-05 1.459099488521071619e-07
1.000000000000000000e+00 5.777145275418902836e-06 4.623364231574782684e-05 7.218857494583942190e-07 2.789663797373737736e-04 7.389480098893286275e-04 1.053149071142798110e-04 2.870761648761088651e-06 1.713766433172989140e-05 4.808865598294514799e-07


==> data/C_equi_Type_A_Inst0_t0200.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -6.104051665050655551e+00 -6.111737251281738281e+00 -7.120000000000000773e-01 -7.130249142646789551e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.995948854158046792e+00 -1.998509645462036133e+00 0.000000000000000000e+00 3.903213946614414454e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.956682630814611912e-04
1.000000000000000000e+00 -9.799999999999999822e-01 -5.819409994340465353e+00 -5.826829433441162109e+00 -6.977600000000000469e-01 -6.987536549568176270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.899452652788170992e+00 -1.901909470558166504e+00 0.000000000000000000e+00 3.230595029890537262e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.283555561210960150e-04
2.000000000000000000e+00 -9.599999999999999645e-01 -5.549748653117411834e+00 -5.556797027587890625e+00 -6.835200000000000164e-01 -6.844843029975891113e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.807886377242573284e+00 -1.810220003128051758e+00 0.000000000000000000e+00 2.938132383860647678e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.990599023178219795e-04
3.000000000000000000e+00 -9.399999999999999467e-01 -5.293967280323457203e+00 -5.300714492797851562e+00 -6.692799999999999860e-01 -6.702166199684143066e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.720919557389672727e+00 -1.723147392272949219e+00 0.000000000000000000e+00 2.547327312640845776e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.599313447717577219e-04
4.000000000000000000e+00 -9.200000000000000400e-01 -5.051064693148804352e+00 -5.057442665100097656e+00 -6.550400000000000666e-01 -6.559477448463439941e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.638249281312665229e+00 -1.640354514122009277e+00 0.000000000000000000e+00 2.421385142952203751e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.472903870511800051e-04
5.000000000000000000e+00 -9.000000000000000222e-01 -4.820128353341655902e+00 -4.826242923736572266e+00 -6.408000000000000362e-01 -6.416817307472229004e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.559597454809400485e+00 -1.561606287956237793e+00 0.000000000000000000e+00 2.093614020850509405e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.144677855540066957e-04
6.000000000000000000e+00 -8.800000000000000044e-01 -4.600325115603909332e+00 -4.606162548065185547e+00 -6.265600000000001168e-01 -6.274143457412719727e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.484708376113067274e+00 -1.486613273620605469e+00 0.000000000000000000e+00 1.822338672354817390e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.872959255706518888e-04
7.000000000000000000e+00 -8.599999999999999867e-01 -4.390893082952979753e+00 -4.396462440490722656e+00 -6.123200000000000864e-01 -6.131525039672851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.413346584952879015e+00 -1.415168285369873047e+00 0.000000000000000000e+00 1.656224194448441267e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.706412731437012553e-04
8.000000000000000000e+00 -8.399999999999999689e-01 -4.191134420239317038e+00 -4.196471691131591797e+00 -5.980800000000000560e-01 -5.988839864730834961e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.345294950738802342e+00 -1.347028493881225586e+00 0.000000000000000000e+00 1.293956447625532746e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.343723997706547379e-04
9.000000000000000000e+00 -8.200000000000000622e-01 -4.000408998953262518e+00 -4.005495071411132812e+00 -5.838400000000001366e-01 -5.846201181411743164e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.280352969739227298e+00 -1.282006263732910156e+00 0.000000000000000000e+00 1.036495086736977100e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.085851981770247221e-04
1.000000000000000000e+01 -8.000000000000000444e-01 -3.818128765430885085e+00 -3.822967052459716797e+00 -5.696000000000001062e-01 -5.703558325767517090e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.218335245552709667e+00 -1.219894409179687500e+00 0.000000000000000000e+00 1.077037595678120852e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.125993803725577891e-04
1.100000000000000000e+01 -7.800000000000000266e-01 -3.643752740228058062e+00 -3.648379802703857422e+00 -5.553600000000000758e-01 -5.560929179191589355e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.159070130314829861e+00 -1.160547614097595215e+00 0.000000000000000000e+00 1.019868868752382696e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.068434066837653518e-04
1.200000000000000000e+01 -7.600000000000000089e-01 -3.476782568190451617e+00 -3.481185674667358398e+00 -5.411200000000000454e-01 -5.418291687965393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.102398507543220108e+00 -1.103810191154479980e+00 0.000000000000000000e+00 6.745666178176179528e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.745666178176179528e-05
1.300000000000000000e+01 -7.399999999999999911e-01 -3.316758551923220999e+00 -3.320954799652099609e+00 -5.268800000000000150e-01 -5.275684595108032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.048172699813333164e+00 -1.049510836601257324e+00 0.000000000000000000e+00 6.693446630379185081e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.693446630379185081e-05
1.400000000000000000e+01 -7.199999999999999734e-01 -3.163256109195246246e+00 -3.167297840118408203e+00 -5.126399999999999846e-01 -5.133033990859985352e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.962554867663575564e-01 -9.975301623344421387e-01 0.000000000000000000e+00 3.795668453676626086e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.744585748994722962e-05
1.500000000000000000e+01 -6.999999999999999556e-01 -3.015882603150414454e+00 -3.019736051559448242e+00 -4.983999999999999542e-01 -4.990437626838684082e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.465192208495084580e-01 -9.477296471595764160e-01 0.000000000000000000e+00 2.825375122483819723e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.767166708712466061e-05
1.600000000000000000e+01 -6.799999999999999378e-01 -2.874274501483832900e+00 -2.877951145172119141e+00 -4.841599999999999238e-01 -4.847777187824249268e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.988450296988329535e-01 -8.999879360198974609e-01 0.000000000000000000e+00 9.348241292173042893e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.348241292173042893e-06
1.700000000000000000e+01 -6.599999999999999201e-01 -2.738094825872572358e+00 -2.741568565368652344e+00 -4.699199999999999489e-01 -4.705194532871246338e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.531220956165498359e-01 -8.542066812515258789e-01 0.000000000000000000e+00 9.280089216190390289e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.856017843238078058e-05
1.800000000000000000e+01 -6.400000000000000133e-01 -2.607030858426666597e+00 -2.610353469848632812e+00 -4.556800000000000295e-01 -4.562596082687377930e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.092470036230481334e-01 -8.102728128433227539e-01 0.000000000000000000e+00 9.213404155161697417e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.213404155161697417e-06
1.900000000000000000e+01 -6.199999999999999956e-01 -2.480792075895847493e+00 -2.483943462371826172e+00 -4.414399999999999991e-01 -4.419996738433837891e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.671231507166988983e-01 -7.680934667587280273e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 -5.999999999999999778e-01 -2.359108286309957503e+00 -2.362133979797363281e+00 -4.271999999999999686e-01 -4.277386069297790527e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.266602098238306162e-01 -7.275856733322143555e-01 0.000000000000000000e+00 -2.725269587244838476e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.725269587244838476e-05
2.100000000000000000e+01 -5.800000000000000711e-01 -2.241727945275684419e+00 -2.244575500488281250e+00 -4.129600000000000493e-01 -4.134747684001922607e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.877736426538489933e-01 -6.886428594589233398e-01 0.000000000000000000e+00 -3.608659972087480128e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.706495070015080273e-05
2.200000000000000000e+01 -5.600000000000000533e-01 -2.128416633087733878e+00 -2.131093263626098633e+00 -3.987200000000000744e-01 -3.992195129394531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.503842564590178732e-01 -6.512017846107482910e-01 0.000000000000000000e+00 -8.960341801866889000e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000000e+01 -5.400000000000000355e-01 -2.018955674698845293e+00 -2.021491289138793945e+00 -3.844800000000000439e-01 -3.849562406539916992e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.144178001558480151e-01 -6.151841878890991211e-01 0.000000000000000000e+00 -1.780053207767196000e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.780053207767196000e-05
2.400000000000000000e+01 -5.200000000000000178e-01 -1.913140887780043986e+00 -1.915580153465270996e+00 -3.702400000000000135e-01 -3.706991970539093018e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.798045958591037108e-01 -5.805361270904541016e-01 0.000000000000000000e+00 -4.420690311235375702e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.420690311235375702e-05
2.500000000000000000e+01 -5.000000000000000000e-01 -1.810781445367454667e+00 -1.813078284263610840e+00 -3.560000000000000386e-01 -3.564386367797851562e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.464792023033950841e-01 -5.471642017364501953e-01 0.000000000000000000e+00 -4.391824404592625797e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.513459523674100637e-05
2.600000000000000000e+01 -4.799999999999999822e-01 -1.711698841379820424e+00 -1.713867545127868652e+00 -3.417600000000000082e-01 -3.421832025051116943e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.143801070136521103e-01 -5.150236487388610840e-01 0.000000000000000000e+00 -2.618109829199966043e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.618109829199966043e-05
2.700000000000000000e+01 -4.599999999999999645e-01 -1.615725948138216239e+00 -1.617750167846679688e+00 -3.275199999999999778e-01 -3.279252052307128906e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.834494444543755987e-01 -4.840537607669830322e-01 0.000000000000000000e+00 -2.601448795758187771e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.601448795758187771e-05
2.800000000000000000e+01 -4.399999999999999467e-01 -1.522706157296093821e+00 -1.524666190147399902e+00 -3.132800000000000029e-01 -3.136626482009887695e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.536327376268936562e-01 -4.542023837566375732e-01 0.000000000000000000e+00 -6.893604586366564035e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.893604586366564035e-05
2.900000000000000000e+01 -4.200000000000000400e-01 -1.432492595211827924e+00 -1.434297561645507812e+00 -2.990400000000000835e-01 -2.994020879268646240e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.248786609465753372e-01 -4.254040122032165527e-01 0.000000000000000000e+00 -5.138117558090016246e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.138117558090016246e-05
3.000000000000000000e+01 -4.000000000000000222e-01 -1.344947405860141609e+00 -1.346619844436645508e+00 -2.848000000000000531e-01 -2.851452529430389404e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.971388223754969693e-01 -3.976270854473114014e-01 0.000000000000000000e+00 -3.404414383112452924e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.404414383112452924e-05
3.100000000000000000e+01 -3.800000000000000044e-01 -1.259941094595204092e+00 -1.261534452438354492e+00 -2.705600000000000227e-01 -2.708880901336669922e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.703675630481627623e-01 -3.708261847496032715e-01 0.000000000000000000e+00 -5.075697117717936635e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.075697117717936635e-05
3.200000000000000000e+01 -3.599999999999999867e-01 -1.177351926970015672e+00 -1.178826212882995605e+00 -2.563199999999999923e-01 -2.566308379173278809e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.445217727920142914e-01 -3.449469208717346191e-01 0.000000000000000000e+00 -4.204439392196945846e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.204439392196945846e-05
3.300000000000000000e+01 -3.399999999999999689e-01 -1.097065377299988098e+00 -1.098432421684265137e+00 -2.420799999999999619e-01 -2.423730939626693726e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.195607201026744448e-01 -3.199521005153656006e-01 0.000000000000000000e+00 -3.343664138810709119e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.343664138810709119e-05
3.400000000000000000e+01 -3.199999999999999512e-01 -1.018973622592059813e+00 -1.020250439643859863e+00 -2.278399999999999592e-01 -2.281139045953750610e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.954458953085751793e-01 -2.958086729049682617e-01 0.000000000000000000e+00 -4.986187559552490711e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.986187559552490711e-05
3.500000000000000000e+01 -2.999999999999999334e-01 -9.429750771891560746e-01 -9.441765546798706055e-01 -2.135999999999999843e-01 -2.138570696115493774e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.721408657263483799e-01 -2.724765241146087646e-01 0.000000000000000000e+00 -5.783617234556004405e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.783617234556004405e-05
3.600000000000000000e+01 -2.800000000000000266e-01 -8.689739648741506839e-01 -8.700659871101379395e-01 -1.993600000000000372e-01 -1.996005773544311523e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.496111417993623349e-01 -2.499155849218368530e-01 0.000000000000000000e+00 -2.464539284119382501e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.464539284119382501e-05
3.700000000000000000e+01 -2.600000000000000089e-01 -7.968799246797891866e-01 -7.978628873825073242e-01 -1.851200000000000068e-01 -1.853426992893218994e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.278240532550919739e-01 -2.281010895967483521e-01 0.000000000000000000e+00 -1.633749889151658863e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.633749889151658863e-05
3.800000000000000000e+01 -2.399999999999999911e-01 -7.266076477167062730e-01 -7.275283932685852051e-01 -1.708800000000000041e-01 -1.710849702358245850e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.067486344266646625e-01 -2.070010602474212646e-01 0.000000000000000000e+00 -4.061571962665766478e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.061571962665766478e-05
3.900000000000000000e+01 -2.199999999999999734e-01 -6.580765419230864000e-01 -6.589190959930419922e-01 -1.566400000000000015e-01 -1.568273007869720459e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.863555179792275307e-01 -1.865823268890380859e-01 0.000000000000000000e+00 -4.039146733703091741e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.039146733703091741e-05
4.000000000000000000e+01 -1.999999999999999556e-01 -5.912104226025585163e-01 -5.919662117958068848e-01 -1.423999999999999710e-01 -1.425709128379821777e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.666168363317780399e-01 -1.668196767568588257e-01 0.000000000000000000e+00 -3.213671516277827322e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.213671516277827322e-05
4.100000000000000000e+01 -1.799999999999999378e-01 -5.259372263437760431e-01 -5.265985727310180664e-01 -1.281599999999999684e-01 -1.283119618892669678e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.475061301420568238e-01 -1.476835608482360840e-01 0.000000000000000000e+00 -3.196311081410385668e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.196311081410385668e-05
4.200000000000000000e+01 -1.600000000000000311e-01 -4.621887463784081773e-01 -4.627766609191894531e-01 -1.139200000000000351e-01 -1.140553057193756104e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.289982632811800811e-01 -1.291536837816238403e-01 0.000000000000000000e+00 -3.179228588123805821e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.179228588123805821e-05
4.300000000000000000e+01 -1.400000000000000133e-01 -3.999003875534267727e-01 -4.003901779651641846e-01 -9.968000000000001859e-02 -9.979903697967529297e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.110693437731096744e-01 -1.112024560570716858e-01 0.000000000000000000e+00 -7.906043720140587538e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.906043720140587538e-06
4.400000000000000000e+01 -1.199999999999999956e-01 -3.390109392730356608e-01 -3.394398689270019531e-01 -8.544000000000000206e-02 -8.554129302501678467e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.369665022515900887e-02 -9.380934387445449829e-02 0.000000000000000000e+00 -3.145869777654297650e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.145869777654297650e-05
4.500000000000000000e+01 -9.999999999999997780e-02 -2.794623649174527436e-01 -2.797980606555938721e-01 -7.119999999999998552e-02 -7.128408551216125488e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.685856330254776936e-02 -7.694999873638153076e-02 0.000000000000000000e+00 -1.564789636177010834e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.564789636177010834e-05
4.600000000000000000e+01 -7.999999999999996003e-02 -2.211996063876158491e-01 -2.214730829000473022e-01 -5.695999999999997593e-02 -5.702769011259078979e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.053450189243179957e-02 -6.060697510838508606e-02 0.000000000000000000e+00 -2.335154022148344666e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.335154022148344666e-05
4.700000000000000000e+01 -5.999999999999994227e-02 -1.641704025890901031e-01 -1.643654108047485352e-01 -4.271999999999996633e-02 -4.277062043547630310e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.470486352799694918e-02 -4.475802555680274963e-02 0.000000000000000000e+00 -7.744356480543501675e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.744356480543501675e-06
4.800000000000000000e+01 -4.000000000000003553e-02 -1.083251205754355156e-01 -1.084416434168815613e-01 -2.848000000000002613e-02 -2.851385995745658875e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.935096881451873876e-02 -2.938573807477951050e-02 0.000000000000000000e+00 7.705461030127480626e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.705461030127480626e-06
4.900000000000000000e+01 -2.000000000000001776e-02 -5.361659862093926671e-02 -5.367042124271392822e-02 -1.424000000000001306e-02 -1.425700820982456207e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.445500950930293273e-02 -1.447227504104375839e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 5.256732319260202374e-02 5.264260247349739075e-02 1.424000000000001306e-02 1.425690948963165283e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.403026807722190447e-02 1.404680870473384857e-02 0.000000000000000000e+00 1.518439239589497447e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.518439239589497447e-05
5.200000000000000000e+01 4.000000000000003553e-02 1.041259570147168995e-01 1.042355671525001526e-01 2.848000000000002613e-02 2.851354703307151794e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.765126830951945142e-02 2.768407762050628662e-02 0.000000000000000000e+00 -1.511107348051154986e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.511107348051154986e-05
5.300000000000000000e+01 6.000000000000005329e-02 1.547145441392939469e-01 1.549166440963745117e-01 4.272000000000003572e-02 4.277087375521659851e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.087777928183519011e-02 4.092575982213020325e-02 0.000000000000000000e+00 3.007761188200674951e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.007761188200674951e-05
5.400000000000000000e+01 8.000000000000007105e-02 2.043698944522900629e-01 2.046099007129669189e-01 5.696000000000005226e-02 5.702773109078407288e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.372392184893708816e-02 5.378734692931175232e-02 0.000000000000000000e+00 1.496756431151879951e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.496756431151879951e-05
5.500000000000000000e+01 1.000000000000000888e-01 2.531270883770187496e-01 2.534315586090087891e-01 7.120000000000006879e-02 7.128408551216125488e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.620319408423208651e-02 6.628052890300750732e-02 0.000000000000000000e+00 2.234598832728806883e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.234598832728806883e-05
5.600000000000000000e+01 1.200000000000001066e-01 3.010195734665260803e-01 3.014000058174133301e-01 8.544000000000007145e-02 8.554121851921081543e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.832850407018149275e-02 7.841962575912475586e-02 0.000000000000000000e+00 3.707016730913892388e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.707016730913892388e-05
5.700000000000000000e+01 1.400000000000001243e-01 3.480792547607012288e-01 3.485125005245208740e-01 9.968000000000008798e-02 9.979753196239471436e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.011220068205003098e-02 9.021767228841781616e-02 0.000000000000000000e+00 1.475976387155242264e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.475976387155242264e-05
5.800000000000000000e+01 1.599999999999999201e-01 3.943365793598967439e-01 3.948423862457275391e-01 1.139199999999999519e-01 1.140544116497039795e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.015661025048806704e-01 1.016828641295433044e-01 0.000000000000000000e+00 4.407719097798690200e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.407719097798690200e-05
5.900000000000000000e+01 1.799999999999999378e-01 4.398206156572020409e-01 4.403772354125976562e-01 1.281599999999999684e-01 1.283109635114669800e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.127015250117433531e-01 1.128313764929771423e-01 0.000000000000000000e+00 4.387782973935827613e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.387782973935827613e-05
6.000000000000000000e+01 1.999999999999999556e-01 4.845591275524651076e-01 4.851731359958648682e-01 1.423999999999999710e-01 1.425688862800598145e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.235293061250967023e-01 1.236731559038162231e-01 0.000000000000000000e+00 3.640095383161678910e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.640095383161678910e-05
6.100000000000000000e+01 2.199999999999999734e-01 5.285786441034024952e-01 5.292475819587707520e-01 1.566400000000000015e-01 1.568239629268646240e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.340598302663466579e-01 1.342147290706634521e-01 0.000000000000000000e+00 4.348708534962497652e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.348708534962497652e-05
6.200000000000000000e+01 2.399999999999999911e-01 5.719045247626990403e-01 5.726385116577148438e-01 1.708800000000000041e-01 1.710816025733947754e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.443030509966999608e-01 1.444683521986007690e-01 0.000000000000000000e+00 5.772744771093130112e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.772744771093130112e-05
6.300000000000000000e+01 2.600000000000000089e-01 6.145610208944187747e-01 6.153265237808227539e-01 1.851200000000000068e-01 1.853382587432861328e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.542685123451783824e-01 1.544464379549026489e-01 0.000000000000000000e+00 4.310659278417006135e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.310659278417006135e-05
6.400000000000000000e+01 2.800000000000000266e-01 6.565713331476961123e-01 6.573886275291442871e-01 1.993600000000000372e-01 1.995962113142013550e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.639653689221045041e-01 1.641549021005630493e-01 0.000000000000000000e+00 5.722674177377484739e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.722674177377484739e-05
6.500000000000000000e+01 3.000000000000000444e-01 6.979576657700053977e-01 6.988359093666076660e-01 2.136000000000000398e-01 2.138550877571105957e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.734024048581247757e-01 1.736012995243072510e-01 0.000000000000000000e+00 7.834917778382077813e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.834917778382077813e-05
6.600000000000000000e+01 3.200000000000000622e-01 7.387412773915285058e-01 7.396558523178100586e-01 2.278400000000000702e-01 2.281100898981094360e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.825880516846505874e-01 1.827974617481231689e-01 0.000000000000000000e+00 6.383119034580886364e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.383119034580886364e-05
6.700000000000000000e+01 3.400000000000000799e-01 7.789425291190086309e-01 7.799255251884460449e-01 2.420800000000000729e-01 2.423697113990783691e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.915304052405578938e-01 1.917514204978942871e-01 0.000000000000000000e+00 7.062439544824883342e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.062439544824883342e-05
6.800000000000000000e+01 3.600000000000000977e-01 8.185809294215468102e-01 8.196088075637817383e-01 2.563200000000001033e-01 2.566279470920562744e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.002372415801015049e-01 2.004675418138504028e-01 0.000000000000000000e+00 8.439480006927624345e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.439480006927624345e-05
6.900000000000000000e+01 3.800000000000001155e-01 8.576751767524971592e-01 8.587607741355895996e-01 2.705600000000000782e-01 2.708818912506103516e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.087160320443713635e-01 2.089535892009735107e-01 0.000000000000000000e+00 8.404473192058503628e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.404473192058503628e-05
7.000000000000000000e+01 4.000000000000001332e-01 8.962431995237971627e-01 8.973670005798339844e-01 2.848000000000001086e-01 2.851361334323883057e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.169739575103221685e-01 2.172197848558425903e-01 0.000000000000000000e+00 7.672407082282006741e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.672407082282006741e-05
7.100000000000000000e+01 4.199999999999999289e-01 9.343021938712636754e-01 9.355056285858154297e-01 2.990399999999999725e-01 2.993989586830139160e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.250179218309018292e-01 2.252735644578933716e-01 0.000000000000000000e+00 1.041968353092670441e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041968353092670441e-04
7.200000000000000000e+01 4.399999999999999467e-01 9.718686591494243299e-01 9.731088876724243164e-01 3.132800000000000029e-01 3.136582076549530029e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.328545645898338068e-01 2.331169843673706055e-01 0.000000000000000000e+00 1.176118094008415937e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.176118094008415937e-04
7.300000000000000000e+01 4.599999999999999645e-01 1.008958431798007593e+00 1.010241389274597168e+00 3.275199999999999778e-01 3.279114067554473877e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.404902731658551118e-01 2.407632470130920410e-01 0.000000000000000000e+00 9.646792022977024317e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.646792022977024317e-05
7.400000000000000000e+01 4.799999999999999822e-01 1.045586716673947647e+00 1.046911597251892090e+00 3.417600000000000082e-01 3.421703875064849854e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.479311941097429028e-01 2.482133656740188599e-01 0.000000000000000000e+00 8.922057895688340068e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.922057895688340068e-05
7.500000000000000000e+01 5.000000000000000000e-01 1.081768117398017370e+00 1.083140134811401367e+00 3.560000000000000386e-01 3.564291894435882568e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.551832440286969650e-01 2.554734051227569580e-01 0.000000000000000000e+00 1.093760511139407754e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093760511139407754e-04
7.600000000000000000e+01 5.200000000000000178e-01 1.117516664420233008e+00 1.118920326232910156e+00 3.702400000000000135e-01 3.706816732883453369e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.622521197730964260e-01 2.625492513179779053e-01 0.000000000000000000e+00 9.532883996143937111e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.089472498279064894e-04
7.700000000000000000e+01 5.400000000000000355e-01 1.152845841880098199e+00 1.154323458671569824e+00 3.844800000000000439e-01 3.849365711212158203e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.691433081981261521e-01 2.694467902183532715e-01 0.000000000000000000e+00 9.495802078163251281e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.495802078163251281e-05
7.800000000000000000e+01 5.600000000000000533e-01 1.187768612963065573e+00 1.189269304275512695e+00 3.987200000000000744e-01 3.991962969303131104e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.758620953724101876e-01 2.761750519275665283e-01 0.000000000000000000e+00 9.459149441681802273e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.081045629689469934e-04
7.900000000000000000e+01 5.800000000000000711e-01 1.222297443805367756e+00 1.223868846893310547e+00 4.129600000000000493e-01 4.134599566459655762e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.824135753218343092e-01 2.827312946319580078e-01 0.000000000000000000e+00 1.346131030004471540e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.346131030004471540e-04
8.000000000000000000e+01 6.000000000000000888e-01 1.256444326300711456e+00 1.258034110069274902e+00 4.272000000000000797e-01 4.277161955833435059e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.888026583554560434e-01 2.891293764114379883e-01 0.000000000000000000e+00 1.206912784255109727e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.206912784255109727e-04
8.100000000000000000e+01 6.200000000000001066e-01 1.290220799319458544e+00 1.291860818862915039e+00 4.414400000000001101e-01 4.419736564159393311e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.950340789559616761e-01 2.953679859638214111e-01 0.000000000000000000e+00 1.202359635499306023e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.202359635499306023e-04
8.200000000000000000e+01 6.400000000000001243e-01 1.323637969490929267e+00 1.325347781181335449e+00 4.556800000000001405e-01 4.562354087829589844e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.011124032347283763e-01 3.014458715915679932e-01 0.000000000000000000e+00 1.730238727759569883e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.730238727759569883e-04
8.300000000000000000e+01 6.600000000000001421e-01 1.356706530185333826e+00 1.358441591262817383e+00 4.699200000000001154e-01 4.704966247081756592e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.070420361244949325e-01 3.073898255825042725e-01 0.000000000000000000e+00 1.458607002859935164e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.458607002859935164e-04
8.400000000000000000e+01 6.799999999999999378e-01 1.389436779897103458e+00 1.391216874122619629e+00 4.841599999999999238e-01 4.847451746463775635e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.128272280962746121e-01 3.131784796714782715e-01 0.000000000000000000e+00 1.321114687016233802e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.321114687016233802e-04
8.500000000000000000e+01 6.999999999999999556e-01 1.421838639657332592e+00 1.423685550689697266e+00 4.983999999999999542e-01 4.990133941173553467e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.184720816386276132e-01 3.188285231590270996e-01 0.000000000000000000e+00 1.711159711703658104e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.711159711703658104e-04
8.600000000000000000e+01 7.199999999999999734e-01 1.453921669504533387e+00 1.455798864364624023e+00 5.126399999999999846e-01 5.132667422294616699e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.239805573748132939e-01 3.243432939052581787e-01 0.000000000000000000e+00 1.573789631947875023e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.573789631947875023e-04
8.700000000000000000e+01 7.399999999999999911e-01 1.485695084072073513e+00 1.487603187561035156e+00 5.268800000000000150e-01 5.275216102600097656e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.293564798937762550e-01 3.297293186187744141e-01 0.000000000000000000e+00 1.306757912971079350e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.306757912971079350e-04
8.800000000000000000e+01 7.600000000000000089e-01 1.517167767542403789e+00 1.519125223159790039e+00 5.411200000000000454e-01 5.417819023132324219e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.346035433345115329e-01 3.349784016609191895e-01 0.000000000000000000e+00 1.562490360811352730e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.562490360811352730e-04
8.900000000000000000e+01 7.800000000000000266e-01 1.548348287725948902e+00 1.550334930419921875e+00 5.553600000000000758e-01 5.560439229011535645e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.397253166351745235e-01 3.401116132736206055e-01 0.000000000000000000e+00 1.427186944056302309e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.427186944056302309e-04
9.000000000000000000e+01 8.000000000000000444e-01 1.579244909439069477e+00 1.581296205520629883e+00 5.696000000000001062e-01 5.703039169311523438e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.447252486388780457e-01 3.451158404350280762e-01 0.000000000000000000e+00 1.551431050756946206e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551431050756946206e-04
9.100000000000000000e+01 8.200000000000000622e-01 1.609865607398558218e+00 1.611953735351562500e+00 5.838400000000001366e-01 5.845651626586914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.496066728305562976e-01 3.499989509582519531e-01 0.000000000000000000e+00 1.803653431124985218e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.803653431124985218e-04
9.200000000000000000e+01 8.400000000000000799e-01 1.640218078177598349e+00 1.642340779304504395e+00 5.980800000000001670e-01 5.988206267356872559e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.543728119756051065e-01 3.547752201557159424e-01 0.000000000000000000e+00 1.540603116154670715e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540603116154670715e-04
9.300000000000000000e+01 8.600000000000000977e-01 1.670309751935936005e+00 1.672485589981079102e+00 6.123200000000001975e-01 6.130810379981994629e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.590267824885420289e-01 3.594298958778381348e-01 0.000000000000000000e+00 1.791152462828904390e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.919091882882639766e-04
9.400000000000000000e+01 8.800000000000001155e-01 1.700147803280520842e+00 1.702370643615722656e+00 6.265600000000001168e-01 6.273450255393981934e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.635715985780514914e-01 3.639803230762481689e-01 0.000000000000000000e+00 1.912498410092666745e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.912498410092666745e-04
9.500000000000000000e+01 9.000000000000001332e-01 1.729739161832464012e+00 1.732011437416076660e+00 6.408000000000001473e-01 6.415928006172180176e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.680101762369976104e-01 3.684181571006774902e-01 0.000000000000000000e+00 1.905972603708505630e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.905972603708505630e-04
9.600000000000000000e+01 9.199999999999999289e-01 1.759090522149123093e+00 1.761390924453735352e+00 6.550399999999999556e-01 6.558545231819152832e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.723453370787793704e-01 3.727604448795318604e-01 0.000000000000000000e+00 2.026147267315536737e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.026147267315536737e-04
9.700000000000000000e+01 9.399999999999999467e-01 1.788208353220585911e+00 1.790547132492065430e+00 6.692799999999999860e-01 6.701218485832214355e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.765798119131711363e-01 3.770082890987396240e-01 0.000000000000000000e+00 1.766910863807424903e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766910863807424903e-04
9.800000000000000000e+01 9.599999999999999645e-01 1.817098907559383303e+00 1.819483518600463867e+00 6.835200000000000164e-01 6.843754053115844727e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.807162442671266911e-01 3.811469972133636475e-01 0.000000000000000000e+00 1.761002640705555677e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.886788522824645042e-04
9.900000000000000000e+01 9.799999999999999822e-01 1.845768229827916107e+00 1.848215818405151367e+00 6.977600000000000469e-01 6.986355185508728027e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.847571936578335072e-01 3.851872086524963379e-01 0.000000000000000000e+00 2.005889546126127243e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.005889546126127243e-04
1.000000000000000000e+02 1.000000000000000000e+00 1.874222165068120338e+00 1.876714706420898438e+00 7.120000000000000773e-01 7.128928899765014648e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.887051387968704641e-01 3.891392946243286133e-01 0.000000000000000000e+00 1.999270753003656864e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.124225138686597347e-04


==> data/C_equi_Type_A_Inst0_t0300.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -7.441365666991310412e+00 -7.712153434753417969e+00 -8.719999999999998863e-01 -9.441860318183898926e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.439565676363849356e+00 -2.542786836624145508e+00 0.000000000000000000e+00 1.234139278531074524e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.235846877098083496e-01
1.000000000000000000e+00 -9.799999999999999822e-01 -7.095389178919289996e+00 -7.355372905731201172e+00 -8.545599999999998753e-01 -9.247528314590454102e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.321808773106023072e+00 -2.421200990676879883e+00 0.000000000000000000e+00 1.188151538372039795e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.189737245440483093e-01
2.000000000000000000e+00 -9.599999999999999645e-01 -6.767536710390847254e+00 -7.017230510711669922e+00 -8.371199999999998642e-01 -9.053489565849304199e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.210052484667813122e+00 -2.305739402770996094e+00 0.000000000000000000e+00 1.143487617373466492e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.145006343722343445e-01
3.000000000000000000e+00 -9.399999999999999467e-01 -6.456482578881450607e+00 -6.696256160736083984e+00 -8.196799999999998532e-01 -8.859876394271850586e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.103895656628197663e+00 -2.195996761322021484e+00 0.000000000000000000e+00 1.100772097706794739e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.102225184440612793e-01
4.000000000000000000e+00 -9.200000000000000400e-01 -6.161020077061702516e+00 -6.391279220581054688e+00 -8.022399999999999531e-01 -8.666636943817138672e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.002970494162214621e+00 -2.091627597808837891e+00 0.000000000000000000e+00 1.059322133660316467e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.060659289360046387e-01
5.000000000000000000e+00 -9.000000000000000222e-01 -5.880048891653538945e+00 -6.101132392883300781e+00 -7.847999999999999421e-01 -8.473696708679199219e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.906939254056976285e+00 -1.992245912551879883e+00 0.000000000000000000e+00 1.019448935985565186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.020723432302474976e-01
6.000000000000000000e+00 -8.800000000000000044e-01 -5.612564046907869475e+00 -5.824870109558105469e+00 -7.673599999999999310e-01 -8.281127810478210449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.815491316190916748e+00 -1.897573828697204590e+00 0.000000000000000000e+00 9.807464480400085449e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.819594770669937134e-02
7.000000000000000000e+00 -8.599999999999999867e-01 -5.357646164907621689e+00 -5.561405658721923828e+00 -7.499199999999999200e-01 -8.088872432708740234e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.728340585228170800e+00 -1.807290792465209961e+00 0.000000000000000000e+00 9.436755627393722534e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.448281675577163696e-02
8.000000000000000000e+00 -8.399999999999999689e-01 -5.114452867083821630e+00 -5.310115337371826172e+00 -7.324799999999999089e-01 -7.896915078163146973e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.645223180413947661e+00 -1.721154093742370605e+00 0.000000000000000000e+00 9.074895828962326050e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.085828810930252075e-02
9.000000000000000000e+00 -8.200000000000000622e-01 -4.882211166175699724e+00 -5.070027351379394531e+00 -7.150400000000000089e-01 -7.705227732658386230e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.565895377290699608e+00 -1.638902544975280762e+00 0.000000000000000000e+00 8.723549544811248779e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.733406662940979004e-02
1.000000000000000000e+01 -8.000000000000000444e-01 -4.660210720725146416e+00 -4.840394973754882812e+00 -6.975999999999999979e-01 -7.513923645019531250e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.490131770241032827e+00 -1.560302257537841797e+00 0.000000000000000000e+00 8.387263119220733643e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.397041261196136475e-02
1.100000000000000000e+01 -7.800000000000000266e-01 -4.447797842096095522e+00 -4.620657920837402344e+00 -6.801599999999999868e-01 -7.322837114334106445e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.417723629026860221e+00 -1.485141396522521973e+00 0.000000000000000000e+00 8.060747385025024414e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.069477975368499756e-02
1.200000000000000000e+01 -7.600000000000000089e-01 -4.244370159565030498e+00 -4.410163402557373047e+00 -6.627199999999999758e-01 -7.132062911987304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.348477426117303812e+00 -1.413240551948547363e+00 0.000000000000000000e+00 7.742735743522644043e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.751398533582687378e-02
1.300000000000000000e+01 -7.399999999999999911e-01 -4.049371862332032279e+00 -4.208339691162109375e+00 -6.452799999999998537e-01 -6.941513419151306152e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.282213514698915535e+00 -1.344394326210021973e+00 0.000000000000000000e+00 7.434394955635070801e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.442035526037216187e-02
1.400000000000000000e+01 -7.199999999999999734e-01 -3.862289448033777717e+00 -4.014643192291259766e+00 -6.278399999999998427e-01 -6.751193404197692871e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.218764939917484025e+00 -1.278442978858947754e+00 0.000000000000000000e+00 7.133542746305465698e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.141125202178955078e-02
1.500000000000000000e+01 -6.999999999999999556e-01 -3.682647917500290635e+00 -3.828651189804077148e+00 -6.103999999999998316e-01 -6.561178565025329590e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.157976368083436514e+00 -1.215228199958801270e+00 0.000000000000000000e+00 6.843242049217224121e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.850767880678176880e-02
1.600000000000000000e+01 -6.799999999999999378e-01 -3.510007362420715538e+00 -3.649805068969726562e+00 -5.929599999999998206e-01 -6.371408104896545410e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.099703120615426410e+00 -1.154588580131530762e+00 0.000000000000000000e+00 6.564136594533920288e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.570673733949661255e-02
1.700000000000000000e+01 -6.599999999999999201e-01 -3.343959900911258831e+00 -3.477778434753417969e+00 -5.755199999999998095e-01 -6.181812286376953125e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.043810301103052396e+00 -1.096405625343322754e+00 0.000000000000000000e+00 6.288511306047439575e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.294073909521102905e-02
1.800000000000000000e+01 -6.400000000000000133e-01 -3.184126920448296705e+00 -3.312139987945556641e+00 -5.580799999999999095e-01 -5.992417931556701660e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.901720052609631617e-01 -1.040533065795898438e+00 0.000000000000000000e+00 6.021763756871223450e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.028207018971443176e-02
1.900000000000000000e+01 -6.199999999999999956e-01 -3.030156593847117552e+00 -3.152529478073120117e+00 -5.406399999999998984e-01 -5.803266167640686035e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.386706049149460274e-01 -9.868595600128173828e-01 0.000000000000000000e+00 5.763657391071319580e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.769141390919685364e-02
2.000000000000000000e+01 -5.999999999999999778e-01 -2.881721637823589255e+00 -2.998610019683837891e+00 -5.231999999999998874e-01 -5.614266395568847656e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.891960981038936618e-01 -9.352710247039794922e-01 0.000000000000000000e+00 5.510336905717849731e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.515782907605171204e-02
2.100000000000000000e+01 -5.800000000000000711e-01 -2.738517286970080455e+00 -2.850105524063110352e+00 -5.057599999999999874e-01 -5.425488352775573730e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.416455183741584634e-01 -8.856618404388427734e-01 0.000000000000000000e+00 5.265266448259353638e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.269773676991462708e-02
2.200000000000000000e+01 -5.600000000000000533e-01 -2.600259460441957327e+00 -2.706688642501831055e+00 -4.883200000000000318e-01 -5.236898660659790039e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.959223971681079757e-01 -8.379367589950561523e-01 0.000000000000000000e+00 5.026447772979736328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.030029267072677612e-02
2.300000000000000000e+01 -5.400000000000000355e-01 -2.466683100276499285e+00 -2.568037748336791992e+00 -4.708800000000000208e-01 -5.048443078994750977e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.519362738735307916e-01 -7.919862866401672363e-01 0.000000000000000000e+00 4.794607684016227722e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.798164963722229004e-02
2.400000000000000000e+01 -5.200000000000000178e-01 -2.337540663382729811e+00 -2.434015035629272461e+00 -4.534399999999999542e-01 -4.860181212425231934e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.096022487434701098e-01 -7.477504611015319824e-01 0.000000000000000000e+00 4.566037282347679138e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.569571465253829956e-02
2.500000000000000000e+01 -5.000000000000000000e-01 -2.212600751142758337e+00 -2.304327726364135742e+00 -4.359999999999999432e-01 -4.672078192234039307e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.688405744267928998e-01 -7.051301598548889160e-01 0.000000000000000000e+00 4.344151169061660767e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.347662255167961121e-02
2.600000000000000000e+01 -4.799999999999999822e-01 -2.091646862464265677e+00 -2.178754568099975586e+00 -4.185599999999999321e-01 -4.484099745750427246e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.295762823232199379e-01 -6.640509963035583496e-01 0.000000000000000000e+00 4.126171022653579712e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.129659757018089294e-02
2.700000000000000000e+01 -4.599999999999999645e-01 -1.974476257731047291e+00 -2.057039260864257812e+00 -4.011199999999999211e-01 -4.296259284019470215e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.917388403918536488e-01 -6.244348287582397461e-01 0.000000000000000000e+00 3.915460035204887390e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.918059915304183960e-02
2.800000000000000000e+01 -4.399999999999999467e-01 -1.860898922608521522e+00 -1.939066171646118164e+00 -3.836799999999999100e-01 -4.108616113662719727e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.552618393999111390e-01 -5.862292647361755371e-01 0.000000000000000000e+00 3.708406537771224976e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.710129112005233765e-02
2.900000000000000000e+01 -4.200000000000000400e-01 -1.750736621530565751e+00 -1.824565410614013672e+00 -3.662400000000000100e-01 -3.921022713184356689e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.200827049482201758e-01 -5.493497252464294434e-01 0.000000000000000000e+00 3.507484495639801025e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.509196266531944275e-02
3.000000000000000000e+01 -4.000000000000000222e-01 -1.643822032594124849e+00 -1.713447928428649902e+00 -3.487999999999999989e-01 -3.733599781990051270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.861424328257963334e-01 -5.137565135955810547e-01 0.000000000000000000e+00 3.308301419019699097e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.310002759099006653e-02
3.100000000000000000e+01 -3.800000000000000044e-01 -1.539997955368553217e+00 -1.605510115623474121e+00 -3.313599999999999879e-01 -3.546245396137237549e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.533853455928956722e-01 -4.793722331523895264e-01 0.000000000000000000e+00 3.114183619618415833e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.115874715149402618e-02
3.200000000000000000e+01 -3.599999999999999867e-01 -1.439116585205035603e+00 -1.500604629516601562e+00 -3.139199999999999213e-01 -3.359000384807586670e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.217588684294695245e-01 -4.461554586887359619e-01 0.000000000000000000e+00 2.924176678061485291e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.925857715308666229e-02
3.300000000000000000e+01 -3.399999999999999689e-01 -1.341038847379189436e+00 -1.398564100265502930e+00 -2.964799999999999103e-01 -3.171855211257934570e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.912133225247798052e-01 -4.140492379665374756e-01 0.000000000000000000e+00 2.738185413181781769e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.739856578409671783e-02
3.400000000000000000e+01 -3.199999999999999512e-01 -1.245633785728291976e+00 -1.299312710762023926e+00 -2.790399999999998992e-01 -2.984846234321594238e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.617017344405936141e-01 -3.830128014087677002e-01 0.000000000000000000e+00 2.555287815630435944e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.556118369102478027e-02
3.500000000000000000e+01 -2.999999999999999334e-01 -1.152778000594381513e+00 -1.202656507492065430e+00 -2.615999999999999437e-01 -2.797868251800537109e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.331796600575084311e-01 -3.529881238937377930e-01 0.000000000000000000e+00 2.376236021518707275e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.377888001501560211e-02
3.600000000000000000e+01 -2.800000000000000266e-01 -1.062355131521363738e+00 -1.108534336090087891e+00 -2.441600000000000159e-01 -2.611013054847717285e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.056050218260853435e-01 -3.239444792270660400e-01 0.000000000000000000e+00 2.200124226510524750e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.200945466756820679e-02
3.700000000000000000e+01 -2.600000000000000089e-01 -9.742553812076681918e-01 -1.016780376434326172e+00 -2.267199999999999771e-01 -2.424212247133255005e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.789379581882313053e-01 -2.958315610885620117e-01 0.000000000000000000e+00 2.027700655162334442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.028517238795757294e-02
3.800000000000000000e+01 -2.399999999999999911e-01 -8.883750760465740637e-01 -9.273300766944885254e-01 -2.092799999999999661e-01 -2.237496376037597656e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.531406841153088783e-01 -2.686167657375335693e-01 0.000000000000000000e+00 1.857261918485164642e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.857261918485164642e-02
3.900000000000000000e+01 -2.199999999999999734e-01 -8.046162609955768152e-01 -8.400524854660034180e-01 -1.918399999999999550e-01 -2.050796598196029663e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.281773618566323159e-01 -2.422542423009872437e-01 0.000000000000000000e+00 1.689565926790237427e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.690373569726943970e-02
4.000000000000000000e+01 -1.999999999999999556e-01 -7.228863252279407181e-01 -7.548688054084777832e-01 -1.743999999999999440e-01 -1.864191889762878418e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.040139810284803124e-01 -2.167175263166427612e-01 0.000000000000000000e+00 1.526158582419157028e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.526158582419157028e-02
4.100000000000000000e+01 -1.799999999999999378e-01 -6.430976560806398457e-01 -6.716681718826293945e-01 -1.569599999999999329e-01 -1.677628308534622192e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.806182472834441666e-01 -1.919703483581542969e-01 0.000000000000000000e+00 1.363759022206068039e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.364557910710573196e-02
4.200000000000000000e+01 -1.600000000000000311e-01 -5.651673188643959733e-01 -5.904102921485900879e-01 -1.395200000000000051e-01 -1.491117477416992188e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.579594788607051603e-01 -1.679819226264953613e-01 0.000000000000000000e+00 1.203131210058927536e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.203131210058927536e-02
4.300000000000000000e+01 -1.400000000000000133e-01 -4.890167603453265399e-01 -5.109325051307678223e-01 -1.220800000000000080e-01 -1.304635405540466309e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.360085103827064212e-01 -1.447178721427917480e-01 0.000000000000000000e+00 1.047394983470439911e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.047394983470439911e-02
4.400000000000000000e+01 -1.199999999999999956e-01 -4.145715339229322782e-01 -4.332509040832519531e-01 -1.046399999999999830e-01 -1.118191108107566833e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.147376033208581114e-01 -1.221549287438392639e-01 0.000000000000000000e+00 8.901688270270824432e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.909552358090877533e-03
4.500000000000000000e+01 -9.999999999999997780e-02 -3.417610447073017865e-01 -3.572384119033813477e-01 -8.719999999999997198e-02 -9.317801147699356079e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.412036260437094126e-02 -1.002625077962875366e-01 0.000000000000000000e+00 7.369392551481723785e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.369392551481723785e-03
4.600000000000000000e+01 -7.999999999999996003e-02 -2.705183128671151405e-01 -2.828217744827270508e-01 -6.975999999999996093e-02 -7.453908771276473999e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.413165889272363418e-02 -7.901462912559509277e-02 0.000000000000000000e+00 5.868537817150354385e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.868537817150354385e-03
4.700000000000000000e+01 -5.999999999999994227e-02 -2.007797537661574205e-01 -2.099484503269195557e-01 -5.231999999999994988e-02 -5.590234696865081787e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.474755607414740627e-02 -5.838767066597938538e-02 0.000000000000000000e+00 4.383038263767957687e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.383038263767957687e-03
4.800000000000000000e+01 -4.000000000000003553e-02 -1.324849735421389785e-01 -1.385581046342849731e-01 -3.488000000000002904e-02 -3.726742789149284363e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.594524359035274064e-02 -3.835828229784965515e-02 0.000000000000000000e+00 2.897136379033327103e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.897136379033327103e-03
4.900000000000000000e+01 -2.000000000000001776e-02 -6.557657889961185371e-02 -6.859784573316574097e-02 -1.744000000000001452e-02 -1.863347366452217102e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.770297322194903586e-02 -1.890260912477970123e-02 0.000000000000000000e+00 1.464395551010966301e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.464395551010966301e-03
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 6.429667457301371791e-02 6.728734821081161499e-02 1.744000000000001452e-02 1.863321848213672638e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.718347306275968753e-02 1.837056688964366913e-02 0.000000000000000000e+00 -1.442545442841947079e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.442545442841947079e-03
5.200000000000000000e+01 4.000000000000003553e-02 1.273628517036142493e-01 1.333147883415222168e-01 3.488000000000002904e-02 3.726663812994956970e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.386634670203446384e-02 3.622842952609062195e-02 0.000000000000000000e+00 -2.856103470548987389e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.856103470548987389e-03
5.300000000000000000e+01 6.000000000000005329e-02 1.892455773415250841e-01 1.981469094753265381e-01 5.232000000000004009e-02 5.590087920427322388e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.006667385125474629e-02 5.359198525547981262e-02 0.000000000000000000e+00 -4.233667161315679550e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.233667161315679550e-03
5.400000000000000000e+01 8.000000000000007105e-02 2.499896705847267087e-01 2.617991864681243896e-01 6.976000000000005807e-02 7.453674077987670898e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.580170504679455634e-02 7.048012316226959229e-02 0.000000000000000000e+00 -5.620746873319149017e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.620746873319149017e-03
5.500000000000000000e+01 1.000000000000000888e-01 3.096378489368386555e-01 3.243074119091033936e-01 8.720000000000006912e-02 9.317296743392944336e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.108793100605581061e-02 8.690984547138214111e-02 0.000000000000000000e+00 -7.024748716503381729e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.024748716503381729e-03
5.600000000000000000e+01 1.200000000000001066e-01 3.682308456079370074e-01 3.857767879962921143e-01 1.046400000000000802e-01 1.118118092417716980e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.594112258590134501e-02 1.028964817523956299e-01 0.000000000000000000e+00 -8.386207744479179382e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.386207744479179382e-03
5.700000000000000000e+01 1.400000000000001243e-01 4.258075187256275540e-01 4.462057650089263916e-01 1.220800000000000912e-01 1.304527372121810913e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.103763682803759333e-01 1.184559240937232971e-01 0.000000000000000000e+00 -9.735319763422012329e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.727939032018184662e-03
5.800000000000000000e+01 1.599999999999999201e-01 4.824049544759443364e-01 5.056285858154296875e-01 1.395199999999999219e-01 1.490962952375411987e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.244081094776121194e-01 1.336046159267425537e-01 0.000000000000000000e+00 -1.109437923878431320e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.109437923878431320e-02
5.900000000000000000e+01 1.799999999999999378e-01 5.380585626257102794e-01 5.641003251075744629e-01 1.569599999999999329e-01 1.677431017160415649e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.380501735677711339e-01 1.483540534973144531e-01 0.000000000000000000e+00 -1.241213176399469376e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.240481808781623840e-02
6.000000000000000000e+01 1.999999999999999556e-01 5.928021671273823179e-01 6.216140389442443848e-01 1.743999999999999440e-01 1.863929033279418945e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.513158051128851711e-01 1.627232134342193604e-01 0.000000000000000000e+00 -1.377658825367689133e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.376930717378854752e-02
6.100000000000000000e+01 2.199999999999999734e-01 6.466680901843464557e-01 6.782832741737365723e-01 1.918399999999999550e-01 2.050478756427764893e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.642176951394614948e-01 1.767197996377944946e-01 0.000000000000000000e+00 -1.508571580052375793e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.507846638560295105e-02
6.200000000000000000e+01 2.399999999999999911e-01 6.996872318452710404e-01 7.340658903121948242e-01 2.092799999999999661e-01 2.237043082714080811e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.767680087672381661e-01 1.903576552867889404e-01 0.000000000000000000e+00 -1.640527322888374329e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.639805547893047333e-02
6.300000000000000000e+01 2.600000000000000089e-01 7.518891442171536932e-01 7.889989614486694336e-01 2.267199999999999771e-01 2.423688769340515137e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.889784112013478401e-01 2.036538571119308472e-01 0.000000000000000000e+00 -1.772801019251346588e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.772082410752773285e-02
6.400000000000000000e+01 2.800000000000000266e-01 8.033021015566091938e-01 8.431736230850219727e-01 2.441600000000000159e-01 2.610349953174591064e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.008600922228697683e-01 2.166108936071395874e-01 0.000000000000000000e+00 -1.901818439364433289e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.900387369096279144e-02
6.500000000000000000e+01 3.000000000000000444e-01 8.539531659255055196e-01 8.965655565261840820e-01 2.615999999999999992e-01 2.797070741653442383e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.124237893319527171e-01 2.292480468750000000e-01 0.000000000000000000e+00 -2.032614871859550476e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.031902410089969635e-02
6.600000000000000000e+01 3.200000000000000622e-01 9.038682490119989144e-01 9.491944909095764160e-01 2.790400000000000102e-01 2.983857095241546631e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.236798095277632570e-01 2.415726780891418457e-01 0.000000000000000000e+00 -2.161627449095249176e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.160208486020565033e-02
6.700000000000000000e+01 3.400000000000000799e-01 9.530721703656992450e-01 1.001118898391723633e+00 2.964800000000000213e-01 3.170691728591918945e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.346380499132105779e-01 2.535964548587799072e-01 0.000000000000000000e+00 -2.291710861027240753e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.290298044681549072e-02
6.800000000000000000e+01 3.600000000000000977e-01 1.001588712113544721e+00 1.052355647087097168e+00 3.139200000000000323e-01 3.357581198215484619e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.453080171135894882e-01 2.653263509273529053e-01 0.000000000000000000e+00 -2.420747652649879456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.419340610504150391e-02
6.900000000000000000e+01 3.800000000000001155e-01 1.049440670596520242e+00 1.102906465530395508e+00 3.313600000000000434e-01 3.544530272483825684e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.556988456631937856e-01 2.767744660377502441e-01 0.000000000000000000e+00 -2.548756822943687439e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.547355741262435913e-02
7.000000000000000000e+01 4.000000000000001332e-01 1.096649904977877288e+00 1.152820110321044922e+00 3.488000000000001100e-01 3.731541633605957031e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.658193153611967396e-01 2.879509329795837402e-01 0.000000000000000000e+00 -2.678548358380794525e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.676455117762088776e-02
7.100000000000000000e+01 4.199999999999999289e-01 1.143237383106911587e+00 1.202119946479797363e+00 3.662399999999998990e-01 3.918627798557281494e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.756778676954479423e-01 2.988569438457489014e-01 0.000000000000000000e+00 -2.804547175765037537e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.802462503314018250e-02
7.200000000000000000e+01 4.399999999999999467e-01 1.189223224762933295e+00 1.250806331634521484e+00 3.836799999999999100e-01 4.105781912803649902e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.852826213838475788e-01 3.095118403434753418e-01 0.000000000000000000e+00 -2.931649237871170044e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.929573133587837219e-02
7.300000000000000000e+01 4.599999999999999645e-01 1.234626742517537235e+00 1.298907279968261719e+00 4.011199999999999211e-01 4.293045103549957275e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.946413870781228739e-01 3.199225962162017822e-01 0.000000000000000000e+00 -3.060536831617355347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.058468922972679138e-02
7.400000000000000000e+01 4.799999999999999822e-01 1.279466480146504770e+00 1.346432447433471680e+00 4.185599999999999321e-01 4.480305612087249756e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.037616813065408539e-01 3.300873637199401855e-01 0.000000000000000000e+00 -3.189133852720260620e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.186387568712234497e-02
7.500000000000000000e+01 5.000000000000000000e-01 1.323760249333670869e+00 1.393416643142700195e+00 4.359999999999999432e-01 4.667735099792480469e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.126507396544631612e-01 3.400248885154724121e-01 0.000000000000000000e+00 -3.316765651106834412e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.314030170440673828e-02
7.600000000000000000e+01 5.200000000000000178e-01 1.367525163809968802e+00 1.439873218536376953e+00 4.534399999999999542e-01 4.855218827724456787e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.213155292911203942e-01 3.497348725795745850e-01 0.000000000000000000e+00 -3.444130346179008484e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.441405668854713440e-02
7.700000000000000000e+01 5.400000000000000355e-01 1.410777672047458076e+00 1.485810160636901855e+00 4.708800000000000208e-01 5.042750835418701172e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.297627608245733977e-01 3.592271208763122559e-01 0.000000000000000000e+00 -3.573271632194519043e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.569200262427330017e-02
7.800000000000000000e+01 5.600000000000000533e-01 1.453533588024719769e+00 1.531283140182495117e+00 4.883200000000000318e-01 5.230370759963989258e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.379988995578074307e-01 3.685010969638824463e-01 0.000000000000000000e+00 -3.697414323687553406e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.694710880517959595e-02
7.900000000000000000e+01 5.800000000000000711e-01 1.495808120370005545e+00 1.576257109642028809e+00 5.057599999999999874e-01 5.418111085891723633e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.460301761657281761e-01 3.775765299797058105e-01 0.000000000000000000e+00 -3.826048970222473145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.822008520364761353e-02
8.000000000000000000e+01 6.000000000000000888e-01 1.537615899946916720e+00 1.620762705802917480e+00 5.231999999999999984e-01 5.605899691581726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.538625968404480737e-01 3.864577412605285645e-01 0.000000000000000000e+00 -3.957786411046981812e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.953761607408523560e-02
8.100000000000000000e+01 6.200000000000001066e-01 1.578971006012334088e+00 1.664829492568969727e+00 5.406400000000000095e-01 5.793858170509338379e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.615019529180868441e-01 3.951371610164642334e-01 0.000000000000000000e+00 -4.081904888153076172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.077894985675811768e-02
8.200000000000000000e+01 6.400000000000001243e-01 1.619886990966587614e+00 1.708473920822143555e+00 5.580800000000000205e-01 5.981809496879577637e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.689538300303389917e-01 4.036273658275604248e-01 0.000000000000000000e+00 -4.207815229892730713e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.203820601105690002e-02
8.300000000000000000e+01 6.600000000000001421e-01 1.660376903834265061e+00 1.751702785491943359e+00 5.755200000000000315e-01 6.169918179512023926e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.762236168039577167e-01 4.119373559951782227e-01 0.000000000000000000e+00 -4.334175214171409607e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.330195486545562744e-02
8.400000000000000000e+01 6.799999999999999378e-01 1.700453312542587581e+00 1.794493436813354492e+00 5.929599999999998206e-01 6.358082890510559082e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.833165131271394910e-01 4.200761020183563232e-01 0.000000000000000000e+00 -4.463628679513931274e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.458341747522354126e-02
8.500000000000000000e+01 6.999999999999999556e-01 1.740128325043756474e+00 1.836884379386901855e+00 6.103999999999998316e-01 6.546370983123779297e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.902375380221275170e-01 4.280489683151245117e-01 0.000000000000000000e+00 -4.594828560948371887e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.589560627937316895e-02
8.600000000000000000e+01 7.199999999999999734e-01 1.779413609369092653e+00 1.878914833068847656e+00 6.278399999999998427e-01 6.734811663627624512e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.969915371284489236e-01 4.358433485031127930e-01 0.000000000000000000e+00 -4.718575999140739441e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.713327065110206604e-02
8.700000000000000000e+01 7.399999999999999911e-01 1.818320412671242448e+00 1.920566558837890625e+00 6.452799999999998537e-01 6.923228502273559570e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.035831898312098875e-01 4.434858262538909912e-01 0.000000000000000000e+00 -4.850643873214721680e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.845414310693740845e-02
8.800000000000000000e+01 7.600000000000000089e-01 1.856859579303865360e+00 1.961861014366149902e+00 6.627199999999999758e-01 7.111911773681640625e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.100170160400197217e-01 4.509669542312622070e-01 0.000000000000000000e+00 -4.976618289947509766e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.970104619860649109e-02
8.900000000000000000e+01 7.800000000000000266e-01 1.895041568021024414e+00 2.002798080444335938e+00 6.801599999999999868e-01 7.300564646720886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.162973826696634849e-01 4.582999646663665771e-01 0.000000000000000000e+00 -5.106952413916587830e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.100461468100547791e-02
9.000000000000000000e+01 8.000000000000000444e-01 1.932876468302555661e+00 2.043409347534179688e+00 6.975999999999999979e-01 7.489253282546997070e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.224285097834540315e-01 4.654835164546966553e-01 0.000000000000000000e+00 -5.237724259495735168e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.231256410479545593e-02
9.100000000000000000e+01 8.200000000000000622e-01 1.970374015882113028e+00 2.083667516708374023e+00 7.150400000000000089e-01 7.678202986717224121e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.284144764698261665e-01 4.725241363048553467e-01 0.000000000000000000e+00 -5.367644131183624268e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.361198633909225464e-02
9.200000000000000000e+01 8.400000000000000799e-01 2.007543607559548082e+00 2.123636484146118164e+00 7.324800000000000200e-01 7.867300510406494141e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.342592264448215111e-01 4.794283211231231689e-01 0.000000000000000000e+00 -5.496724694967269897e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.489017069339752197e-02
9.300000000000000000e+01 8.600000000000000977e-01 2.044394315212424207e+00 2.163280010223388672e+00 7.499200000000000310e-01 8.056455850601196289e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.399665733955465119e-01 4.861913621425628662e-01 0.000000000000000000e+00 -5.624978989362716675e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.617298185825347900e-02
9.400000000000000000e+01 8.800000000000001155e-01 2.080934899223077839e+00 2.202620506286621094e+00 7.673600000000000421e-01 8.245528936386108398e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.455402060682424614e-01 4.928179979324340820e-01 0.000000000000000000e+00 -5.756246671080589294e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.748591944575309753e-02
9.500000000000000000e+01 9.000000000000001332e-01 2.117173821210948326e+00 2.241701602935791016e+00 7.848000000000001641e-01 8.434967994689941406e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.509836931381132064e-01 4.993225932121276855e-01 0.000000000000000000e+00 -5.884143710136413574e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.876515060663223267e-02
9.600000000000000000e+01 9.199999999999999289e-01 2.153119256172582929e+00 2.280467748641967773e+00 8.022399999999998421e-01 8.624359965324401855e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.563004878530629860e-01 5.057033300399780273e-01 0.000000000000000000e+00 -6.016310304403305054e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.007440760731697083e-02
9.700000000000000000e+01 9.399999999999999467e-01 2.188779104065680325e+00 2.318951845169067383e+00 8.196799999999998532e-01 8.813941478729248047e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.614939324667063913e-01 5.119711756706237793e-01 0.000000000000000000e+00 -6.150182709097862244e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.141342967748641968e-02
9.800000000000000000e+01 9.599999999999999645e-01 2.224161000819580458e+00 2.357182025909423828e+00 8.371199999999998642e-01 9.003571867942810059e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.665672624811446623e-01 5.181115269660949707e-01 0.000000000000000000e+00 -6.281970441341400146e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.273160129785537720e-02
9.900000000000000000e+01 9.799999999999999822e-01 2.259272328870883584e+00 2.395147562026977539e+00 8.545599999999998753e-01 9.193274378776550293e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.715236106962295004e-01 5.241321921348571777e-01 0.000000000000000000e+00 -6.412953138351440430e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.402917206287384033e-02
1.000000000000000000e+02 1.000000000000000000e+00 2.294120227188772621e+00 2.432858705520629883e+00 8.719999999999998863e-01 9.383304715156555176e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.763660110717073404e-01 5.300501585006713867e-01 0.000000000000000000e+00 -6.543142348527908325e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.533139199018478394e-02


==> data/C_equi_Type_A_Inst2_t0090.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -3.990032398356317067e+00 -3.027983188629150391e+00 -4.620800000000000463e-01 -2.040645629167556763e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.299418817358741096e+00 -9.339812397956848145e-01 0.000000000000000000e+00 -4.501620829105377197e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.501567184925079346e-01
1.000000000000000000e+00 -9.799999999999999822e-01 -3.803117445480633574e+00 -2.871966600418090820e+00 -4.528384000000000298e-01 -1.998146027326583862e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.236442874743780340e+00 -8.816493153572082520e-01 0.000000000000000000e+00 -4.372337460517883301e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.372337460517883301e-01
2.000000000000000000e+00 -9.599999999999999645e-01 -3.626109704567380021e+00 -2.724846124649047852e+00 -4.435968000000000133e-01 -1.955863833427429199e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.176697135141713479e+00 -8.322955369949340820e-01 0.000000000000000000e+00 -4.245009720325469971e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.245009720325469971e-01
3.000000000000000000e+00 -9.399999999999999467e-01 -3.458276796331486658e+00 -2.586149692535400391e+00 -4.343551999999999969e-01 -1.913694590330123901e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.119964171140425124e+00 -7.857687473297119141e-01 0.000000000000000000e+00 -4.120633304119110107e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.120685458183288574e-01
4.000000000000000000e+00 -9.200000000000000400e-01 -3.298952778992374046e+00 -2.455107450485229492e+00 -4.251136000000000359e-01 -1.871685087680816650e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.066044763204606172e+00 -7.418377995491027832e-01 0.000000000000000000e+00 -3.998361527919769287e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.998361527919769287e-01
5.000000000000000000e+00 -9.000000000000000222e-01 -3.147531046066267990e+00 -2.331241130828857422e+00 -4.158720000000000749e-01 -1.829856038093566895e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.014756081251783515e+00 -7.003533244132995605e-01 0.000000000000000000e+00 -3.878354728221893311e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.878354728221893311e-01
6.000000000000000000e+00 -8.800000000000000044e-01 -3.003458094166151948e+00 -2.214060544967651367e+00 -4.066304000000000585e-01 -1.788114607334136963e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.659300763468062767e-01 -6.611424088478088379e-01 0.000000000000000000e+00 -3.760667145252227783e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.760667145252227783e-01
7.000000000000000000e+00 -8.599999999999999867e-01 -2.866228041131340110e+00 -2.102970838546752930e+00 -3.973888000000000420e-01 -1.746454834938049316e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.194120550419870863e-01 -6.240498423576354980e-01 0.000000000000000000e+00 -3.645002841949462891e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.645002841949462891e-01
8.000000000000000000e+00 -8.399999999999999689e-01 -2.735377793546273306e+00 -1.997760772705078125e+00 -3.881472000000000255e-01 -1.704931110143661499e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.750594128896772572e-01 -5.889717340469360352e-01 0.000000000000000000e+00 -3.531925082206726074e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.531925082206726074e-01
9.000000000000000000e+00 -8.200000000000000622e-01 -2.610482776223164159e+00 -1.897756695747375488e+00 -3.789056000000000646e-01 -1.663517653942108154e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.327405069881742561e-01 -5.557398796081542969e-01 0.000000000000000000e+00 -3.420200347900390625e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.420200347900390625e-01
1.000000000000000000e+01 -8.000000000000000444e-01 -2.491153151153896239e+00 -1.802741765975952148e+00 -3.696640000000000481e-01 -1.622168123722076416e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.923336503092301975e-01 -5.242563486099243164e-01 0.000000000000000000e+00 -3.310550451278686523e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.310550451278686523e-01
1.100000000000000000e+01 -7.800000000000000266e-01 -2.377030462321831461e+00 -1.712424516677856445e+00 -3.604224000000000872e-01 -1.580874919891357422e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.537262128946707884e-01 -4.944225549697875977e-01 0.000000000000000000e+00 -3.202945888042449951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.202945888042449951e-01
1.200000000000000000e+01 -7.600000000000000089e-01 -2.267784652476406926e+00 -1.626440763473510742e+00 -3.511808000000000707e-01 -1.539707928895950317e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.168138170093155681e-01 -4.661319553852081299e-01 0.000000000000000000e+00 -3.097022175788879395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.097022175788879395e-01
1.300000000000000000e+01 -7.399999999999999911e-01 -2.163111405839417412e+00 -1.544499516487121582e+00 -3.419391999999999987e-01 -1.498564928770065308e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.814996152784061900e-01 -4.392940998077392578e-01 0.000000000000000000e+00 -2.993002235889434814e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.993002235889434814e-01
1.400000000000000000e+01 -7.199999999999999734e-01 -2.062729776065373777e+00 -1.466366887092590332e+00 -3.326975999999999822e-01 -1.457524299621582031e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.476936418690913966e-01 -4.138220250606536865e-01 0.000000000000000000e+00 -2.890437543392181396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.890437543392181396e-01
1.500000000000000000e+01 -6.999999999999999556e-01 -1.966380065505017205e+00 -1.391813158988952637e+00 -3.234559999999999658e-01 -1.416521221399307251e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.153122285474345032e-01 -3.896392881870269775e-01 0.000000000000000000e+00 -2.789744734764099121e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.789744734764099121e-01
1.600000000000000000e+01 -6.799999999999999378e-01 -1.873821925780691622e+00 -1.320610404014587402e+00 -3.142143999999999493e-01 -1.375588774681091309e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.842774781685625696e-01 -3.666675984859466553e-01 0.000000000000000000e+00 -2.690438926219940186e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.690438926219940186e-01
1.700000000000000000e+01 -6.599999999999999201e-01 -1.784832653127707225e+00 -1.252542614936828613e+00 -3.049727999999999328e-01 -1.334670782089233398e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.545167891880039557e-01 -3.448385298252105713e-01 0.000000000000000000e+00 -2.592748701572418213e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.592748701572418213e-01
1.800000000000000000e+01 -6.400000000000000133e-01 -1.699205656788245422e+00 -1.187437653541564941e+00 -2.957312000000000274e-01 -1.293856203556060791e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.259624256281699717e-01 -3.241046369075775146e-01 0.000000000000000000e+00 -2.496618777513504028e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.496618777513504028e-01
1.900000000000000000e+01 -6.199999999999999956e-01 -1.616749080145241546e+00 -1.125112056732177734e+00 -2.864896000000000109e-01 -1.253094971179962158e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.985511275080074522e-01 -3.043882250785827637e-01 0.000000000000000000e+00 -2.401815056800842285e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.401815056800842285e-01
2.000000000000000000e+01 -5.999999999999999778e-01 -1.537284557371194627e+00 -1.065389871597290039e+00 -2.772479999999999944e-01 -1.212330982089042664e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.722237575007542931e-01 -2.856415510177612305e-01 0.000000000000000000e+00 -2.308564633131027222e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.308564633131027222e-01
2.100000000000000000e+01 -5.800000000000000711e-01 -1.460646091137942637e+00 -1.008179783821105957e+00 -2.680064000000000335e-01 -1.171611994504928589e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.469249799071176588e-01 -2.678049802780151367e-01 0.000000000000000000e+00 -2.216547578573226929e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.216547578573226929e-01
2.200000000000000000e+01 -5.600000000000000533e-01 -1.386679037463175890e+00 -9.532357454299926758e-01 -2.587648000000000170e-01 -1.130944937467575073e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.226029686635618954e-01 -2.508366405963897705e-01 0.000000000000000000e+00 -2.125722914934158325e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.125722914934158325e-01
2.300000000000000000e+01 -5.400000000000000355e-01 -1.315239186653692549e+00 -9.004639387130737305e-01 -2.495232000000000283e-01 -1.090297102928161621e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.992091413455550186e-01 -2.346827536821365356e-01 0.000000000000000000e+00 -2.036140412092208862e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.036140412092208862e-01
2.400000000000000000e+01 -5.200000000000000178e-01 -1.246191929597380010e+00 -8.498043417930603027e-01 -2.402816000000000118e-01 -1.049712896347045898e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.766979166048652350e-01 -2.193222343921661377e-01 0.000000000000000000e+00 -1.947937756776809692e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.947937756776809692e-01
2.500000000000000000e+01 -5.000000000000000000e-01 -1.179411501132769491e+00 -8.011425137519836426e-01 -2.310400000000000231e-01 -1.009122878313064575e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.550264926174565572e-01 -2.047019004821777344e-01 0.000000000000000000e+00 -1.861250102519989014e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.861250102519989014e-01
2.600000000000000000e+01 -4.799999999999999822e-01 -1.114780291708918014e+00 -7.542993426322937012e-01 -2.217984000000000067e-01 -9.685847163200378418e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.341546445380845221e-01 -1.907745897769927979e-01 0.000000000000000000e+00 -1.775335967540740967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.775335967540740967e-01
2.700000000000000000e+01 -4.599999999999999645e-01 -1.052188221044716210e+00 -7.092127203941345215e-01 -2.125567999999999902e-01 -9.280481934547424316e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.140445391041734591e-01 -1.775205880403518677e-01 0.000000000000000000e+00 -1.690862327814102173e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.690862327814102173e-01
2.800000000000000000e+01 -4.399999999999999467e-01 -9.915321669553877060e-01 -6.657654643058776855e-01 -2.033152000000000015e-01 -8.875737339258193970e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.946605646799398959e-01 -1.648950874805450439e-01 0.000000000000000000e+00 -1.607013940811157227e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.607013940811157227e-01
2.900000000000000000e+01 -4.200000000000000400e-01 -9.327154441431589893e-01 -6.239419579505920410e-01 -1.940736000000000405e-01 -8.470867574214935303e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.759691753750194709e-01 -1.528802365064620972e-01 0.000000000000000000e+00 -1.524795591831207275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.524795591831207275e-01
3.000000000000000000e+01 -4.000000000000000222e-01 -8.756473283052572665e-01 -5.835635662078857422e-01 -1.848320000000000241e-01 -8.066299557685852051e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.579387478087875607e-01 -1.414333581924438477e-01 0.000000000000000000e+00 -1.443229615688323975e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.443229615688323975e-01
3.100000000000000000e+01 -3.800000000000000044e-01 -8.202426201753126866e-01 -5.446052551269531250e-01 -1.755904000000000353e-01 -7.661892473697662354e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.405394494705045405e-01 -1.305330246686935425e-01 0.000000000000000000e+00 -1.362801492214202881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.362801492214202881e-01
3.200000000000000000e+01 -3.599999999999999867e-01 -7.664212468221217600e-01 -5.070341229438781738e-01 -1.663487999999999911e-01 -7.257782667875289917e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.237431174877035633e-01 -1.201595589518547058e-01 0.000000000000000000e+00 -1.283564418554306030e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.283564418554306030e-01
3.300000000000000000e+01 -3.399999999999999689e-01 -7.141078959463723619e-01 -4.707104563713073730e-01 -1.571071999999999746e-01 -6.853820383548736572e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.075231469694048259e-01 -1.102793142199516296e-01 0.000000000000000000e+00 -1.205153390765190125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.205153390765190125e-01
3.400000000000000000e+01 -3.199999999999999512e-01 -6.632316801518205462e-01 -4.356212019920349121e-01 -1.478655999999999582e-01 -6.449888646602630615e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.918543879884019587e-01 -1.008699014782905579e-01 0.000000000000000000e+00 -1.127710640430450439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.127710640430450439e-01
3.500000000000000000e+01 -2.999999999999999334e-01 -6.137258286985066702e-01 -4.016563296318054199e-01 -1.386239999999999695e-01 -6.046076118946075439e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.767130504983725203e-01 -9.191375970840454102e-02 0.000000000000000000e+00 -1.051127910614013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.051127910614013672e-01
3.600000000000000000e+01 -2.800000000000000266e-01 -5.655274039423389132e-01 -3.688013553619384766e-01 -1.293824000000000085e-01 -5.642470717430114746e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.620766164712839630e-01 -8.338662981986999512e-02 0.000000000000000000e+00 -9.754639118909835815e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.754639118909835815e-02
3.700000000000000000e+01 -2.600000000000000089e-01 -5.185770401538036811e-01 -3.370491862297058105e-01 -1.201408000000000059e-01 -5.238988623023033142e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.479237586152855055e-01 -7.527312636375427246e-02 0.000000000000000000e+00 -9.007766842842102051e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.007766842842102051e-02
3.800000000000000000e+01 -2.399999999999999911e-01 -4.728187031533905849e-01 -3.062543570995330811e-01 -1.108992000000000033e-01 -4.835579171776771545e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.342342651272359633e-01 -6.755116581916809082e-02 0.000000000000000000e+00 -8.268792927265167236e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.268792927265167236e-02
3.900000000000000000e+01 -2.199999999999999734e-01 -4.281994684158571540e-01 -2.764028906822204590e-01 -1.016576000000000007e-01 -4.432230442762374878e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.209889699750563430e-01 -6.020533666014671326e-02 0.000000000000000000e+00 -7.538319379091262817e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.538319379091262817e-02
4.000000000000000000e+01 -1.999999999999999556e-01 -3.846693163120752934e-01 -2.474834769964218140e-01 -9.241599999999998427e-02 -4.029198363423347473e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.081696882581621166e-01 -5.321913957595825195e-02 0.000000000000000000e+00 -6.816132366657257080e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.816132366657257080e-02
4.100000000000000000e+01 -1.799999999999999378e-01 -3.421809423893040214e-01 -2.194047421216964722e-01 -8.317439999999998168e-02 -3.625899553298950195e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.575915617056726670e-02 -4.657303169369697571e-02 0.000000000000000000e+00 -6.101229414343833923e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.101229414343833923e-02
4.200000000000000000e+01 -1.600000000000000311e-01 -3.006895835010058304e-01 -1.921585351228713989e-01 -7.393280000000002072e-02 -3.223028033971786499e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.374097527153004372e-02 -4.025739431381225586e-02 0.000000000000000000e+00 -5.391834676265716553e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.391834676265716553e-02
4.300000000000000000e+01 -1.400000000000000133e-01 -2.601528546037804035e-01 -1.657268851995468140e-01 -6.469120000000000426e-02 -2.819956839084625244e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.209956065883650622e-02 -3.425597399473190308e-02 0.000000000000000000e+00 -4.695703089237213135e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.695703089237213135e-02
4.400000000000000000e+01 -1.199999999999999956e-01 -2.205305993168448220e-01 -1.400521248579025269e-01 -5.544960000000000166e-02 -2.416998520493507385e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.082009274574189800e-02 -2.855588495731353760e-02 0.000000000000000000e+00 -4.004697129130363464e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.004697129130363464e-02
4.500000000000000000e+01 -9.999999999999997780e-02 -1.817847506542305536e-01 -1.150714829564094543e-01 -4.620799999999999214e-02 -2.014095522463321686e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.988847236459412193e-02 -2.314333990216255188e-02 0.000000000000000000e+00 -3.319459408521652222e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.319459408521652222e-02
4.600000000000000000e+01 -7.999999999999996003e-02 -1.438792019186606042e-01 -9.077564626932144165e-02 -3.696639999999998261e-02 -1.611256413161754608e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.929127892998202781e-02 -1.800611615180969238e-02 0.000000000000000000e+00 -2.640621364116668701e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.640621364116668701e-02
4.700000000000000000e+01 -5.999999999999994227e-02 -1.067796868056588439e-01 -6.718214601278305054e-02 -2.772479999999997655e-02 -1.208438910543918610e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.901573142540657749e-02 -1.313496008515357971e-02 0.000000000000000000e+00 -1.971901953220367432e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.971901953220367432e-02
4.800000000000000000e+01 -4.000000000000003553e-02 -7.045366797569704853e-02 -4.415022209286689758e-02 -1.848320000000001559e-02 -8.056018501520156860e-03 0.000000000000000000e+00 0.000000000000000000e+00 -1.904965199666218412e-02 -8.516035042703151703e-03 0.000000000000000000e+00 -1.305387541651725769e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.305387541651725769e-02
4.900000000000000000e+01 -2.000000000000001776e-02 -3.487023341994542613e-02 -2.180304564535617828e-02 -9.241600000000007795e-03 -4.028096795082092285e-03 0.000000000000000000e+00 0.000000000000000000e+00 -9.381431953748934835e-03 -4.141585435718297958e-03 0.000000000000000000e+00 -6.501941941678524017e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.501941941678524017e-03
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 3.418497639918453151e-02 2.124525606632232666e-02 9.241600000000007795e-03 4.028135444968938828e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.105207477612512618e-03 3.917572088539600372e-03 0.000000000000000000e+00 6.453169044107198715e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.453169044107198715e-03
5.200000000000000000e+01 4.000000000000003553e-02 6.771128461570129209e-02 4.195128008723258972e-02 1.848320000000001559e-02 8.056255057454109192e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.794427420917263025e-02 7.620241027325391769e-03 0.000000000000000000e+00 1.282096840441226959e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282096840441226959e-02
5.300000000000000000e+01 6.000000000000005329e-02 1.006042363264275930e-01 6.214679405093193054e-02 2.772480000000002512e-02 1.208470948040485382e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.652683007311820024e-02 1.111667044460773468e-02 0.000000000000000000e+00 1.913515664637088776e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.913515664637088776e-02
5.400000000000000000e+01 8.000000000000007105e-02 1.328879389598671412e-01 8.186311274766921997e-02 3.696640000000003118e-02 1.611283421516418457e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.486207548631255898e-02 1.441462244838476181e-02 0.000000000000000000e+00 2.538197115063667297e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.538197115063667297e-02
5.500000000000000000e+01 1.000000000000000888e-01 1.645853637986106899e-01 1.010781452059745789e-01 4.620800000000004071e-02 2.014159038662910461e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.295880427066633978e-02 1.752319373190402985e-02 0.000000000000000000e+00 3.155533969402313232e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.155533969402313232e-02
5.600000000000000000e+01 1.200000000000001066e-01 1.957184096309158849e-01 1.198751926422119141e-01 5.544960000000005024e-02 2.417032979428768158e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.082542510462155494e-02 2.044710516929626465e-02 0.000000000000000000e+00 3.770858794450759888e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.770858794450759888e-02
5.700000000000000000e+01 1.400000000000001243e-01 2.263079622800665824e-01 1.382442712783813477e-01 6.469120000000005977e-02 2.820092439651489258e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.846998165918716739e-02 2.319627441465854645e-02 0.000000000000000000e+00 4.380550235509872437e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.380550235509872437e-02
5.800000000000000000e+01 1.599999999999999201e-01 2.563739503149258248e-01 1.561759114265441895e-01 7.393279999999996521e-02 3.222940117120742798e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.590017151035064413e-02 2.577558159828186035e-02 0.000000000000000000e+00 4.981785640120506287e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.981785640120506287e-02
5.900000000000000000e+01 1.799999999999999378e-01 2.859353972181317705e-01 1.737031638622283936e-01 8.317439999999998168e-02 3.626111149787902832e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.312336391251224310e-02 2.819345146417617798e-02 0.000000000000000000e+00 5.579835548996925354e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.579835548996925354e-02
6.000000000000000000e+01 1.999999999999999556e-01 3.150104702672535395e-01 1.908610612154006958e-01 9.241599999999998427e-02 4.029140621423721313e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.014661651102887585e-02 3.045358322560787201e-02 0.000000000000000000e+00 6.171867996454238892e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.171867996454238892e-02
6.100000000000000000e+01 2.199999999999999734e-01 3.436165263639577860e-01 2.076449990272521973e-01 1.016576000000000007e-01 4.432427138090133667e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.697669106596075950e-02 3.256547823548316956e-02 0.000000000000000000e+00 6.757997721433639526e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.757997721433639526e-02
6.200000000000000000e+01 2.399999999999999911e-01 3.717701550264820853e-01 2.240505367517471313e-01 1.108992000000000033e-01 4.835546761751174927e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.362006825362363671e-02 3.453123196959495544e-02 0.000000000000000000e+00 7.338337600231170654e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.338337600231170654e-02
6.300000000000000000e+01 2.600000000000000089e-01 3.994872187444347689e-01 2.401261180639266968e-01 1.201408000000000059e-01 5.238880217075347900e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.000829616075271100e-01 3.635826706886291504e-02 0.000000000000000000e+00 7.914431393146514893e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.914431393146514893e-02
6.400000000000000000e+01 2.800000000000000266e-01 4.267828908795410214e-01 2.558961808681488037e-01 1.293824000000000085e-01 5.642250552773475647e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.063713306556697824e-01 3.804939612746238708e-02 0.000000000000000000e+00 8.487083017826080322e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.487083017826080322e-02
6.500000000000000000e+01 3.000000000000000444e-01 4.536716912810722646e-01 2.713350653648376465e-01 1.386240000000000250e-01 6.045928969979286194e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.124908933069398570e-01 3.961447998881340027e-02 0.000000000000000000e+00 9.053517878055572510e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.053517878055572510e-02
6.600000000000000000e+01 3.200000000000000622e-01 4.801675197722652388e-01 2.864511609077453613e-01 1.478656000000000414e-01 6.449505686759948730e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.184471375354913397e-01 4.105433821678161621e-02 0.000000000000000000e+00 9.614555537700653076e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.614555537700653076e-02
6.700000000000000000e+01 3.400000000000000799e-01 5.062836876519294371e-01 3.012897670269012451e-01 1.571072000000000302e-01 6.853021681308746338e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.242453324083976629e-01 4.237151890993118286e-02 0.000000000000000000e+00 1.017241105437278748e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.017241105437278748e-01
6.800000000000000000e+01 3.600000000000000977e-01 5.320329474141540782e-01 3.158366084098815918e-01 1.663488000000000466e-01 7.256838679313659668e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.298905384889502412e-01 4.357641935348510742e-02 0.000000000000000000e+00 1.072434037923812866e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.072434037923812866e-01
6.900000000000000000e+01 3.800000000000001155e-01 5.574275203219114516e-01 3.301121592521667480e-01 1.755904000000000631e-01 7.660826295614242554e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.353876177222798072e-01 4.466876387596130371e-02 0.000000000000000000e+00 1.127324551343917847e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127324551343917847e-01
7.000000000000000000e+01 4.000000000000001332e-01 5.824791236232869096e-01 3.441299498081207275e-01 1.848320000000000796e-01 8.064651489257812500e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.407412426270145400e-01 4.565348476171493530e-02 0.000000000000000000e+00 1.181640177965164185e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.181640177965164185e-01
7.100000000000000000e+01 4.199999999999999289e-01 6.071989935957805562e-01 3.578952252864837646e-01 1.940735999999999850e-01 8.469054847955703735e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.459559052317166150e-01 4.653542488813400269e-02 0.000000000000000000e+00 1.235737577080726624e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.235737577080726624e-01
7.200000000000000000e+01 4.399999999999999467e-01 6.315979114013398066e-01 3.714053630828857422e-01 2.033152000000000015e-01 8.873364329338073730e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.510359252489041071e-01 4.732278734445571899e-02 0.000000000000000000e+00 1.288930624723434448e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.288930624723434448e-01
7.300000000000000000e+01 4.599999999999999645e-01 6.556862230187109342e-01 3.846648931503295898e-01 2.125567999999999902e-01 9.277485311031341553e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.559854580612267394e-01 4.800986871123313904e-02 0.000000000000000000e+00 1.341852247714996338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.341852247714996338e-01
7.400000000000000000e+01 4.799999999999999822e-01 6.794738608922256118e-01 3.977099657058715820e-01 2.217984000000000067e-01 9.682027995586395264e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.608085020841148738e-01 4.860476031899452209e-02 0.000000000000000000e+00 1.394371092319488525e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.394371092319488525e-01
7.500000000000000000e+01 5.000000000000000000e-01 7.029703638727826664e-01 4.105400145053863525e-01 2.310400000000000231e-01 1.008716598153114319e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.655089058995396489e-01 4.911371320486068726e-02 0.000000000000000000e+00 1.446699053049087524e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.446699053049087524e-01
7.600000000000000000e+01 5.200000000000000178e-01 7.261848953878488055e-01 4.231710135936737061e-01 2.402816000000000118e-01 1.049171015620231628e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.700903749873000081e-01 4.952924698591232300e-02 0.000000000000000000e+00 1.498636603355407715e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.498636603355407715e-01
7.700000000000000000e+01 5.400000000000000355e-01 7.491262611469740040e-01 4.355674982070922852e-01 2.495232000000000283e-01 1.089688390493392944e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.745564778587449517e-01 4.986942186951637268e-02 0.000000000000000000e+00 1.549919098615646362e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.549919098615646362e-01
7.800000000000000000e+01 5.600000000000000533e-01 7.718029257916658725e-01 4.477944970130920410e-01 2.587648000000000170e-01 1.130185574293136597e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.789106522893135487e-01 5.012500286102294922e-02 0.000000000000000000e+00 1.601029187440872192e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.601029187440872192e-01
7.900000000000000000e+01 5.800000000000000711e-01 7.942230287554825630e-01 4.597872793674468994e-01 2.680064000000000335e-01 1.170690655708312988e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.831562110647892427e-01 5.031041055917739868e-02 0.000000000000000000e+00 1.651230752468109131e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.651230752468109131e-01
8.000000000000000000e+01 6.000000000000000888e-01 8.163943988070097024e-01 4.716601371765136719e-01 2.772480000000000500e-01 1.211211383342742920e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.872963470995646917e-01 5.040971562266349792e-02 0.000000000000000000e+00 1.701608449220657349e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.701608449220657349e-01
8.100000000000000000e+01 6.200000000000001066e-01 8.383245684687616883e-01 4.832930862903594971e-01 2.864896000000000664e-01 1.251831352710723877e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.913341389221170086e-01 5.045058578252792358e-02 0.000000000000000000e+00 1.751361042261123657e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.751361042261123657e-01
8.200000000000000000e+01 6.400000000000001243e-01 8.600207873680858484e-01 4.947906136512756348e-01 2.957312000000000829e-01 1.292465776205062866e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.952725553600112296e-01 5.041041225194931030e-02 0.000000000000000000e+00 1.801162809133529663e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.801162809133529663e-01
8.300000000000000000e+01 6.600000000000001421e-01 8.814900345851367502e-01 5.061008930206298828e-01 3.049728000000000994e-01 1.333110332489013672e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.991144603092167842e-01 5.031161755323410034e-02 0.000000000000000000e+00 1.850219517946243286e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.850219517946243286e-01
8.400000000000000000e+01 6.799999999999999378e-01 9.027390311217740049e-01 5.172684788703918457e-01 3.142143999999999493e-01 1.373663097620010376e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.028626170343258983e-01 5.014330521225929260e-02 0.000000000000000000e+00 1.898805499076843262e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.898805499076843262e-01
8.500000000000000000e+01 6.999999999999999556e-01 9.237742508926669593e-01 5.282730460166931152e-01 3.234559999999999658e-01 1.414394974708557129e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.065196925042618037e-01 4.991279169917106628e-02 0.000000000000000000e+00 1.947453767061233521e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.947453767061233521e-01
8.600000000000000000e+01 7.199999999999999734e-01 9.446019316028316792e-01 5.391348004341125488e-01 3.326975999999999822e-01 1.455075591802597046e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.100882612309605824e-01 4.962567239999771118e-02 0.000000000000000000e+00 1.995510309934616089e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.995510309934616089e-01
8.700000000000000000e+01 7.399999999999999911e-01 9.652280853575869735e-01 5.498263239860534668e-01 3.419391999999999987e-01 1.495773494243621826e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.135708092636970090e-01 4.928253963589668274e-02 0.000000000000000000e+00 2.043113559484481812e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.043113559484481812e-01
8.800000000000000000e+01 7.600000000000000089e-01 9.856585079491557710e-01 5.604071617126464844e-01 3.511808000000000707e-01 1.536484360694885254e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.169697376554384771e-01 4.887909814715385437e-02 0.000000000000000000e+00 2.090399861335754395e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.090399861335754395e-01
8.900000000000000000e+01 7.800000000000000266e-01 1.005898788369380847e+00 5.708353519439697266e-01 3.604224000000000872e-01 1.577255725860595703e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.202873659690297581e-01 4.841760173439979553e-02 0.000000000000000000e+00 2.137633860111236572e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.137633860111236572e-01
9.000000000000000000e+01 8.000000000000000444e-01 1.025954317456867493e+00 5.811299085617065430e-01 3.696640000000000481e-01 1.617967188358306885e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.235259356567593503e-01 4.790994524955749512e-02 0.000000000000000000e+00 2.184042483568191528e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.184042483568191528e-01
9.100000000000000000e+01 8.200000000000000622e-01 1.045830296433287954e+00 5.912994742393493652e-01 3.789056000000000646e-01 1.658775210380554199e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.266876129750783619e-01 4.735177010297775269e-02 0.000000000000000000e+00 2.230537086725234985e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.230537086725234985e-01
9.200000000000000000e+01 8.400000000000000799e-01 1.065531744854752771e+00 6.013495326042175293e-01 3.881472000000000810e-01 1.699600070714950562e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.297744922215197716e-01 4.674357548356056213e-02 0.000000000000000000e+00 2.276604920625686646e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.276604920625686646e-01
9.300000000000000000e+01 8.600000000000000977e-01 1.085063507857103371e+00 6.112677454948425293e-01 3.973888000000000975e-01 1.740474104881286621e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.327885984092372962e-01 4.609544575214385986e-02 0.000000000000000000e+00 2.322251796722412109e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.322251796722412109e-01
9.400000000000000000e+01 8.800000000000001155e-01 1.104430263772252063e+00 6.210834980010986328e-01 4.066304000000001140e-01 1.781376898288726807e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.357318900766158798e-01 4.539821296930313110e-02 0.000000000000000000e+00 2.367483675479888916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.367483675479888916e-01
9.500000000000000000e+01 9.000000000000001332e-01 1.123636530775623532e+00 6.307907104492187500e-01 4.158720000000001304e-01 1.822340786457061768e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.386062618420960735e-01 4.464918002486228943e-02 0.000000000000000000e+00 2.412940710783004761e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.412940710783004761e-01
9.600000000000000000e+01 9.199999999999999289e-01 1.142686673480256987e+00 6.403777003288269043e-01 4.251135999999999804e-01 1.863298714160919189e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.414135469021671532e-01 4.387097805738449097e-02 0.000000000000000000e+00 2.457483261823654175e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.457483261823654175e-01
9.700000000000000000e+01 9.399999999999999467e-01 1.161584908942027372e+00 6.498637199401855469e-01 4.343551999999999969e-01 1.904227882623672485e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.441555194296610443e-01 4.304182156920433044e-02 0.000000000000000000e+00 2.501878738403320312e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.501878738403320312e-01
9.800000000000000000e+01 9.599999999999999645e-01 1.180335313148521248e+00 6.592531204223632812e-01 4.435968000000000133e-01 1.945223212242126465e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.468338966790997735e-01 4.218102991580963135e-02 0.000000000000000000e+00 2.546003758907318115e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.546003758907318115e-01
9.900000000000000000e+01 9.799999999999999822e-01 1.198941825874783262e+00 6.685489416122436523e-01 4.528384000000000298e-01 1.986211538314819336e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.494503414179277678e-01 4.127949848771095276e-02 0.000000000000000000e+00 2.589862644672393799e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.589862644672393799e-01
1.000000000000000000e+02 1.000000000000000000e+00 1.217408256965093249e+00 6.777530908584594727e-01 4.620800000000000463e-01 2.027229368686676025e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.520064637382828932e-01 4.033759608864784241e-02 0.000000000000000000e+00 2.633334100246429443e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.633334100246429443e-01


==> data/C_equi_Type_D_Inst0_t0000.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -1.740016888924641680e+00 -1.731605529785156250e+00 -2.000000000000000111e-01 -1.974140107631683350e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.642718336298053750e-01 -5.609752535820007324e-01 0.000000000000000000e+00 -4.999242257326841354e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.999242257326841354e-03
1.000000000000000000e+00 -9.799999999999999822e-01 -1.658118391015544590e+00 -1.649929761886596680e+00 -1.960000000000000075e-01 -1.934635341167449951e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.368548790993550313e-01 -5.336334109306335449e-01 0.000000000000000000e+00 -4.854555241763591766e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.849226679652929306e-03
2.000000000000000000e+00 -9.599999999999999645e-01 -1.580592458130270384e+00 -1.572696805000305176e+00 -1.920000000000000040e-01 -1.895177811384201050e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.108499718663339628e-01 -5.077221393585205078e-01 0.000000000000000000e+00 -4.707825835794210434e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.707825835794210434e-03
3.000000000000000000e+00 -9.399999999999999467e-01 -1.507113765784341863e+00 -1.499418616294860840e+00 -1.880000000000000004e-01 -1.855692714452743530e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.861616663244128222e-01 -4.831139743328094482e-01 0.000000000000000000e+00 -4.564288537949323654e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.564288537949323654e-03
4.000000000000000000e+00 -9.200000000000000400e-01 -1.437386691239155301e+00 -1.429907441139221191e+00 -1.840000000000000246e-01 -1.816184520721435547e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.627025435120951657e-01 -4.597284495830535889e-01 0.000000000000000000e+00 -4.423802718520164490e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.423802718520164490e-03
5.000000000000000000e+00 -9.000000000000000222e-01 -1.371142117918565662e+00 -1.363868355751037598e+00 -1.800000000000000211e-01 -1.776715219020843506e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.403924061028904324e-01 -4.374943077564239502e-01 0.000000000000000000e+00 -4.275974351912736893e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.275974351912736893e-03
6.000000000000000000e+00 -8.800000000000000044e-01 -1.308134633895311705e+00 -1.301102995872497559e+00 -1.760000000000000175e-01 -1.737240701913833618e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.191575667748329570e-01 -4.163435399532318115e-01 0.000000000000000000e+00 -4.146391991525888443e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.146391991525888443e-03
7.000000000000000000e+00 -8.599999999999999867e-01 -1.248140069733165269e+00 -1.241317987442016602e+00 -1.720000000000000140e-01 -1.697745323181152344e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.989302178040031177e-01 -3.961912393569946289e-01 0.000000000000000000e+00 -4.014361649751663208e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.014361649751663208e-03
8.000000000000000000e+00 -8.399999999999999689e-01 -1.190953329747087786e+00 -1.184371829032897949e+00 -1.680000000000000104e-01 -1.658280789852142334e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.796478712382380105e-01 -3.769960999488830566e-01 0.000000000000000000e+00 -3.894908120855689049e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.894908120855689049e-03
9.000000000000000000e+00 -8.200000000000000622e-01 -1.136386477051556376e+00 -1.130006670951843262e+00 -1.640000000000000346e-01 -1.618781238794326782e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.612528608145630926e-01 -3.586790859699249268e-01 0.000000000000000000e+00 -3.777761245146393776e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.777761245146393776e-03
1.000000000000000000e+01 -8.000000000000000444e-01 -1.084267039499706708e+00 -1.078080534934997559e+00 -1.600000000000000311e-01 -1.579302251338958740e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.436918979318176470e-01 -3.411915004253387451e-01 0.000000000000000000e+00 -3.648081561550498009e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.648081561550498009e-03
1.100000000000000000e+01 -7.800000000000000266e-01 -1.034436507248077453e+00 -1.028437614440917969e+00 -1.560000000000000275e-01 -1.539816111326217651e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.269156748965693082e-01 -3.244891464710235596e-01 0.000000000000000000e+00 -3.520774887874722481e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.520774887874722481e-03
1.200000000000000000e+01 -7.600000000000000089e-01 -9.867489981282125955e-01 -9.809693694114685059e-01 -1.520000000000000240e-01 -1.500316560268402100e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.108785098915210487e-01 -3.085273206233978271e-01 0.000000000000000000e+00 -3.410264151170849800e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.410264151170849800e-03
1.300000000000000000e+01 -7.399999999999999911e-01 -9.410700694449418702e-01 -9.354847669601440430e-01 -1.479999999999999927e-01 -1.460849791765213013e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.955380286067587625e-01 -2.932607233524322510e-01 0.000000000000000000e+00 -3.292125649750232697e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.292125649750232697e-03
1.400000000000000000e+01 -7.199999999999999734e-01 -8.972756581590332070e-01 -8.918787837028503418e-01 -1.439999999999999891e-01 -1.421406269073486328e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.808548782711547398e-01 -2.786578536033630371e-01 0.000000000000000000e+00 -3.171273972839117050e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.171273972839117050e-03
1.500000000000000000e+01 -6.999999999999999556e-01 -8.552511339398805035e-01 -8.500590920448303223e-01 -1.399999999999999856e-01 -1.381895691156387329e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.667924703424953137e-01 -2.646695077419281006e-01 0.000000000000000000e+00 -3.080821596086025238e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.080821596086025238e-03
1.600000000000000000e+01 -6.799999999999999378e-01 -8.148904514468851001e-01 -8.098509311676025391e-01 -1.359999999999999820e-01 -1.342442482709884644e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.533167485998455981e-01 -2.512601315975189209e-01 0.000000000000000000e+00 -2.945022657513618469e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.945022657513618469e-03
1.700000000000000000e+01 -6.599999999999999201e-01 -7.760953902067978527e-01 -7.712570428848266602e-01 -1.319999999999999785e-01 -1.302961856126785278e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.403959797945522392e-01 -2.384117841720581055e-01 0.000000000000000000e+00 -2.839343855157494545e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.839343855157494545e-03
1.800000000000000000e+01 -6.400000000000000133e-01 -7.387748719070398318e-01 -7.340885996818542480e-01 -1.280000000000000027e-01 -1.263447105884552002e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.280005643748511113e-01 -2.260818779468536377e-01 0.000000000000000000e+00 -2.735373796895146370e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.735373796895146370e-03
1.900000000000000000e+01 -6.199999999999999956e-01 -7.028443457965706243e-01 -6.983813047409057617e-01 -1.239999999999999991e-01 -1.223971247673034668e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.161028650816398111e-01 -2.142591029405593872e-01 0.000000000000000000e+00 -2.642229199409484863e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.642229199409484863e-03
2.000000000000000000e+01 -5.999999999999999778e-01 -6.682252359556049015e-01 -6.639138460159301758e-01 -1.199999999999999956e-01 -1.184477955102920532e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.046770515279459635e-01 -2.029009014368057251e-01 0.000000000000000000e+00 -2.541442168876528740e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.541442168876528740e-03
2.100000000000000000e+01 -5.800000000000000711e-01 -6.348444409475272332e-01 -6.306989192962646484e-01 -1.160000000000000198e-01 -1.144996359944343567e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.936989590917077286e-01 -1.919886916875839233e-01 0.000000000000000000e+00 -2.433156128972768784e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.433156128972768784e-03
2.200000000000000000e+01 -5.600000000000000533e-01 -6.026338828610898757e-01 -5.986754298210144043e-01 -1.120000000000000162e-01 -1.105550006031990051e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.831459605115363098e-01 -1.815068274736404419e-01 0.000000000000000000e+00 -2.326492452993988991e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.326492452993988991e-03
2.300000000000000000e+01 -5.400000000000000355e-01 -5.715300985556586166e-01 -5.677313208580017090e-01 -1.080000000000000127e-01 -1.066035032272338867e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.729968490452869767e-01 -1.714202463626861572e-01 0.000000000000000000e+00 -2.239242428913712502e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.239242428913712502e-03
2.400000000000000000e+01 -5.200000000000000178e-01 -5.414738693157420402e-01 -5.378267168998718262e-01 -1.040000000000000091e-01 -1.026569381356239319e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.632317319026135582e-01 -1.617193073034286499e-01 0.000000000000000000e+00 -2.126690465956926346e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.126690465956926346e-03
2.500000000000000000e+01 -5.000000000000000000e-01 -5.124098847393685485e-01 -5.089381933212280273e-01 -1.000000000000000056e-01 -9.870605170726776123e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.538319329463459784e-01 -1.523882001638412476e-01 0.000000000000000000e+00 -2.042141277343034744e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.042141277343034744e-03
2.600000000000000000e+01 -4.799999999999999822e-01 -4.842864372404575013e-01 -4.809677898883819580e-01 -9.600000000000000200e-02 -9.475887566804885864e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.447799037728504934e-01 -1.433985680341720581e-01 0.000000000000000000e+00 -1.941304537467658520e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.941304537467658520e-03
2.700000000000000000e+01 -4.599999999999999645e-01 -4.570551440593565995e-01 -4.538742899894714355e-01 -9.199999999999999845e-02 -9.081202000379562378e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.360591423905143926e-01 -1.347403079271316528e-01 0.000000000000000000e+00 -1.833171816542744637e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.833171816542744637e-03
2.800000000000000000e+01 -4.399999999999999467e-01 -4.306706936342731828e-01 -4.276581108570098877e-01 -8.799999999999999489e-02 -8.686238527297973633e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.276541185321337091e-01 -1.263993084430694580e-01 0.000000000000000000e+00 -1.752398558892309666e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.761031104251742363e-03
2.900000000000000000e+01 -4.200000000000000400e-01 -4.050906155669513065e-01 -4.022314250469207764e-01 -8.400000000000001910e-02 -8.291216194629669189e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.195502053673035137e-01 -1.183576956391334534e-01 0.000000000000000000e+00 -1.672718324698507786e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.672718324698507786e-03
3.000000000000000000e+01 -4.000000000000000222e-01 -3.802750684531920333e-01 -3.775818049907684326e-01 -8.000000000000001554e-02 -7.896728813648223877e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.117336166794501845e-01 -1.106066629290580750e-01 0.000000000000000000e+00 -1.577050657942891121e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.577050657942891121e-03
3.100000000000000000e+01 -3.800000000000000044e-01 -3.561866474815691963e-01 -3.536323308944702148e-01 -7.600000000000001199e-02 -7.501886039972305298e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.041913490858505237e-01 -1.031250134110450745e-01 0.000000000000000000e+00 -1.491096685640513897e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.491096685640513897e-03
3.200000000000000000e+01 -3.599999999999999867e-01 -3.327902076261989861e-01 -3.303968012332916260e-01 -7.199999999999999456e-02 -7.106963545083999634e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.691112896418380140e-02 -9.590581804513931274e-02 0.000000000000000000e+00 -1.406246796250343323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.406246796250343323e-03
3.300000000000000000e+01 -3.399999999999999689e-01 -3.100527020067601058e-01 -3.077986836433410645e-01 -6.799999999999999101e-02 -6.712094694375991821e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.988136349544301185e-02 -8.893509209156036377e-02 0.000000000000000000e+00 -1.322470488958060741e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.322470488958060741e-03
3.400000000000000000e+01 -3.199999999999999512e-01 -2.879430330246529612e-01 -2.858433723449707031e-01 -6.399999999999998745e-02 -6.317315995693206787e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.309109549363671854e-02 -8.220652490854263306e-02 0.000000000000000000e+00 -1.239738543517887592e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.239738543517887592e-03
3.500000000000000000e+01 -2.999999999999999334e-01 -2.664319163162038873e-01 -2.644443213939666748e-01 -5.999999999999999084e-02 -5.922505632042884827e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.652996181793429720e-02 -7.570267468690872192e-02 0.000000000000000000e+00 -1.141480170190334320e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.141480170190334320e-03
3.600000000000000000e+01 -2.800000000000000266e-01 -2.454917551446784973e-01 -2.436507791280746460e-01 -5.600000000000000810e-02 -5.527598783373832703e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.018815483957124846e-02 -6.941989809274673462e-02 0.000000000000000000e+00 -1.060850219801068306e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.060850219801068306e-03
3.700000000000000000e+01 -2.600000000000000089e-01 -2.250965249578421312e-01 -2.234199047088623047e-01 -5.200000000000000455e-02 -5.132776126265525818e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.405638686086639888e-02 -6.334655731916427612e-02 0.000000000000000000e+00 -9.893587557598948479e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.893587557598948479e-04
3.800000000000000000e+01 -2.399999999999999911e-01 -2.052216674879826508e-01 -2.036907374858856201e-01 -4.800000000000000100e-02 -4.737997427582740784e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.812585721542447292e-02 -5.747436732053756714e-02 0.000000000000000000e+00 -9.105816716328263283e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.105816716328263283e-04
3.900000000000000000e+01 -2.199999999999999734e-01 -1.858439923127354620e-01 -1.844245046377182007e-01 -4.399999999999999745e-02 -4.343201220035552979e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.238822170390644573e-02 -5.179429054260253906e-02 0.000000000000000000e+00 -8.327186224050819874e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.327186224050819874e-04
4.000000000000000000e+01 -1.999999999999999556e-01 -1.669415866457416853e-01 -1.656474173069000244e-01 -3.999999999999999389e-02 -3.948322311043739319e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.683556432724538671e-02 -4.629550874233245850e-02 0.000000000000000000e+00 -7.316270493902266026e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.316270493902266026e-04
4.100000000000000000e+01 -1.799999999999999378e-01 -1.484937317516232258e-01 -1.473287194967269897e-01 -3.599999999999999034e-02 -3.553512692451477051e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.146037102589443524e-02 -4.097749665379524231e-02 0.000000000000000000e+00 -6.636517937295138836e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.636517937295138836e-04
4.200000000000000000e+01 -1.600000000000000311e-01 -1.304808257111977066e-01 -1.294634044170379639e-01 -3.200000000000000761e-02 -3.158548474311828613e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.625550529495039781e-02 -3.582735359668731689e-02 0.000000000000000000e+00 -5.964350420981645584e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.964350420981645584e-04
4.300000000000000000e+01 -1.400000000000000133e-01 -1.128843119524620964e-01 -1.119943410158157349e-01 -2.800000000000000405e-02 -2.763781882822513580e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.121418551830983101e-02 -3.084091097116470337e-02 0.000000000000000000e+00 -5.062289419583976269e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.062289419583976269e-04
4.400000000000000000e+01 -1.199999999999999956e-01 -9.568661306053413695e-02 -9.491065144538879395e-02 -2.400000000000000050e-02 -2.369008399546146393e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.632996388401930704e-02 -2.601165696978569031e-02 0.000000000000000000e+00 -4.248647601343691349e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.248647601343691349e-04
4.500000000000000000e+01 -9.999999999999997780e-02 -7.887106942747980354e-02 -7.822133600711822510e-02 -1.999999999999999695e-02 -1.974093914031982422e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.159670675533129428e-02 -2.133179455995559692e-02 0.000000000000000000e+00 -3.521954640746116638e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.521954640746116638e-04
4.600000000000000000e+01 -7.999999999999996003e-02 -6.242188233893507243e-02 -6.192687898874282837e-02 -1.599999999999999339e-02 -1.579272374510765076e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.700857638312992456e-02 -1.679809764027595520e-02 0.000000000000000000e+00 -2.958645345643162727e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.958645345643162727e-04
4.700000000000000000e+01 -5.999999999999994227e-02 -4.632406113659855856e-02 -4.597479477524757385e-02 -1.199999999999998984e-02 -1.184508856385946274e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.256001385543838687e-02 -1.240357104688882828e-02 0.000000000000000000e+00 -2.401222154730930924e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.401222154730930924e-04
4.800000000000000000e+01 -4.000000000000003553e-02 -3.056337412564187617e-02 -3.031659685075283051e-02 -8.000000000000007105e-03 -7.896699011325836182e-03 0.000000000000000000e+00 0.000000000000000000e+00 -8.245723188793473851e-03 -8.141392841935157776e-03 0.000000000000000000e+00 -1.387162774335592985e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.387162774335592985e-04
4.900000000000000000e+01 -2.000000000000001776e-02 -1.512630292677011497e-02 -1.499120797961950302e-02 -4.000000000000003553e-03 -3.948250785470008850e-03 0.000000000000000000e+00 0.000000000000000000e+00 -4.060656474475053158e-03 -4.008556716144084930e-03 0.000000000000000000e+00 -5.367345875129103661e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.367345875129103661e-05
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 1.482775091083170065e-02 1.468748878687620163e-02 4.000000000000003553e-03 3.948268946260213852e-03 0.000000000000000000e+00 0.000000000000000000e+00 3.940838726988468883e-03 3.889391664415597916e-03 0.000000000000000000e+00 6.073374970583245158e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.073374970583245158e-05
5.200000000000000000e+01 4.000000000000003553e-02 2.936857163750198479e-02 2.911950089037418365e-02 8.000000000000007105e-03 7.896775379776954651e-03 0.000000000000000000e+00 0.000000000000000000e+00 7.766243119209347186e-03 7.663783617317676544e-03 0.000000000000000000e+00 1.435373269487172365e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.435373269487172365e-04
5.300000000000000000e+01 6.000000000000005329e-02 4.363352396132035710e-02 4.328422993421554565e-02 1.200000000000001066e-02 1.184527669101953506e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.148039887585268308e-02 1.132729556411504745e-02 0.000000000000000000e+00 2.180223527830094099e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.180223527830094099e-04
5.400000000000000000e+01 8.000000000000007105e-02 5.763314168974602303e-02 5.715435370802879333e-02 1.600000000000001421e-02 1.579287648200988770e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.508730463052561019e-02 1.488347910344600677e-02 0.000000000000000000e+00 2.768323465716093779e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.768323465716093779e-04
5.500000000000000000e+01 1.000000000000000888e-01 7.137746061001545850e-02 7.077448070049285889e-02 2.000000000000001776e-02 1.974098570644855499e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.859078193267921231e-02 1.833725348114967346e-02 0.000000000000000000e+00 3.350885235704481602e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.350885235704481602e-04
5.600000000000000000e+01 1.200000000000001066e-01 8.487604647869993746e-02 8.415926992893218994e-02 2.400000000000002132e-02 2.368996292352676392e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.199448461003086774e-02 2.169122733175754547e-02 0.000000000000000000e+00 4.224480944685637951e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.224480944685637951e-04
5.700000000000000000e+01 1.400000000000001243e-01 9.813802119327574847e-02 9.731656312942504883e-02 2.800000000000002487e-02 2.763801626861095428e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.530190755560318000e-02 2.494886144995689392e-02 0.000000000000000000e+00 4.868700052611529827e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.868700052611529827e-04
5.800000000000000000e+01 1.599999999999999201e-01 1.111720872789277031e-01 1.102222651243209839e-01 3.199999999999998679e-02 3.158609196543693542e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.851639497975578391e-02 2.811491303145885468e-02 0.000000000000000000e+00 5.507058813236653805e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.507058813236653805e-04
5.900000000000000000e+01 1.799999999999999378e-01 1.239865508139918748e-01 1.229350417852401733e-01 3.599999999999999034e-02 3.553487360477447510e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.164114816416923465e-02 3.119084425270557404e-02 0.000000000000000000e+00 6.212769658304750919e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.212769658304750919e-04
6.000000000000000000e+01 1.999999999999999556e-01 1.365893429062970121e-01 1.354158818721771240e-01 3.999999999999999389e-02 3.948350995779037476e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.467923275207498296e-02 3.418170288205146790e-02 0.000000000000000000e+00 6.839433335699141026e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.839433335699141026e-04
6.100000000000000000e+01 2.199999999999999734e-01 1.489880398244380066e-01 1.477008312940597534e-01 4.399999999999999745e-02 4.343237355351448059e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.763358560628236177e-02 3.708837181329727173e-02 0.000000000000000000e+00 7.533023599535226822e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.533023599535226822e-04
6.200000000000000000e+01 2.399999999999999911e-01 1.611898818792918409e-01 1.597852408885955811e-01 4.800000000000000100e-02 4.737924039363861084e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.050702126417873167e-02 3.991394117474555969e-02 0.000000000000000000e+00 8.076351368799805641e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.076351368799805641e-04
6.300000000000000000e+01 2.600000000000000089e-01 1.732017911442245983e-01 1.716737896203994751e-01 5.200000000000000455e-02 5.132843554019927979e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.330223801665109007e-02 4.266413673758506775e-02 0.000000000000000000e+00 8.471445180475711823e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.471445180475711823e-04
6.400000000000000000e+01 2.800000000000000266e-01 1.850303880912650412e-01 1.834055483341217041e-01 5.600000000000000810e-02 5.527697876095771790e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.602182363599570392e-02 4.533563926815986633e-02 0.000000000000000000e+00 9.363581775687634945e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.363581775687634945e-04
6.500000000000000000e+01 3.000000000000000444e-01 1.966820072297593147e-01 1.949351429939270020e-01 6.000000000000001166e-02 5.922540649771690369e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.866826077549455537e-02 4.793673381209373474e-02 0.000000000000000000e+00 9.892300004139542580e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.892300004139542580e-04
6.600000000000000000e+01 3.200000000000000622e-01 2.081627117934475302e-01 2.063123732805252075e-01 6.400000000000001521e-02 6.317492574453353882e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.124393206299963227e-02 5.046758428215980530e-02 0.000000000000000000e+00 1.048750709742307663e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.048750709742307663e-03
6.700000000000000000e+01 3.400000000000000799e-01 2.194783075685163287e-01 2.175178974866867065e-01 6.800000000000001876e-02 6.712310761213302612e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.375112490658578990e-02 5.292921513319015503e-02 0.000000000000000000e+00 1.107781776227056980e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.107781776227056980e-03
6.800000000000000000e+01 3.600000000000000977e-01 2.306343559019162215e-01 2.285593599081039429e-01 7.200000000000002232e-02 7.106953859329223633e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.619203603328157964e-02 5.532439053058624268e-02 0.000000000000000000e+00 1.159306499175727367e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.159306499175727367e-03
6.900000000000000000e+01 3.800000000000001155e-01 2.416361859416728264e-01 2.394723296165466309e-01 7.600000000000002587e-02 7.502059638500213623e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.856877577525793077e-02 5.765581876039505005e-02 0.000000000000000000e+00 1.238405471667647362e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238405471667647362e-03
7.000000000000000000e+01 4.000000000000001332e-01 2.524889061781696586e-01 2.501928806304931641e-01 8.000000000000002942e-02 7.896683365106582642e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.088337212047091607e-02 5.992440506815910339e-02 0.000000000000000000e+00 1.282028970308601856e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282028970308601856e-03
7.100000000000000000e+01 4.199999999999999289e-01 2.631974153189447496e-01 2.608216404914855957e-01 8.399999999999999134e-02 8.291170001029968262e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.313777454424024382e-02 6.213190406560897827e-02 0.000000000000000000e+00 1.353069324977695942e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.353069324977695942e-03
7.200000000000000000e+01 4.399999999999999467e-01 2.737664125393123316e-01 2.712593674659729004e-01 8.799999999999999489e-02 8.685994893312454224e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.533385763099235077e-02 6.428606808185577393e-02 0.000000000000000000e+00 1.395908300764858723e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.395908300764858723e-03
7.300000000000000000e+01 4.599999999999999645e-01 2.842004071582659996e-01 2.815981209278106689e-01 9.199999999999999845e-02 9.081059694290161133e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.747342450431319250e-02 6.638078391551971436e-02 0.000000000000000000e+00 1.472834264859557152e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.472834264859557152e-03
7.400000000000000000e+01 4.799999999999999822e-01 2.945037277670425890e-01 2.917943000793457031e-01 9.600000000000000200e-02 9.476086497306823730e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.955821007290688418e-02 6.842368841171264648e-02 0.000000000000000000e+00 1.528599765151739120e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.528599765151739120e-03
7.500000000000000000e+01 5.000000000000000000e-01 3.046805308579229599e-01 3.018867373466491699e-01 1.000000000000000056e-01 9.870882332324981689e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.158988410649270995e-02 7.041209936141967773e-02 0.000000000000000000e+00 1.583943725563585758e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.583943725563585758e-03
7.600000000000000000e+01 5.200000000000000178e-01 3.147348089549198424e-01 3.118299841880798340e-01 1.040000000000000091e-01 1.026547327637672424e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.357005414714469504e-02 7.234673947095870972e-02 0.000000000000000000e+00 1.645673764869570732e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.652474049478769302e-03
7.700000000000000000e+01 5.400000000000000355e-01 3.246703983396397875e-01 3.216472268104553223e-01 1.080000000000000127e-01 1.066029816865921021e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.550026827679762187e-02 7.423678785562515259e-02 0.000000000000000000e+00 1.686622388660907745e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.686622388660907745e-03
7.800000000000000000e+01 5.600000000000000533e-01 3.344909863079916224e-01 3.313692510128021240e-01 1.120000000000000162e-01 1.105507761240005493e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.738201773191526189e-02 7.607778906822204590e-02 0.000000000000000000e+00 1.740771578624844551e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.740771578624844551e-03
7.900000000000000000e+01 5.800000000000000711e-01 3.442001180762415680e-01 3.409894108772277832e-01 1.160000000000000198e-01 1.145039126276969910e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.921673939425602495e-02 7.786870002746582031e-02 0.000000000000000000e+00 1.814690302126109600e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.814690302126109600e-03
8.000000000000000000e+01 6.000000000000000888e-01 3.538012032861522216e-01 3.504829108715057373e-01 1.200000000000000233e-01 1.184453144669532776e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.100581814507469558e-02 7.961518317461013794e-02 0.000000000000000000e+00 1.847895793616771698e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.847895793616771698e-03
8.100000000000000000e+01 6.200000000000001066e-01 3.632975221913521402e-01 3.598727583885192871e-01 1.240000000000000269e-01 1.223979443311691284e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.275058911056518141e-02 8.131615817546844482e-02 0.000000000000000000e+00 1.920893439091742039e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.920893439091742039e-03
8.200000000000000000e+01 6.400000000000001243e-01 3.726922314996249375e-01 3.691750764846801758e-01 1.280000000000000304e-01 1.263487040996551514e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.445233978788838081e-02 8.297882974147796631e-02 0.000000000000000000e+00 1.980076543986797333e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.980076543986797333e-03
8.300000000000000000e+01 6.600000000000001421e-01 3.819883699127444299e-01 3.783718049526214600e-01 1.320000000000000340e-01 1.302911341190338135e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.611231206793130977e-02 8.459542691707611084e-02 0.000000000000000000e+00 2.025603549554944038e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.025603549554944038e-03
8.400000000000000000e+01 6.799999999999999378e-01 3.911888633871779541e-01 3.874849081039428711e-01 1.359999999999999820e-01 1.342438310384750366e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.773170415884015694e-02 8.617311716079711914e-02 0.000000000000000000e+00 2.097199205309152603e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.097199205309152603e-03
8.500000000000000000e+01 6.999999999999999556e-01 4.002965301107900276e-01 3.964686095714569092e-01 1.399999999999999856e-01 1.381903290748596191e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.931167241401527512e-02 8.771402388811111450e-02 0.000000000000000000e+00 2.128869527950882912e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.128869527950882912e-03
8.600000000000000000e+01 7.199999999999999734e-01 4.093140852335417357e-01 4.054042398929595947e-01 1.439999999999999891e-01 1.421376913785934448e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.085333307193335650e-02 8.921532332897186279e-02 0.000000000000000000e+00 2.186521887779235840e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.186521887779235840e-03
8.700000000000000000e+01 7.399999999999999911e-01 4.182441453595686642e-01 4.142360091209411621e-01 1.479999999999999927e-01 1.460824161767959595e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.235776391184734313e-02 9.067915380001068115e-02 0.000000000000000000e+00 2.230737358331680298e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.230737358331680298e-03
8.800000000000000000e+01 7.600000000000000089e-01 4.270892327913442532e-01 4.229757487773895264e-01 1.520000000000000240e-01 1.500351130962371826e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.382600583217069745e-02 9.210918843746185303e-02 0.000000000000000000e+00 2.287660026922821999e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.287660026922821999e-03
8.900000000000000000e+01 7.800000000000000266e-01 4.358517796059103722e-01 4.316475987434387207e-01 1.560000000000000275e-01 1.539820581674575806e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.525906434629999309e-02 9.349775314331054688e-02 0.000000000000000000e+00 2.357154153287410736e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.357154153287410736e-03
9.000000000000000000e+01 8.000000000000000444e-01 4.445341314857935155e-01 4.402261376380920410e-01 1.600000000000000311e-01 1.579269468784332275e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.665791102046183969e-02 9.485984593629837036e-02 0.000000000000000000e+00 2.387466374784708023e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.387466374784708023e-03
9.100000000000000000e+01 8.200000000000000622e-01 4.531385513628169437e-01 4.487408399581909180e-01 1.640000000000000346e-01 1.618819534778594971e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.802348482962723597e-02 9.618615359067916870e-02 0.000000000000000000e+00 2.456172369420528412e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.456172369420528412e-03
9.200000000000000000e+01 8.400000000000000799e-01 4.616672229178443998e-01 4.571598470211029053e-01 1.680000000000000382e-01 1.658302694559097290e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.935669346211339903e-02 9.748829901218414307e-02 0.000000000000000000e+00 2.473167609423398972e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.460353309288620949e-03
9.300000000000000000e+01 8.600000000000000977e-01 4.701222538817220742e-01 4.655297398567199707e-01 1.720000000000000417e-01 1.697684377431869507e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.006584145574240530e-01 9.874422848224639893e-02 0.000000000000000000e+00 2.528383396565914154e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.528383396565914154e-03
9.400000000000000000e+01 8.800000000000001155e-01 4.785056791779256358e-01 4.738275408744812012e-01 1.760000000000000453e-01 1.737237572669982910e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.019294968878514257e-01 9.997354447841644287e-02 0.000000000000000000e+00 2.608697162941098213e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.608697162941098213e-03
9.500000000000000000e+01 9.000000000000001332e-01 4.868194639252808598e-01 4.820398092269897461e-01 1.800000000000000488e-01 1.776743382215499878e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.031707614877305085e-01 1.011797115206718445e-01 0.000000000000000000e+00 2.650442998856306076e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.650442998856306076e-03
9.600000000000000000e+01 9.199999999999999289e-01 4.950655062884370405e-01 4.901975989341735840e-01 1.839999999999999969e-01 1.816186457872390747e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.043830027305179819e-01 1.023535430431365967e-01 0.000000000000000000e+00 2.691934583708643913e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.691934583708643913e-03
9.700000000000000000e+01 9.399999999999999467e-01 5.032456402001057594e-01 4.982739388942718506e-01 1.880000000000000004e-01 1.855611056089401245e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.055669893569172457e-01 1.035048291087150574e-01 0.000000000000000000e+00 2.707984298467636108e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.707984298467636108e-03
9.800000000000000000e+01 9.599999999999999645e-01 5.113616379479195562e-01 5.063046216964721680e-01 1.920000000000000040e-01 1.895130127668380737e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.067234654577331882e-01 1.046212762594223022e-01 0.000000000000000000e+00 2.774167805910110474e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.774167805910110474e-03
9.900000000000000000e+01 9.799999999999999822e-01 5.194152126483776444e-01 5.142512321472167969e-01 1.960000000000000075e-01 1.934679001569747925e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.078531514128371060e-01 1.057126522064208984e-01 0.000000000000000000e+00 2.839938737452030182e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.839938737452030182e-03
1.000000000000000000e+02 1.000000000000000000e+00 5.274080205986382275e-01 5.221603512763977051e-01 2.000000000000000111e-01 1.974071562290191650e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.089567447879078582e-01 1.067761033773422241e-01 0.000000000000000000e+00 2.880364423617720604e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.880364423617720604e-03


==> data/C_equi_Type_D_Inst0_t0500.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -8.502222199226487476e+00 -8.480542182922363281e+00 -1.000000000000000000e+00 -9.904853701591491699e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.793166260605907336e+00 -2.783544540405273438e+00 0.000000000000000000e+00 -2.119296044111251831e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.119296044111251831e-02
1.000000000000000000e+00 -9.799999999999999822e-01 -8.107865204534993708e+00 -8.086686134338378906e+00 -9.799999999999999822e-01 -9.706777334213256836e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.658512593491566989e+00 -2.649072408676147461e+00 0.000000000000000000e+00 -2.061988785862922668e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.061988785862922668e-02
2.000000000000000000e+00 -9.599999999999999645e-01 -7.734089035774562859e+00 -7.713348388671875000e+00 -9.599999999999999645e-01 -9.508669376373291016e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.530706264353557167e+00 -2.521434068679809570e+00 0.000000000000000000e+00 -2.005391940474510193e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.005391940474510193e-02
3.000000000000000000e+00 -9.399999999999999467e-01 -7.379393478835709175e+00 -7.359115123748779297e+00 -9.399999999999999467e-01 -9.310581684112548828e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.409290520777615185e+00 -2.400187730789184570e+00 0.000000000000000000e+00 -1.947394944727420807e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.947394944727420807e-02
4.000000000000000000e+00 -9.200000000000000400e-01 -7.042412483515960275e+00 -7.022603511810302734e+00 -9.200000000000001510e-01 -9.112460017204284668e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.293846506870906854e+00 -2.284921646118164062e+00 0.000000000000000000e+00 -1.893153041601181030e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.893153041601181030e-02
5.000000000000000000e+00 -9.000000000000000222e-01 -6.721900027692469415e+00 -6.702564239501953125e+00 -9.000000000000001332e-01 -8.914367556571960449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.183989514202267390e+00 -2.175243139266967773e+00 0.000000000000000000e+00 -1.838477514684200287e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.838477514684200287e-02
6.000000000000000000e+00 -8.800000000000000044e-01 -6.416717687921828173e+00 -6.397864341735839844e+00 -8.800000000000001155e-01 -8.716257810592651367e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.079365661776154450e+00 -2.070806741714477539e+00 0.000000000000000000e+00 -1.786392368376255035e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.786392368376255035e-02
7.000000000000000000e+00 -8.599999999999999867e-01 -6.125823685376055039e+00 -6.107410907745361328e+00 -8.600000000000000977e-01 -8.518181443214416504e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.979648949511287448e+00 -1.971272587776184082e+00 0.000000000000000000e+00 -1.732813194394111633e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.732813194394111633e-02
8.000000000000000000e+00 -8.399999999999999689e-01 -5.848263210278288327e+00 -5.830355644226074219e+00 -8.400000000000000799e-01 -8.320081233978271484e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.884538637616794077e+00 -1.876354098320007324e+00 0.000000000000000000e+00 -1.682230085134506226e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.682230085134506226e-02
9.000000000000000000e+00 -8.200000000000000622e-01 -5.583159857314474728e+00 -5.565705776214599609e+00 -8.200000000000001732e-01 -8.121967315673828125e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.793756911157752709e+00 -1.785757780075073242e+00 0.000000000000000000e+00 -1.631602458655834198e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.631602458655834198e-02
1.000000000000000000e+01 -8.000000000000000444e-01 -5.329708028663407759e+00 -5.312679290771484375e+00 -8.000000000000001554e-01 -7.923871874809265137e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.707046794581636773e+00 -1.699223637580871582e+00 0.000000000000000000e+00 -1.578964851796627045e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.578964851796627045e-02
1.100000000000000000e+01 -7.800000000000000266e-01 -5.087166181538272269e+00 -5.070620536804199219e+00 -7.800000000000001377e-01 -7.725798487663269043e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.624170286002702968e+00 -1.616545915603637695e+00 0.000000000000000000e+00 -1.530167553573846817e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.530167553573846817e-02
1.200000000000000000e+01 -7.600000000000000089e-01 -4.854850815108944673e+00 -4.838717460632324219e+00 -7.600000000000001199e-01 -7.527697682380676270e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.544906684894740589e+00 -1.537460446357727051e+00 0.000000000000000000e+00 -1.478859037160873413e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.478859037160873413e-02
1.300000000000000000e+01 -7.399999999999999911e-01 -4.632131105211295008e+00 -4.616492271423339844e+00 -7.399999999999999911e-01 -7.329606413841247559e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.469051090608660903e+00 -1.461810350418090820e+00 0.000000000000000000e+00 -1.433196477591991425e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.433196477591991425e-02
1.400000000000000000e+01 -7.199999999999999734e-01 -4.418424109138836542e+00 -4.403298377990722656e+00 -7.199999999999999734e-01 -7.131515741348266602e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.396413051846072451e+00 -1.389369606971740723e+00 0.000000000000000000e+00 -1.386412605643272400e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.386412605643272400e-02
1.500000000000000000e+01 -6.999999999999999556e-01 -4.213190471130910275e+00 -4.198513031005859375e+00 -6.999999999999999556e-01 -6.933399438858032227e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.326815349937069843e+00 -1.319965600967407227e+00 0.000000000000000000e+00 -1.340403035283088684e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.340403035283088684e-02
1.600000000000000000e+01 -6.799999999999999378e-01 -4.015930570983047510e+00 -4.001634120941162109e+00 -6.799999999999999378e-01 -6.735290288925170898e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.260092900861478959e+00 -1.253420114517211914e+00 0.000000000000000000e+00 -1.290475763380527496e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.290475763380527496e-02
1.700000000000000000e+01 -6.599999999999999201e-01 -3.826181063620806899e+00 -3.812371015548706055e+00 -6.599999999999999201e-01 -6.537232995033264160e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.196091762893614963e+00 -1.189626097679138184e+00 0.000000000000000000e+00 -1.245970372110605240e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.245970372110605240e-02
1.800000000000000000e+01 -6.400000000000000133e-01 -3.643511764977480194e+00 -3.630142211914062500e+00 -6.400000000000000133e-01 -6.339116096496582031e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.134668238358020886e+00 -1.128396391868591309e+00 0.000000000000000000e+00 -1.201243605464696884e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.201243605464696884e-02
1.900000000000000000e+01 -6.199999999999999956e-01 -3.467522845338757431e+00 -3.454593420028686523e+00 -6.199999999999999956e-01 -6.141026616096496582e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.075688059342793101e+00 -1.069608926773071289e+00 0.000000000000000000e+00 -1.155378762632608414e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.155378762632608414e-02
2.000000000000000000e+01 -5.999999999999999778e-01 -3.297842295824645387e+00 -3.285368204116821289e+00 -5.999999999999999778e-01 -5.942934751510620117e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.019025648492063674e+00 -1.013146519660949707e+00 0.000000000000000000e+00 -1.112019643187522888e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.112019643187522888e-02
2.100000000000000000e+01 -5.800000000000000711e-01 -3.134123638123960554e+00 -3.122114896774291992e+00 -5.800000000000000711e-01 -5.744841694831848145e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.645634470082152800e-01 -9.588844776153564453e-01 0.000000000000000000e+00 -1.069305837154388428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.069305837154388428e-02
2.200000000000000000e+01 -5.600000000000000533e-01 -2.976043851122481598e+00 -2.964454650878906250e+00 -5.600000000000000533e-01 -5.546714067459106445e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.121913029475084977e-01 -9.067072272300720215e-01 0.000000000000000000e+00 -1.027217321097850800e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.027217321097850800e-02
2.300000000000000000e+01 -5.400000000000000355e-01 -2.823301491285302500e+00 -2.812137842178344727e+00 -5.400000000000000355e-01 -5.348626375198364258e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.618059136483262606e-01 -8.565184473991394043e-01 0.000000000000000000e+00 -9.839573875069618225e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.839573875069618225e-03
2.400000000000000000e+01 -5.200000000000000178e-01 -2.675614986378041404e+00 -2.664891719818115234e+00 -5.200000000000000178e-01 -5.150525569915771484e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.133103168671621530e-01 -8.082205057144165039e-01 0.000000000000000000e+00 -9.421913884580135345e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.421913884580135345e-03
2.500000000000000000e+01 -5.000000000000000000e-01 -2.532721084533062772e+00 -2.522443294525146484e+00 -5.000000000000000000e-01 -4.952438473701477051e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.666134257886092485e-01 -7.617238163948059082e-01 0.000000000000000000e+00 -9.010070003569126129e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.010070003569126129e-03
2.600000000000000000e+01 -4.799999999999999822e-01 -2.394373442554226017e+00 -2.384524106979370117e+00 -4.799999999999999822e-01 -4.754343032836914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.216296036204289388e-01 -7.169369459152221680e-01 0.000000000000000000e+00 -8.595153689384460449e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.595153689384460449e-03
2.700000000000000000e+01 -4.599999999999999645e-01 -2.260341339754234902e+00 -2.250928640365600586e+00 -4.599999999999999645e-01 -4.556230306625366211e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.782782739246342452e-01 -6.737825274467468262e-01 0.000000000000000000e+00 -8.194491267204284668e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.194491267204284668e-03
2.800000000000000000e+01 -4.399999999999999467e-01 -2.130408504133820990e+00 -2.121440410614013672e+00 -4.399999999999999467e-01 -4.358139038085937500e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.364835633062958520e-01 -6.321918368339538574e-01 0.000000000000000000e+00 -7.816368713974952698e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.807760499417781830e-03
2.900000000000000000e+01 -4.200000000000000400e-01 -2.004372040426793955e+00 -1.995800018310546875e+00 -4.200000000000000955e-01 -4.160051941871643066e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.961739733894024784e-01 -5.920772552490234375e-01 0.000000000000000000e+00 -7.400430738925933838e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.400430738925933838e-03
3.000000000000000000e+01 -4.000000000000000222e-01 -1.882041449563730096e+00 -1.873904705047607422e+00 -4.000000000000000777e-01 -3.961941599845886230e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.572820793487843760e-01 -5.533811450004577637e-01 0.000000000000000000e+00 -7.006842643022537231e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.006842643022537231e-03
3.100000000000000000e+01 -3.800000000000000044e-01 -1.763237731102701211e+00 -1.755530834197998047e+00 -3.800000000000000600e-01 -3.763832449913024902e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.197442525750870512e-01 -5.160415172576904297e-01 0.000000000000000000e+00 -6.635151803493499756e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.635151803493499756e-03
3.200000000000000000e+01 -3.599999999999999867e-01 -1.647792560552034935e+00 -1.640537261962890625e+00 -3.599999999999999867e-01 -3.565762639045715332e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.835004052498673155e-01 -4.800014197826385498e-01 0.000000000000000000e+00 -6.259714253246784210e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.259714253246784210e-03
3.300000000000000000e+01 -3.399999999999999689e-01 -1.535547534369457567e+00 -1.528685688972473145e+00 -3.399999999999999689e-01 -3.367662131786346436e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.484937548948750297e-01 -4.451878964900970459e-01 0.000000000000000000e+00 -5.863849073648452759e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.863849073648452759e-03
3.400000000000000000e+01 -3.199999999999999512e-01 -1.426353476719634861e+00 -1.419898748397827148e+00 -3.199999999999999512e-01 -3.169564008712768555e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.146706070950068601e-01 -4.115630984306335449e-01 0.000000000000000000e+00 -5.489390343427658081e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.489390343427658081e-03
3.500000000000000000e+01 -2.999999999999999334e-01 -1.320069801965814804e+00 -1.314057946205139160e+00 -2.999999999999999334e-01 -2.971456944942474365e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.819801548136981251e-01 -3.790709078311920166e-01 0.000000000000000000e+00 -5.135927814990282059e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.135927814990282059e-03
3.600000000000000000e+01 -2.800000000000000266e-01 -1.216563927962435843e+00 -1.210958957672119141e+00 -2.800000000000000266e-01 -2.773377001285552979e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.503742928556147773e-01 -3.476609289646148682e-01 0.000000000000000000e+00 -4.753804299980401993e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.753804299980401993e-03
3.700000000000000000e+01 -2.600000000000000089e-01 -1.115710735583159696e+00 -1.110521197319030762e+00 -2.600000000000000089e-01 -2.575267255306243896e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.198074461815055280e-01 -3.172932565212249756e-01 0.000000000000000000e+00 -4.408778622746467590e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.408778622746467590e-03
3.800000000000000000e+01 -2.399999999999999911e-01 -1.017392070353445810e+00 -1.012595653533935547e+00 -2.399999999999999911e-01 -2.377173751592636108e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.902364108888088601e-01 -2.879160642623901367e-01 0.000000000000000000e+00 -4.043363034725189209e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.043363034725189209e-03
3.900000000000000000e+01 -2.199999999999999734e-01 -9.214962824046090129e-01 -9.171363115310668945e-01 -2.199999999999999734e-01 -2.179070562124252319e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.616202068170698225e-01 -2.594969868659973145e-01 0.000000000000000000e+00 -3.698231885209679604e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.698231885209679604e-03
4.000000000000000000e+01 -1.999999999999999556e-01 -8.279178015880854780e-01 -8.239626288414001465e-01 -1.999999999999999556e-01 -1.980976313352584839e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.339199407797008801e-01 -2.319926023483276367e-01 0.000000000000000000e+00 -3.348928643390536308e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.348928643390536308e-03
4.100000000000000000e+01 -1.799999999999999378e-01 -7.365567445425644788e-01 -7.329728603363037109e-01 -1.799999999999999378e-01 -1.782879829406738281e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.070986795883421050e-01 -2.053641527891159058e-01 0.000000000000000000e+00 -2.979511860758066177e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.979511860758066177e-03
4.200000000000000000e+01 -1.600000000000000311e-01 -6.473185512411891995e-01 -6.441566944122314453e-01 -1.600000000000000311e-01 -1.584774255752563477e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.811213320316709119e-01 -1.795823127031326294e-01 0.000000000000000000e+00 -2.645889762789011002e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.645889762789011002e-03
4.300000000000000000e+01 -1.400000000000000133e-01 -5.601136474647736563e-01 -5.573466420173645020e-01 -1.400000000000000133e-01 -1.386680155992507935e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.559545391304872353e-01 -1.546102166175842285e-01 0.000000000000000000e+00 -2.307947026565670967e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.307947026565670967e-03
4.400000000000000000e+01 -1.199999999999999956e-01 -4.748571341102821863e-01 -4.724888801574707031e-01 -1.199999999999999956e-01 -1.188584640622138977e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.315665719867145644e-01 -1.304153800010681152e-01 0.000000000000000000e+00 -1.965722767636179924e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.965722767636179924e-03
4.500000000000000000e+01 -9.999999999999997780e-02 -3.914684960932819924e-01 -3.895123600959777832e-01 -9.999999999999997780e-02 -9.904886782169342041e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.079272366208413186e-01 -1.069695428013801575e-01 0.000000000000000000e+00 -1.634899294003844261e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.634899294003844261e-03
4.600000000000000000e+01 -7.999999999999996003e-02 -3.098713341863406079e-01 -3.082997202873229980e-01 -7.999999999999996003e-02 -7.923887670040130615e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.500778527776409188e-02 -8.424232900142669678e-02 0.000000000000000000e+00 -1.291927415877580643e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.291927415877580643e-03
4.700000000000000000e+01 -5.999999999999994227e-02 -2.299931149953567122e-01 -2.288107722997665405e-01 -5.999999999999994921e-02 -5.942931398749351501e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.278083368310062584e-02 -6.220745667815208435e-02 0.000000000000000000e+00 -9.601947385817766190e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.601947385817766190e-04
4.800000000000000000e+01 -4.000000000000003553e-02 -1.517649386499540787e-01 -1.509676724672317505e-01 -4.000000000000003553e-02 -3.961940109729766846e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.122028380141700560e-02 -4.083839058876037598e-02 0.000000000000000000e+00 -6.318020168691873550e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.318020168691873550e-04
4.900000000000000000e+01 -2.000000000000001776e-02 -7.512132253960748796e-02 -7.475911080837249756e-02 -2.000000000000001776e-02 -1.980974711477756500e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.030125168073096051e-02 -2.011085674166679382e-02 0.000000000000000000e+00 -3.373422659933567047e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.373422659933567047e-04
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 7.365826735843446216e-02 7.326845824718475342e-02 2.000000000000001776e-02 1.980973407626152039e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.970612502717830963e-02 1.951612904667854309e-02 0.000000000000000000e+00 3.188834525644779205e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.188834525644779205e-04
5.200000000000000000e+01 4.000000000000003553e-02 1.459098646480674333e-01 1.451327353715896606e-01 4.000000000000003553e-02 3.961944952607154846e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.883875271397988632e-02 3.845941275358200073e-02 0.000000000000000000e+00 6.271532038226723671e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.271532038226723671e-04
5.300000000000000000e+01 6.000000000000005329e-02 2.168084870215235549e-01 2.156479805707931519e-01 6.000000000000005329e-02 5.942942947149276733e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.741854322014160877e-02 5.685044452548027039e-02 0.000000000000000000e+00 9.475426631979644299e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.475426631979644299e-04
5.400000000000000000e+01 8.000000000000007105e-02 2.864052921879075564e-01 2.848520278930664062e-01 8.000000000000007105e-02 7.923893630504608154e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.546523939994702335e-02 7.470885664224624634e-02 0.000000000000000000e+00 1.249962137080729008e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.249962137080729008e-03
5.500000000000000000e+01 1.000000000000000888e-01 3.547490429361331299e-01 3.528122007846832275e-01 1.000000000000000888e-01 9.904841333627700806e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.299771542639653776e-02 9.205401688814163208e-02 0.000000000000000000e+00 1.542133628390729427e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.542133628390729427e-03
5.600000000000000000e+01 1.200000000000001066e-01 4.218862404072742933e-01 4.195780456066131592e-01 1.200000000000001066e-01 1.188589036464691162e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.100340224197148414e-01 1.089029535651206970e-01 0.000000000000000000e+00 1.861295895650982857e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.861295895650982857e-03
5.700000000000000000e+01 1.400000000000001243e-01 4.878612487950261256e-01 4.851882755756378174e-01 1.400000000000001243e-01 1.386675685644149780e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.265914312902678973e-01 1.252730190753936768e-01 0.000000000000000000e+00 2.170188585296273232e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.170188585296273232e-03
5.800000000000000000e+01 1.599999999999999201e-01 5.527164120988641294e-01 5.496618151664733887e-01 1.599999999999999201e-01 1.584779769182205200e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.426864729894654349e-01 1.411836892366409302e-01 0.000000000000000000e+00 2.454274334013462067e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.454274334013462067e-03
5.900000000000000000e+01 1.799999999999999378e-01 6.164921635036203496e-01 6.130709648132324219e-01 1.799999999999999378e-01 1.782884150743484497e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.583349763471609273e-01 1.566457897424697876e-01 0.000000000000000000e+00 2.779742237180471420e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.779742237180471420e-03
6.000000000000000000e+01 1.999999999999999556e-01 6.792271279123021088e-01 6.754190325736999512e-01 1.999999999999999556e-01 1.980966180562973022e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.735521036602889478e-01 1.716784983873367310e-01 0.000000000000000000e+00 3.051382489502429962e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.051382489502429962e-03
6.100000000000000000e+01 2.199999999999999734e-01 7.409582181184029004e-01 7.367794513702392578e-01 2.199999999999999734e-01 2.179073393344879150e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.883523841848914748e-01 1.862951964139938354e-01 0.000000000000000000e+00 3.349681152030825615e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.349681152030825615e-03
6.200000000000000000e+01 2.399999999999999911e-01 8.017207250611236846e-01 7.971715331077575684e-01 2.399999999999999911e-01 2.377171665430068970e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.027497456737384351e-01 2.005093842744827271e-01 0.000000000000000000e+00 3.638209542259573936e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.638209542259573936e-03
6.300000000000000000e+01 2.600000000000000089e-01 8.615484025909535548e-01 8.566348552703857422e-01 2.600000000000000089e-01 2.575262188911437988e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.167575440776911277e-01 2.143333703279495239e-01 0.000000000000000000e+00 3.931486047804355621e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.931486047804355621e-03
6.400000000000000000e+01 2.800000000000000266e-01 9.204735470952862819e-01 9.151786565780639648e-01 2.800000000000000266e-01 2.773357033729553223e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.303885915702418574e-01 2.277836650609970093e-01 0.000000000000000000e+00 4.200838506221771240e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.200838506221771240e-03
6.500000000000000000e+01 3.000000000000000444e-01 9.785270723424960293e-01 9.728580117225646973e-01 3.000000000000000444e-01 2.971464991569519043e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.436551829320476314e-01 2.408684343099594116e-01 0.000000000000000000e+00 4.496469628065824509e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.496469628065824509e-03
6.600000000000000000e+01 3.200000000000000622e-01 1.035738579948850990e+00 1.029714822769165039e+00 3.200000000000000622e-01 3.169552981853485107e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.565691204932346592e-01 2.536009848117828369e-01 0.000000000000000000e+00 4.775485489517450333e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.775485489517450333e-03
6.700000000000000000e+01 3.400000000000000799e-01 1.092136425574471659e+00 1.085749983787536621e+00 3.400000000000000799e-01 3.367658257484436035e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.691417376424012353e-01 2.659943401813507080e-01 0.000000000000000000e+00 5.052241496741771698e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.052241496741771698e-03
6.800000000000000000e+01 3.600000000000000977e-01 1.147747781412054024e+00 1.141002178192138672e+00 3.600000000000000977e-01 3.565750122070312500e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.813839210520677758e-01 2.780568599700927734e-01 0.000000000000000000e+00 5.326780024915933609e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.326780024915933609e-03
6.900000000000000000e+01 3.800000000000001155e-01 1.202598694833314052e+00 1.195485830307006836e+00 3.800000000000001155e-01 3.763844370841979980e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.933061316777706429e-01 2.897975742816925049e-01 0.000000000000000000e+00 5.620163399726152420e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.620163399726152420e-03
7.000000000000000000e+01 4.000000000000001332e-01 1.256714143914283488e+00 1.249228358268737793e+00 4.000000000000001332e-01 3.961921632289886475e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.049184245950229410e-01 3.012340962886810303e-01 0.000000000000000000e+00 5.862384103238582611e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.862384103238582611e-03
7.100000000000000000e+01 4.199999999999999289e-01 1.310118089678839137e+00 1.302285313606262207e+00 4.199999999999999289e-01 4.160040616989135742e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.162304677838942424e-01 3.123705983161926270e-01 0.000000000000000000e+00 6.130536086857318878e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.130536086857318878e-03
7.200000000000000000e+01 4.399999999999999467e-01 1.362833525230904064e+00 1.354660153388977051e+00 4.399999999999999467e-01 4.358165562152862549e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.272515598844732421e-01 3.232113122940063477e-01 0.000000000000000000e+00 6.438162177801132202e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.438162177801132202e-03
7.300000000000000000e+01 4.599999999999999645e-01 1.414882522611992322e+00 1.406332135200500488e+00 4.599999999999999645e-01 4.556228518486022949e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.379906470177977407e-01 3.337739408016204834e-01 0.000000000000000000e+00 6.688269320875406265e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.688269320875406265e-03
7.400000000000000000e+01 4.799999999999999822e-01 1.466286276203209615e+00 1.457383632659912109e+00 4.799999999999999822e-01 4.754343926906585693e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.484563387111692667e-01 3.440657556056976318e-01 0.000000000000000000e+00 6.950233597308397293e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.950233597308397293e-03
7.500000000000000000e+01 5.000000000000000000e-01 1.517065144867958848e+00 1.507814764976501465e+00 5.000000000000000000e-01 4.952413439750671387e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.586569229929276181e-01 3.540920317173004150e-01 0.000000000000000000e+00 7.196561433374881744e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.196561433374881744e-03
7.600000000000000000e+01 5.200000000000000178e-01 1.567238690728082195e+00 1.557618737220764160e+00 5.200000000000000178e-01 5.150530338287353516e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.686003806874110778e-01 3.638631105422973633e-01 0.000000000000000000e+00 7.454703096300363541e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.454703096300363541e-03
7.700000000000000000e+01 5.400000000000000355e-01 1.616825716479393327e+00 1.606846570968627930e+00 5.400000000000000355e-01 5.348627567291259766e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.782943989896807579e-01 3.733840882778167725e-01 0.000000000000000000e+00 7.710956968367099762e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.710956968367099762e-03
7.800000000000000000e+01 5.600000000000000533e-01 1.665844300428263702e+00 1.655522942543029785e+00 5.600000000000000533e-01 5.546737909317016602e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.877463843283900924e-01 3.826598525047302246e-01 0.000000000000000000e+00 7.992400787770748138e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.992400787770748138e-03
7.900000000000000000e+01 5.800000000000000711e-01 1.714311829741591797e+00 1.703647136688232422e+00 5.800000000000000711e-01 5.744779706001281738e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.969634745757641969e-01 3.917036950588226318e-01 0.000000000000000000e+00 8.231396786868572235e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.231396786868572235e-03
8.000000000000000000e+01 6.000000000000000888e-01 1.762245031913234117e+00 1.751218676567077637e+00 6.000000000000000888e-01 5.942892432212829590e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.059525506605128342e-01 4.005252718925476074e-01 0.000000000000000000e+00 8.468701504170894623e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.468701504170894623e-03
8.100000000000000000e+01 6.200000000000001066e-01 1.809660004573832692e+00 1.798295021057128906e+00 6.200000000000001066e-01 6.141061782836914062e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.147202475623819051e-01 4.091224074363708496e-01 0.000000000000000000e+00 8.744453079998493195e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.744453079998493195e-03
8.200000000000000000e+01 6.400000000000001243e-01 1.856572243725828075e+00 1.844876646995544434e+00 6.400000000000001243e-01 6.339100599288940430e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.232729647847808252e-01 4.174962639808654785e-01 0.000000000000000000e+00 9.018270298838615417e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.018270298838615417e-03
8.300000000000000000e+01 6.600000000000001421e-01 1.902996670502808740e+00 1.890952110290527344e+00 6.600000000000001421e-01 6.537185311317443848e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.316168763130666108e-01 4.256728291511535645e-01 0.000000000000000000e+00 9.250367060303688049e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.250367060303688049e-03
8.400000000000000000e+01 6.799999999999999378e-01 1.948947656612602275e+00 1.936534166336059570e+00 6.799999999999999378e-01 6.735273003578186035e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.397579400596103860e-01 4.336528778076171875e-01 0.000000000000000000e+00 9.454436600208282471e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.454436600208282471e-03
8.500000000000000000e+01 6.999999999999999556e-01 1.994439048404012871e+00 1.981688499450683594e+00 6.999999999999999556e-01 6.933348178863525391e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.477019068712709271e-01 4.414224028587341309e-01 0.000000000000000000e+00 9.723018854856491089e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.723018854856491089e-03
8.600000000000000000e+01 7.199999999999999734e-01 2.039484189756763044e+00 2.026397705078125000e+00 7.199999999999999734e-01 7.131474018096923828e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.554543290948114276e-01 4.490068554878234863e-01 0.000000000000000000e+00 9.976654313504695892e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.976654313504695892e-03
8.700000000000000000e+01 7.399999999999999911e-01 2.084095943795273076e+00 2.070662975311279297e+00 7.399999999999999911e-01 7.329574823379516602e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.630205687215034893e-01 4.564068615436553955e-01 0.000000000000000000e+00 1.021551433950662613e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.021551433950662613e-02
8.800000000000000000e+01 7.600000000000000089e-01 2.128286713528011020e+00 2.114526748657226562e+00 7.600000000000001199e-01 7.527677416801452637e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.704058051581003763e-01 4.636197686195373535e-01 0.000000000000000000e+00 1.049189921468496323e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.049189921468496323e-02
8.900000000000000000e+01 7.800000000000000266e-01 2.172068461453444677e+00 2.157962560653686523e+00 7.800000000000001377e-01 7.725830674171447754e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.776150426187893983e-01 4.706655740737915039e-01 0.000000000000000000e+00 1.072749495506286621e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.072749495506286621e-02
9.000000000000000000e+01 8.000000000000000444e-01 2.215452728197303767e+00 2.201024770736694336e+00 8.000000000000001554e-01 7.923887372016906738e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.846531171731356946e-01 4.775366187095642090e-01 0.000000000000000000e+00 1.096156425774097443e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.096156425774097443e-02
9.100000000000000000e+01 8.200000000000000622e-01 2.258450650258506442e+00 2.243668317794799805e+00 8.200000000000001732e-01 8.121911287307739258e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.915247034673441706e-01 4.842429161071777344e-01 0.000000000000000000e+00 1.118123531341552734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118123531341552734e-02
9.200000000000000000e+01 8.400000000000000799e-01 2.301072976829678041e+00 2.285956144332885742e+00 8.400000000000001910e-01 8.320066928863525391e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.982343211236927583e-01 4.907928407192230225e-01 0.000000000000000000e+00 1.141236722469329834e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.141236722469329834e-02
9.300000000000000000e+01 8.600000000000000977e-01 2.343330085899173021e+00 2.327870368957519531e+00 8.600000000000002087e-01 8.518152832984924316e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.047863408619563952e-01 4.971785545349121094e-01 0.000000000000000000e+00 1.165484916418790817e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.165484916418790817e-02
9.400000000000000000e+01 8.800000000000001155e-01 2.385231999485895482e+00 2.369436740875244141e+00 8.800000000000002265e-01 8.716241717338562012e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.111849903242586812e-01 5.034179091453552246e-01 0.000000000000000000e+00 1.187027897685766220e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.187027897685766220e-02
9.500000000000000000e+01 9.000000000000001332e-01 2.426788398219208442e+00 2.410683870315551758e+00 9.000000000000002442e-01 8.914394974708557129e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.174343596395803990e-01 5.094934701919555664e-01 0.000000000000000000e+00 1.214798353612422943e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.214798353612422943e-02
9.600000000000000000e+01 9.199999999999999289e-01 2.468008635172039611e+00 2.451549768447875977e+00 9.199999999999999289e-01 9.112412333488464355e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.235384067478628944e-01 5.154449939727783203e-01 0.000000000000000000e+00 1.232253015041351318e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.232253015041351318e-02
9.700000000000000000e+01 9.399999999999999467e-01 2.508901749099225142e+00 2.492117404937744141e+00 9.399999999999999467e-01 9.310586452484130859e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.295009624645636848e-01 5.212486982345581055e-01 0.000000000000000000e+00 1.255922019481658936e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.255922019481658936e-02
9.800000000000000000e+01 9.599999999999999645e-01 2.549476477000243158e+00 2.532366514205932617e+00 9.599999999999999645e-01 9.508659243583679199e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.353257353406365437e-01 5.269093513488769531e-01 0.000000000000000000e+00 1.280706562101840973e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.280706562101840973e-02
9.900000000000000000e+01 9.799999999999999822e-01 2.589741266145260568e+00 2.572297811508178711e+00 9.799999999999999822e-01 9.706814289093017578e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.410163162924092051e-01 5.324410200119018555e-01 0.000000000000000000e+00 1.304085832089185715e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.304085832089185715e-02
1.000000000000000000e+02 1.000000000000000000e+00 2.629704285520674034e+00 2.611931562423706055e+00 1.000000000000000000e+00 9.904785156250000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.465761830350405193e-01 5.378357768058776855e-01 0.000000000000000000e+00 1.326074451208114624e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.326074451208114624e-02


==> data/C_equi_Type_D_Inst0_t0900.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -4.210713991568365344e+00 -4.150466918945312500e+00 -4.879999999999999338e-01 -4.712066650390625000e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.371862508532760927e+00 -1.348739027976989746e+00 0.000000000000000000e+00 -3.010721690952777863e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.010721690952777863e-02
1.000000000000000000e+00 -9.799999999999999822e-01 -4.013554128643096242e+00 -3.955256700515747070e+00 -4.782399999999999429e-01 -4.617816805839538574e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.305392433941048091e+00 -1.282950162887573242e+00 0.000000000000000000e+00 -2.924956195056438446e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.924956195056438446e-02
2.000000000000000000e+00 -9.599999999999999645e-01 -3.826836887717351310e+00 -3.770412921905517578e+00 -4.684799999999998965e-01 -4.523577690124511719e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.242330392965480979e+00 -1.220533967018127441e+00 0.000000000000000000e+00 -2.837925031781196594e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.837925031781196594e-02
3.000000000000000000e+00 -9.399999999999999467e-01 -3.649790811982863481e+00 -3.595171928405761719e+00 -4.587199999999999056e-01 -4.429363608360290527e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.182447085154223920e+00 -1.161297917366027832e+00 0.000000000000000000e+00 -2.753802575170993805e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.753802575170993805e-02
4.000000000000000000e+00 -9.200000000000000400e-01 -3.481714381438425931e+00 -3.428853988647460938e+00 -4.489599999999999702e-01 -4.335083365440368652e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.125532403981053031e+00 -1.104986786842346191e+00 0.000000000000000000e+00 -2.669382095336914062e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.669382095336914062e-02
5.000000000000000000e+00 -9.000000000000000222e-01 -3.321968541357121829e+00 -3.270782470703125000e+00 -4.391999999999999793e-01 -4.240855276584625244e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.071393520794350351e+00 -1.051464200019836426e+00 0.000000000000000000e+00 -2.588227391242980957e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.588227391242980957e-02
6.000000000000000000e+00 -8.800000000000000044e-01 -3.169970145589751098e+00 -3.120491027832031250e+00 -4.294399999999999329e-01 -4.146603941917419434e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.019853190010977073e+00 -1.000529289245605469e+00 0.000000000000000000e+00 -2.509719505906105042e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.509719505906105042e-02
7.000000000000000000e+00 -8.599999999999999867e-01 -3.025186188853957958e+00 -2.977338075637817383e+00 -4.196799999999999420e-01 -4.052414000034332275e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.707482467988693964e-01 -9.520205855369567871e-01 0.000000000000000000e+00 -2.430748753249645233e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.430748753249645233e-02
8.000000000000000000e+00 -8.399999999999999689e-01 -2.887128721373507734e+00 -2.840867042541503906e+00 -4.099199999999999511e-01 -3.958159983158111572e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.239282722838887407e-01 -9.057834148406982422e-01 0.000000000000000000e+00 -2.355294115841388702e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.355294115841388702e-02
9.000000000000000000e+00 -8.200000000000000622e-01 -2.755350355201029444e+00 -2.710632801055908203e+00 -4.001600000000000157e-01 -3.863888382911682129e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.792544053402279181e-01 -8.616697192192077637e-01 0.000000000000000000e+00 -2.279785089194774628e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.279785089194774628e-02
1.000000000000000000e+01 -8.000000000000000444e-01 -2.629440284732754041e+00 -2.586238622665405273e+00 -3.903999999999999693e-01 -3.769649565219879150e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.365982826204972911e-01 -8.195793628692626953e-01 0.000000000000000000e+00 -2.207145653665065765e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.207145653665065765e-02
1.100000000000000000e+01 -7.800000000000000266e-01 -2.509020755404918646e+00 -2.467294216156005859e+00 -3.806399999999999784e-01 -3.675399124622344971e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.958410911927774611e-01 -7.793706059455871582e-01 0.000000000000000000e+00 -2.134368754923343658e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.134368754923343658e-02
1.200000000000000000e+01 -7.600000000000000089e-01 -2.393743923621979075e+00 -2.353461027145385742e+00 -3.708799999999999875e-01 -3.581166863441467285e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.568727201893665768e-01 -7.409408092498779297e-01 0.000000000000000000e+00 -2.062888257205486298e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.062888257205486298e-02
1.300000000000000000e+01 -7.399999999999999911e-01 -2.283289059476078631e+00 -2.244449138641357422e+00 -3.611199999999998855e-01 -3.486949503421783447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.195909998386227358e-01 -7.041965723037719727e-01 0.000000000000000000e+00 -1.993135735392570496e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.993135735392570496e-02
1.400000000000000000e+01 -7.199999999999999734e-01 -2.177360049714704093e+00 -2.139915466308593750e+00 -3.513599999999998946e-01 -3.392734527587890625e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.839010175327713270e-01 -6.690315604209899902e-01 0.000000000000000000e+00 -1.923629827797412872e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.923629827797412872e-02
1.500000000000000000e+01 -6.999999999999999556e-01 -2.075683164999399644e+00 -2.039603710174560547e+00 -3.415999999999999037e-01 -3.298426568508148193e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.497145022319502639e-01 -6.353647112846374512e-01 0.000000000000000000e+00 -1.860008947551250458e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.860008947551250458e-02
1.600000000000000000e+01 -6.799999999999999378e-01 -1.978005060002259397e+00 -1.943233728408813477e+00 -3.318399999999999128e-01 -3.204194605350494385e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.169492693786480242e-01 -6.030970811843872070e-01 0.000000000000000000e+00 -1.790893264114856720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.790893264114856720e-02
1.700000000000000000e+01 -6.599999999999999201e-01 -1.884090978725139198e+00 -1.850631117820739746e+00 -3.220799999999998664e-01 -3.109982609748840332e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.855287196251580673e-01 -5.721821784973144531e-01 0.000000000000000000e+00 -1.725683920085430145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.725683920085430145e-02
1.800000000000000000e+01 -6.400000000000000133e-01 -1.793723141446783131e+00 -1.761544585227966309e+00 -3.123199999999999310e-01 -3.015705049037933350e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.553813853717360915e-01 -5.425246953964233398e-01 0.000000000000000000e+00 -1.662437245249748230e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.662437245249748230e-02
1.900000000000000000e+01 -6.199999999999999956e-01 -1.706699292882057462e+00 -1.675779342651367188e+00 -3.025599999999999401e-01 -2.921482324600219727e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.264405200880900582e-01 -5.140693187713623047e-01 0.000000000000000000e+00 -1.598351821303367615e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.598351821303367615e-02
2.000000000000000000e+01 -5.999999999999999778e-01 -1.622831392860036859e+00 -1.593152523040771484e+00 -2.927999999999999492e-01 -2.827224433422088623e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.986437257191138062e-01 -4.867514669895172119e-01 0.000000000000000000e+00 -1.537071540951728821e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.537071540951728821e-02
2.100000000000000000e+01 -5.800000000000000711e-01 -1.541944434204425729e+00 -1.513470530509948730e+00 -2.830400000000000138e-01 -2.732995152473449707e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.719326141815153308e-01 -4.605110585689544678e-01 0.000000000000000000e+00 -1.474914327263832092e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.474914327263832092e-02
2.200000000000000000e+01 -5.600000000000000533e-01 -1.463875373708529493e+00 -1.436585903167724609e+00 -2.732799999999999674e-01 -2.638758420944213867e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.462524994680255319e-01 -4.352968633174896240e-01 0.000000000000000000e+00 -1.414578594267368317e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.414578594267368317e-02
2.300000000000000000e+01 -5.400000000000000355e-01 -1.388472163829368222e+00 -1.362337708473205566e+00 -2.635199999999999765e-01 -2.544520497322082520e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.215521171703058845e-01 -4.110505878925323486e-01 0.000000000000000000e+00 -1.353344600647687912e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.353344600647687912e-02
2.400000000000000000e+01 -5.200000000000000178e-01 -1.315592874986996952e+00 -1.290637493133544922e+00 -2.537599999999999856e-01 -2.450284510850906372e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.977833686560988680e-01 -3.877379596233367920e-01 0.000000000000000000e+00 -1.295645907521247864e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.295645907521247864e-02
2.500000000000000000e+01 -5.000000000000000000e-01 -1.245104898084775424e+00 -1.221290230751037598e+00 -2.439999999999999669e-01 -2.356024682521820068e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.749010874466988108e-01 -3.653018176555633545e-01 0.000000000000000000e+00 -1.238765753805637360e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.238765753805637360e-02
2.600000000000000000e+01 -4.799999999999999822e-01 -1.176884219761383576e+00 -1.154143691062927246e+00 -2.342399999999999483e-01 -2.261784076690673828e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.528628256389860218e-01 -3.436999619007110596e-01 0.000000000000000000e+00 -1.180059462785720825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.180059462785720825e-02
2.700000000000000000e+01 -4.599999999999999645e-01 -1.110814762138366607e+00 -1.089199066162109375e+00 -2.244799999999999573e-01 -2.167523503303527832e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.316286583198022608e-01 -3.229022622108459473e-01 0.000000000000000000e+00 -1.125628780573606491e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.125628780573606491e-02
2.800000000000000000e+01 -4.399999999999999467e-01 -1.046787781616759450e+00 -1.026270031929016113e+00 -2.147199999999999387e-01 -2.073315382003784180e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.111610043849835638e-01 -3.028669059276580811e-01 0.000000000000000000e+00 -1.069347932934761047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.069347932934761047e-02
2.900000000000000000e+01 -4.200000000000000400e-01 -9.847013193871778647e-01 -9.652217626571655273e-01 -2.049600000000000033e-01 -1.979063898324966431e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.914244620856381029e-01 -2.835533320903778076e-01 0.000000000000000000e+00 -1.013815216720104218e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.013815216720104218e-02
3.000000000000000000e+01 -4.000000000000000222e-01 -9.244596999499634649e-01 -9.060348868370056152e-01 -1.951999999999999846e-01 -1.884817481040954590e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.723856580038462871e-01 -2.649306058883666992e-01 0.000000000000000000e+00 -9.598610922694206238e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.598610922694206238e-03
3.100000000000000000e+01 -3.800000000000000044e-01 -8.659730720873698440e-01 -8.485930562019348145e-01 -1.854399999999999937e-01 -1.790570318698883057e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.540131081540706326e-01 -2.469742596149444580e-01 0.000000000000000000e+00 -9.082962758839130402e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.082962758839130402e-03
3.200000000000000000e+01 -3.599999999999999867e-01 -8.091569885305829324e-01 -7.927924394607543945e-01 -1.756799999999999473e-01 -1.696353852748870850e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.362770901562559200e-01 -2.296457886695861816e-01 0.000000000000000000e+00 -8.531809784471988678e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.531809784471988678e-03
3.300000000000000000e+01 -3.399999999999999689e-01 -7.539320206704929195e-01 -7.385771870613098145e-01 -1.659199999999999564e-01 -1.602103710174560547e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.191495254287674777e-01 -2.129224389791488647e-01 0.000000000000000000e+00 -8.021000772714614868e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.021000772714614868e-03
3.400000000000000000e+01 -3.199999999999999512e-01 -7.002234048485097562e-01 -6.858693361282348633e-01 -1.561599999999999377e-01 -1.507854461669921875e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.026038705599888523e-01 -1.967760026454925537e-01 0.000000000000000000e+00 -7.508186157792806625e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.508186157792806625e-03
3.500000000000000000e+01 -2.999999999999999334e-01 -6.479607174200823216e-01 -6.345540881156921387e-01 -1.463999999999999468e-01 -1.413617581129074097e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.866150169924832292e-01 -1.811800897121429443e-01 0.000000000000000000e+00 -6.993343587964773178e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.993343587964773178e-03
3.600000000000000000e+01 -2.800000000000000266e-01 -5.970775755734755164e-01 -5.846610665321350098e-01 -1.366399999999999837e-01 -1.319373995065689087e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.711591983277269413e-01 -1.661162525415420532e-01 0.000000000000000000e+00 -6.501107942312955856e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.501107942312955856e-03
3.700000000000000000e+01 -2.600000000000000089e-01 -5.475113632607747638e-01 -5.360179543495178223e-01 -1.268799999999999928e-01 -1.225129887461662292e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.562139045962628869e-01 -1.515533775091171265e-01 0.000000000000000000e+00 -5.982007365673780441e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.982007365673780441e-03
3.800000000000000000e+01 -2.399999999999999911e-01 -4.992029762689839667e-01 -4.886647760868072510e-01 -1.171199999999999741e-01 -1.130892410874366760e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.417578028946703816e-01 -1.374794095754623413e-01 0.000000000000000000e+00 -5.493325646966695786e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.493325646966695786e-03
3.900000000000000000e+01 -2.199999999999999734e-01 -4.520965896946705920e-01 -4.425038993358612061e-01 -1.073599999999999693e-01 -1.036641821265220642e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.277706638118809024e-01 -1.238686293363571167e-01 0.000000000000000000e+00 -5.010262131690979004e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.010262131690979004e-03
4.000000000000000000e+01 -1.999999999999999556e-01 -4.061394412353361294e-01 -3.974959254264831543e-01 -9.759999999999996456e-02 -9.424020349979400635e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.142332932456183725e-01 -1.107059568166732788e-01 0.000000000000000000e+00 -4.556784406304359436e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.556784406304359436e-03
4.100000000000000000e+01 -1.799999999999999378e-01 -3.612816321002730313e-01 -3.535263240337371826e-01 -8.783999999999995978e-02 -8.481669425964355469e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.011274690815611721e-01 -9.796935319900512695e-02 0.000000000000000000e+00 -4.076415207237005234e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.076415207237005234e-03
4.200000000000000000e+01 -1.600000000000000311e-01 -3.174759424692112919e-01 -3.106248676776885986e-01 -7.807999999999999663e-02 -7.539320737123489380e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.843588238423351344e-02 -8.564326167106628418e-02 0.000000000000000000e+00 -3.601345699280500412e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.601345699280500412e-03
4.300000000000000000e+01 -1.400000000000000133e-01 -2.746776607393037750e-01 -2.687055468559265137e-01 -6.831999999999999185e-02 -6.596907228231430054e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.614208272072224559e-02 -7.370960712432861328e-02 0.000000000000000000e+00 -3.115631872788071632e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.115631872788071632e-03
4.400000000000000000e+01 -1.199999999999999956e-01 -2.328444253379013396e-01 -2.277387827634811401e-01 -5.855999999999998706e-02 -5.654449015855789185e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.423042728858538442e-02 -6.215520948171615601e-02 0.000000000000000000e+00 -2.642998704686760902e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.642998704686760902e-03
4.500000000000000000e+01 -9.999999999999997780e-02 -1.919360780506062236e-01 -1.877050548791885376e-01 -4.879999999999998228e-02 -4.712012782692909241e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.268603354684973233e-02 -5.096530169248580933e-02 0.000000000000000000e+00 -2.206675475463271141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.206675475463271141e-03
4.600000000000000000e+01 -7.999999999999996003e-02 -1.519145279201468968e-01 -1.485438644886016846e-01 -3.903999999999997750e-02 -3.769614920020103455e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.149473507567053021e-02 -4.012501984834671021e-02 0.000000000000000000e+00 -1.751568051986396313e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.751568051986396313e-03
4.700000000000000000e+01 -5.999999999999994227e-02 -1.127436248522699913e-01 -1.102407947182655334e-01 -2.927999999999996925e-02 -2.827236428856849670e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.064304041427871883e-02 -2.962107211351394653e-02 0.000000000000000000e+00 -1.316653448157012463e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.316653448157012463e-03
4.800000000000000000e+01 -4.000000000000003553e-02 -7.438904214634073364e-02 -7.273297011852264404e-02 -1.952000000000001304e-02 -1.884819194674491882e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.011809464857257021e-02 -1.944017037749290466e-02 0.000000000000000000e+00 -8.861781097948551178e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.861781097948551178e-04
4.900000000000000000e+01 -2.000000000000001776e-02 -3.681816723731900359e-02 -3.597476705908775330e-02 -9.760000000000006518e-03 -9.424093179404735565e-03 0.000000000000000000e+00 0.000000000000000000e+00 -9.907643539354974577e-03 -9.570063091814517975e-03 0.000000000000000000e+00 -4.217047826386988163e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.217047826386988163e-04
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 3.609494197762885132e-02 3.527420759201049805e-02 9.760000000000006518e-03 9.424103423953056335e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.615987251560041346e-03 9.281738661229610443e-03 0.000000000000000000e+00 4.251513164490461349e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.251513164490461349e-04
5.200000000000000000e+01 4.000000000000003553e-02 7.149471169107368684e-02 6.985858082771301270e-02 1.952000000000001304e-02 1.884813793003559113e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.895096302702350965e-02 1.828529313206672668e-02 0.000000000000000000e+00 8.537292596884071827e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.537292596884071827e-04
5.300000000000000000e+01 6.000000000000005329e-02 1.062260150813662679e-01 1.037979200482368469e-01 2.928000000000002129e-02 2.827248163521289825e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.801509313531913223e-02 2.702090702950954437e-02 0.000000000000000000e+00 1.285714097321033478e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.285714097321033478e-03
5.400000000000000000e+01 8.000000000000007105e-02 1.403142879131922538e-01 1.370694637298583984e-01 3.904000000000002607e-02 3.769629448652267456e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.681809011879853127e-02 3.549951314926147461e-02 0.000000000000000000e+00 1.668705604970455170e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.668705604970455170e-03
5.500000000000000000e+01 1.000000000000000888e-01 1.737837675827059725e-01 1.697395741939544678e-01 4.880000000000003085e-02 4.712073877453804016e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.536923738224225150e-02 4.372859001159667969e-02 0.000000000000000000e+00 2.085350453853607178e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.085350453853607178e-03
5.600000000000000000e+01 1.200000000000001066e-01 2.066575602335948003e-01 2.018467187881469727e-01 5.856000000000004257e-02 5.654470622539520264e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.367741182892023233e-02 5.171635746955871582e-02 0.000000000000000000e+00 2.512963255867362022e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.512963255867362022e-03
5.700000000000000000e+01 1.400000000000001243e-01 2.389577035284631557e-01 2.333673983812332153e-01 6.832000000000004736e-02 6.596925109624862671e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.175110510885491871e-02 5.947383865714073181e-02 0.000000000000000000e+00 2.914525335654616356e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.914525335654616356e-03
5.800000000000000000e+01 1.599999999999999201e-01 2.707052253940298581e-01 2.643609046936035156e-01 7.807999999999995500e-02 7.539191097021102905e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.959844357614095034e-02 6.700561940670013428e-02 0.000000000000000000e+00 3.319800365716218948e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.319800365716218948e-03
5.900000000000000000e+01 1.799999999999999378e-01 3.019201990325517393e-01 2.947910726070404053e-01 8.783999999999995978e-02 8.481679856777191162e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.722720704460729613e-02 7.432392984628677368e-02 0.000000000000000000e+00 3.714140271767973900e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.714140271767973900e-03
6.000000000000000000e+01 1.999999999999999556e-01 3.326217944682613448e-01 3.247472345829010010e-01 9.759999999999996456e-02 9.424204379320144653e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.464484642418775018e-02 8.143300563097000122e-02 0.000000000000000000e+00 4.119550809264183044e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.119550809264183044e-03
6.100000000000000000e+01 2.199999999999999734e-01 3.628283268760201796e-01 3.541713356971740723e-01 1.073599999999999693e-01 1.036648154258728027e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.185850031404772797e-02 8.834151923656463623e-02 0.000000000000000000e+00 4.470695275813341141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.470695275813341141e-03
6.200000000000000000e+01 2.399999999999999911e-01 3.925573019568999733e-01 3.831751048564910889e-01 1.171199999999999741e-01 1.130901500582695007e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.887501063048027838e-02 9.505432844161987305e-02 0.000000000000000000e+00 4.883736837655305862e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.883736837655305862e-03
6.300000000000000000e+01 2.600000000000000089e-01 4.218254583083874687e-01 4.116777479648590088e-01 1.268799999999999928e-01 1.225141882896423340e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.057009372800042785e-01 1.015806719660758972e-01 0.000000000000000000e+00 5.250148009508848190e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.250148009508848190e-03
6.400000000000000000e+01 2.800000000000000266e-01 4.506488077488942645e-01 4.397871792316436768e-01 1.366399999999999837e-01 1.319397985935211182e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.123425720947775347e-01 1.079215630888938904e-01 0.000000000000000000e+00 5.656371358782052994e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.656371358782052994e-03
6.500000000000000000e+01 3.000000000000000444e-01 4.790426726144225156e-01 4.674509763717651367e-01 1.464000000000000024e-01 1.413615792989730835e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.188059518617001348e-01 1.140895336866378784e-01 0.000000000000000000e+00 6.023589987307786942e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.023589987307786942e-03
6.600000000000000000e+01 3.200000000000000622e-01 5.070217210363813232e-01 4.946943223476409912e-01 1.561599999999999933e-01 1.507860124111175537e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.250968706212230719e-01 1.200862377882003784e-01 0.000000000000000000e+00 6.394863128662109375e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.394863128662109375e-03
6.700000000000000000e+01 3.400000000000000799e-01 5.346000003499055131e-01 5.215716361999511719e-01 1.659200000000000119e-01 1.602115929126739502e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.312208913692861634e-01 1.259177029132843018e-01 0.000000000000000000e+00 6.784277036786079407e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.784277036786079407e-03
6.800000000000000000e+01 3.600000000000000977e-01 5.617909682693245088e-01 5.480322241783142090e-01 1.756800000000000306e-01 1.696341037750244141e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.371833570105211175e-01 1.315906792879104614e-01 0.000000000000000000e+00 7.142412010580301285e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.142412010580301285e-03
6.900000000000000000e+01 3.800000000000001155e-01 5.886075223322448924e-01 5.741335749626159668e-01 1.854400000000000215e-01 1.790572106838226318e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.429894007499887543e-01 1.371109485626220703e-01 0.000000000000000000e+00 7.490679621696472168e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.490679621696472168e-03
7.000000000000000000e+01 4.000000000000001332e-01 6.150620277231860777e-01 5.998895764350891113e-01 1.952000000000000401e-01 1.884832829236984253e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.486439559095694696e-01 1.424806565046310425e-01 0.000000000000000000e+00 7.864078506827354431e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.864078506827354431e-03
7.100000000000000000e+01 4.199999999999999289e-01 6.411663431597114382e-01 6.253058314323425293e-01 2.049599999999999478e-01 1.979071199893951416e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.541517651762265295e-01 1.477010399103164673e-01 0.000000000000000000e+00 8.255372755229473114e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.255372755229473114e-03
7.200000000000000000e+01 4.399999999999999467e-01 6.669318460835345075e-01 6.503732800483703613e-01 2.147199999999999387e-01 2.073309123516082764e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.595173894461544284e-01 1.527880132198333740e-01 0.000000000000000000e+00 8.595211431384086609e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.595211431384086609e-03
7.300000000000000000e+01 4.599999999999999645e-01 6.923694554206825114e-01 6.750898361206054688e-01 2.244799999999999573e-01 2.167549729347229004e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.647452160675288435e-01 1.577416658401489258e-01 0.000000000000000000e+00 8.918670006096363068e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.918670006096363068e-03
7.400000000000000000e+01 4.799999999999999822e-01 7.174896538173537452e-01 6.995283961296081543e-01 2.342399999999999483e-01 2.261780202388763428e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.698394667412147507e-01 1.625569760799407959e-01 0.000000000000000000e+00 9.280836209654808044e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.280836209654808044e-03
7.500000000000000000e+01 5.000000000000000000e-01 7.423025083450336403e-01 7.236636877059936523e-01 2.439999999999999669e-01 2.356059998273849487e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.748042049671859055e-01 1.672460287809371948e-01 0.000000000000000000e+00 9.653933346271514893e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.653933346271514893e-03
7.600000000000000000e+01 5.200000000000000178e-01 7.668176901459252681e-01 7.474970221519470215e-01 2.537599999999999856e-01 2.450283020734786987e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.796433431200638586e-01 1.718105226755142212e-01 0.000000000000000000e+00 1.000382099300622940e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.990210644900798798e-03
7.700000000000000000e+01 5.400000000000000355e-01 7.910444928162654321e-01 7.710419297218322754e-01 2.635199999999999765e-01 2.544534504413604736e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.843606490855697611e-01 1.762605905532836914e-01 0.000000000000000000e+00 1.033078692853450775e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.033078692853450775e-02
7.800000000000000000e+01 5.600000000000000533e-01 8.149918502667604647e-01 7.943289279937744141e-01 2.732799999999999674e-01 2.638745307922363281e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.889597527386538411e-01 1.805909574031829834e-01 0.000000000000000000e+00 1.066887378692626953e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.066887378692626953e-02
7.900000000000000000e+01 5.800000000000000711e-01 8.386683529865739395e-01 8.173334598541259766e-01 2.830400000000000138e-01 2.732975482940673828e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.934441518227338341e-01 1.848065555095672607e-01 0.000000000000000000e+00 1.100451406091451645e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100451406091451645e-02
8.000000000000000000e+01 6.000000000000000888e-01 8.620822639211037641e-01 8.400712609291076660e-01 2.928000000000000047e-01 2.827259600162506104e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.978172177886521610e-01 1.889155656099319458e-01 0.000000000000000000e+00 1.135114952921867371e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.135114952921867371e-02
8.100000000000000000e+01 6.200000000000001066e-01 8.852415333130804198e-01 8.625769019126892090e-01 3.025599999999999956e-01 2.921536862850189209e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.020822011585047817e-01 1.929176747798919678e-01 0.000000000000000000e+00 1.169531792402267456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.169531792402267456e-02
8.200000000000000000e+01 6.400000000000001243e-01 9.081538127951801487e-01 8.848270177841186523e-01 3.123199999999999865e-01 3.015766143798828125e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.062422367172162263e-01 1.968158930540084839e-01 0.000000000000000000e+00 1.202375814318656921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.202375814318656921e-02
8.300000000000000000e+01 6.600000000000001421e-01 9.308264687320833008e-01 9.068541526794433594e-01 3.220800000000000329e-01 3.110008239746093750e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.103003484238718801e-01 2.006148397922515869e-01 0.000000000000000000e+00 1.234991196542978287e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.234991196542978287e-02
8.400000000000000000e+01 6.799999999999999378e-01 9.532665949717961107e-01 9.286491274833679199e-01 3.318399999999999128e-01 3.204203248023986816e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.142594540199668218e-01 2.043108046054840088e-01 0.000000000000000000e+00 1.268701627850532532e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.268701627850532532e-02
8.500000000000000000e+01 6.999999999999999556e-01 9.754810246853320432e-01 9.502089023590087891e-01 3.415999999999999037e-01 3.298473656177520752e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.181223695813065133e-01 2.079198509454727173e-01 0.000000000000000000e+00 1.300865784287452698e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.300865784287452698e-02
8.600000000000000000e+01 7.199999999999999734e-01 9.974763419384670149e-01 9.715609550476074219e-01 3.513599999999998946e-01 3.392716646194458008e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.218918136298492216e-01 2.114381045103073120e-01 0.000000000000000000e+00 1.331501454114913940e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.331501454114913940e-02
8.700000000000000000e+01 7.399999999999999911e-01 1.019258892478815071e+00 9.927071332931518555e-01 3.611199999999998855e-01 3.487007319927215576e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.255704111623266506e-01 2.148601710796356201e-01 0.000000000000000000e+00 1.365849655121564865e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365849655121564865e-02
8.800000000000000000e+01 7.600000000000000089e-01 1.040834793920005774e+00 1.013640046119689941e+00 3.708799999999999875e-01 3.581158518791198730e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.291606975683514735e-01 2.181985676288604736e-01 0.000000000000000000e+00 1.396064925938844681e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.396064925938844681e-02
8.900000000000000000e+01 7.800000000000000266e-01 1.062209945614354334e+00 1.034380435943603516e+00 3.806399999999999784e-01 3.675427734851837158e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.326651221647949852e-01 2.214542925357818604e-01 0.000000000000000000e+00 1.428674627095460892e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428674627095460892e-02
9.000000000000000000e+01 8.000000000000000444e-01 1.083390037891870605e+00 1.054937839508056641e+00 3.903999999999999693e-01 3.769702017307281494e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.360860517241170908e-01 2.246250957250595093e-01 0.000000000000000000e+00 1.461070775985717773e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.461070775985717773e-02
9.100000000000000000e+01 8.200000000000000622e-01 1.104380560875987571e+00 1.075289964675903320e+00 4.001600000000000157e-01 3.863990902900695801e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.394257737671147135e-01 2.277216166257858276e-01 0.000000000000000000e+00 1.491969171911478043e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.491969171911478043e-02
9.200000000000000000e+01 8.400000000000000799e-01 1.125186812917645884e+00 1.095468640327453613e+00 4.099200000000000066e-01 3.958243727684020996e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.426864997404770408e-01 2.307415008544921875e-01 0.000000000000000000e+00 1.521386671811342239e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.521386671811342239e-02
9.300000000000000000e+01 8.600000000000000977e-01 1.145813908508893419e+00 1.115477085113525391e+00 4.196799999999999975e-01 4.052429497241973877e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.458703679769510542e-01 2.336760908365249634e-01 0.000000000000000000e+00 1.553174667060375214e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.553174667060375214e-02
9.400000000000000000e+01 8.800000000000001155e-01 1.166266785961180386e+00 1.135297656059265137e+00 4.294400000000000439e-01 4.146646857261657715e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.489794466276085416e-01 2.365454137325286865e-01 0.000000000000000000e+00 1.582213863730430603e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582213863730430603e-02
9.500000000000000000e+01 9.000000000000001332e-01 1.186550214566678640e+00 1.154977798461914062e+00 4.392000000000000348e-01 4.240924715995788574e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.520157363373592418e-01 2.393407076597213745e-01 0.000000000000000000e+00 1.613611355423927307e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.613611355423927307e-02
9.600000000000000000e+01 9.199999999999999289e-01 1.206668801594130258e+00 1.174485921859741211e+00 4.489599999999999147e-01 4.335137605667114258e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.549811729384867665e-01 2.420596480369567871e-01 0.000000000000000000e+00 1.646078936755657196e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.646078936755657196e-02
9.700000000000000000e+01 9.399999999999999467e-01 1.226626998685423020e+00 1.193822026252746582e+00 4.587199999999999056e-01 4.429375231266021729e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.578776298554115720e-01 2.447219789028167725e-01 0.000000000000000000e+00 1.674562878906726837e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.674562878906726837e-02
9.800000000000000000e+01 9.599999999999999645e-01 1.246429108184543333e+00 1.213011741638183594e+00 4.684799999999998965e-01 4.523563086986541748e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.607069205597564721e-01 2.473157793283462524e-01 0.000000000000000000e+00 1.704131066799163818e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.704131066799163818e-02
9.900000000000000000e+01 9.799999999999999822e-01 1.266079289503373673e+00 1.232065916061401367e+00 4.782399999999999429e-01 4.617852270603179932e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.634708008705470839e-01 2.498449236154556274e-01 0.000000000000000000e+00 1.733520627021789551e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.733520627021789551e-02
1.000000000000000000e+02 1.000000000000000000e+00 1.285581563891794454e+00 1.250960111618041992e+00 4.879999999999999338e-01 4.712055325508117676e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.661709710400665951e-01 2.523100972175598145e-01 0.000000000000000000e+00 1.762734539806842804e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.762734539806842804e-02


==> data/C_equi_Type_D_Inst3_t0900.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -4.210713991568365344e+00 -3.640405178070068359e+00 -4.879999999999999338e-01 -3.349922299385070801e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.371862508532760927e+00 -1.155141234397888184e+00 0.000000000000000000e+00 -2.667665779590606689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.667665779590606689e-01
1.000000000000000000e+00 -9.799999999999999822e-01 -4.013554128643096242e+00 -3.460737466812133789e+00 -4.782399999999999429e-01 -3.279523849487304688e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.305392433941048091e+00 -1.094660162925720215e+00 0.000000000000000000e+00 -2.595394253730773926e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.595394253730773926e-01
2.000000000000000000e+00 -9.599999999999999645e-01 -3.826836887717351310e+00 -3.290996551513671875e+00 -4.684799999999998965e-01 -3.209446668624877930e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.242330392965480979e+00 -1.037470698356628418e+00 0.000000000000000000e+00 -2.523885965347290039e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.523938417434692383e-01
3.000000000000000000e+00 -9.399999999999999467e-01 -3.649790811982863481e+00 -3.130506753921508789e+00 -4.587199999999999056e-01 -3.139639794826507568e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.182447085154223920e+00 -9.833795428276062012e-01 0.000000000000000000e+00 -2.453667223453521729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.453667223453521729e-01
4.000000000000000000e+00 -9.200000000000000400e-01 -3.481714381438425931e+00 -2.978588581085205078e+00 -4.489599999999999702e-01 -3.070040345191955566e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.125532403981053031e+00 -9.321354031562805176e-01 0.000000000000000000e+00 -2.384265810251235962e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.384265810251235962e-01
5.000000000000000000e+00 -9.000000000000000222e-01 -3.321968541357121829e+00 -2.834608793258666992e+00 -4.391999999999999793e-01 -3.000738322734832764e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.071393520794350351e+00 -8.835953474044799805e-01 0.000000000000000000e+00 -2.315943986177444458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.315943986177444458e-01
6.000000000000000000e+00 -8.800000000000000044e-01 -3.169970145589751098e+00 -2.698112010955810547e+00 -4.294399999999999329e-01 -2.931654751300811768e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.019853190010977073e+00 -8.375725746154785156e-01 0.000000000000000000e+00 -2.248753309249877930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.248753309249877930e-01
7.000000000000000000e+00 -8.599999999999999867e-01 -3.025186188853957958e+00 -2.568410873413085938e+00 -4.196799999999999420e-01 -2.862831950187683105e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.707482467988693964e-01 -7.938987016677856445e-01 0.000000000000000000e+00 -2.182342559099197388e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.182342559099197388e-01
8.000000000000000000e+00 -8.399999999999999689e-01 -2.887128721373507734e+00 -2.445141315460205078e+00 -4.099199999999999511e-01 -2.794151604175567627e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.239282722838887407e-01 -7.524274587631225586e-01 0.000000000000000000e+00 -2.117121666669845581e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.117121666669845581e-01
9.000000000000000000e+00 -8.200000000000000622e-01 -2.755350355201029444e+00 -2.327800989151000977e+00 -4.001600000000000157e-01 -2.725686132907867432e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.792544053402279181e-01 -7.130138874053955078e-01 0.000000000000000000e+00 -2.052597850561141968e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.052597850561141968e-01
1.000000000000000000e+01 -8.000000000000000444e-01 -2.629440284732754041e+00 -2.216067790985107422e+00 -3.903999999999999693e-01 -2.657389938831329346e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.365982826204972911e-01 -6.755459904670715332e-01 0.000000000000000000e+00 -1.989177763462066650e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.989177763462066650e-01
1.100000000000000000e+01 -7.800000000000000266e-01 -2.509020755404918646e+00 -2.109514951705932617e+00 -3.806399999999999784e-01 -2.589239478111267090e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.958410911927774611e-01 -6.398995518684387207e-01 0.000000000000000000e+00 -1.926575601100921631e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.926575601100921631e-01
1.200000000000000000e+01 -7.600000000000000089e-01 -2.393743923621979075e+00 -2.007850885391235352e+00 -3.708799999999999875e-01 -2.521290183067321777e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.568727201893665768e-01 -6.059674024581909180e-01 0.000000000000000000e+00 -1.864804774522781372e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.864804774522781372e-01
1.300000000000000000e+01 -7.399999999999999911e-01 -2.283289059476078631e+00 -1.910722494125366211e+00 -3.611199999999998855e-01 -2.453487813472747803e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.195909998386227358e-01 -5.736514925956726074e-01 0.000000000000000000e+00 -1.803878843784332275e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.803878843784332275e-01
1.400000000000000000e+01 -7.199999999999999734e-01 -2.177360049714704093e+00 -1.817893862724304199e+00 -3.513599999999998946e-01 -2.385835051536560059e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.839010175327713270e-01 -5.428599119186401367e-01 0.000000000000000000e+00 -1.743812263011932373e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743812263011932373e-01
1.500000000000000000e+01 -6.999999999999999556e-01 -2.075683164999399644e+00 -1.729101300239562988e+00 -3.415999999999999037e-01 -2.318296879529953003e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.497145022319502639e-01 -5.135044455528259277e-01 0.000000000000000000e+00 -1.684666275978088379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.684666275978088379e-01
1.600000000000000000e+01 -6.799999999999999378e-01 -1.978005060002259397e+00 -1.643996953964233398e+00 -3.318399999999999128e-01 -2.250888496637344360e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.169492693786480242e-01 -4.854884147644042969e-01 0.000000000000000000e+00 -1.625940054655075073e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.625940054655075073e-01
1.700000000000000000e+01 -6.599999999999999201e-01 -1.884090978725139198e+00 -1.562479019165039062e+00 -3.220799999999998664e-01 -2.183651924133300781e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.855287196251580673e-01 -4.587698280811309814e-01 0.000000000000000000e+00 -1.568169891834259033e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.568169891834259033e-01
1.800000000000000000e+01 -6.400000000000000133e-01 -1.793723141446783131e+00 -1.484283924102783203e+00 -3.123199999999999310e-01 -2.116435170173645020e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.553813853717360915e-01 -4.332508146762847900e-01 0.000000000000000000e+00 -1.511323451995849609e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.511323451995849609e-01
1.900000000000000000e+01 -6.199999999999999956e-01 -1.706699292882057462e+00 -1.409193873405456543e+00 -3.025599999999999401e-01 -2.049409747123718262e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.264405200880900582e-01 -4.088803827762603760e-01 0.000000000000000000e+00 -1.454912424087524414e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.454912424087524414e-01
2.000000000000000000e+01 -5.999999999999999778e-01 -1.622831392860036859e+00 -1.337089657783508301e+00 -2.927999999999999492e-01 -1.982432901859283447e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.986437257191138062e-01 -3.855935037136077881e-01 0.000000000000000000e+00 -1.399462670087814331e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.399462670087814331e-01
2.100000000000000000e+01 -5.800000000000000711e-01 -1.541944434204425729e+00 -1.267759680747985840e+00 -2.830400000000000138e-01 -1.915582120418548584e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.719326141815153308e-01 -3.633342683315277100e-01 0.000000000000000000e+00 -1.344583481550216675e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.344583481550216675e-01
2.200000000000000000e+01 -5.600000000000000533e-01 -1.463875373708529493e+00 -1.201061844825744629e+00 -2.732799999999999674e-01 -1.848812550306320190e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.462524994680255319e-01 -3.420485854148864746e-01 0.000000000000000000e+00 -1.290432959794998169e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.290432959794998169e-01
2.300000000000000000e+01 -5.400000000000000355e-01 -1.388472163829368222e+00 -1.136830329895019531e+00 -2.635199999999999765e-01 -1.782156676054000854e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.215521171703058845e-01 -3.216821849346160889e-01 0.000000000000000000e+00 -1.236720010638237000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.236720010638237000e-01
2.400000000000000000e+01 -5.200000000000000178e-01 -1.315592874986996952e+00 -1.075007200241088867e+00 -2.537599999999999856e-01 -1.715557575225830078e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.977833686560988680e-01 -3.022023141384124756e-01 0.000000000000000000e+00 -1.183958351612091064e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.183958351612091064e-01
2.500000000000000000e+01 -5.000000000000000000e-01 -1.245104898084775424e+00 -1.015385866165161133e+00 -2.439999999999999669e-01 -1.649033576250076294e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.749010874466988108e-01 -2.835511863231658936e-01 0.000000000000000000e+00 -1.131769418716430664e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.131769418716430664e-01
2.600000000000000000e+01 -4.799999999999999822e-01 -1.176884219761383576e+00 -9.578256607055664062e-01 -2.342399999999999483e-01 -1.582552939653396606e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.528628256389860218e-01 -2.656858861446380615e-01 0.000000000000000000e+00 -1.080134361982345581e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.080134361982345581e-01
2.700000000000000000e+01 -4.599999999999999645e-01 -1.110814762138366607e+00 -9.023172855377197266e-01 -2.244799999999999573e-01 -1.516178846359252930e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.316286583198022608e-01 -2.485821396112442017e-01 0.000000000000000000e+00 -1.029208302497863770e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.029208302497863770e-01
2.800000000000000000e+01 -4.399999999999999467e-01 -1.046787781616759450e+00 -8.486892580986022949e-01 -2.147199999999999387e-01 -1.449869126081466675e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.111610043849835638e-01 -2.321950942277908325e-01 0.000000000000000000e+00 -9.788844734430313110e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.788844734430313110e-02
2.900000000000000000e+01 -4.200000000000000400e-01 -9.847013193871778647e-01 -7.968230247497558594e-01 -2.049600000000000033e-01 -1.383596211671829224e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.914244620856381029e-01 -2.164833992719650269e-01 0.000000000000000000e+00 -9.289735555648803711e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.289735555648803711e-02
3.000000000000000000e+01 -4.000000000000000222e-01 -9.244596999499634649e-01 -7.466678023338317871e-01 -1.951999999999999846e-01 -1.317375153303146362e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.723856580038462871e-01 -2.014239132404327393e-01 0.000000000000000000e+00 -8.798017352819442749e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.798017352819442749e-02
3.100000000000000000e+01 -3.800000000000000044e-01 -8.659730720873698440e-01 -6.981502771377563477e-01 -1.854399999999999937e-01 -1.251217275857925415e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.540131081540706326e-01 -1.869890391826629639e-01 0.000000000000000000e+00 -8.312646299600601196e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.312646299600601196e-02
3.200000000000000000e+01 -3.599999999999999867e-01 -8.091569885305829324e-01 -6.511625647544860840e-01 -1.756799999999999473e-01 -1.185129731893539429e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.362770901562559200e-01 -1.731404215097427368e-01 0.000000000000000000e+00 -7.829239964485168457e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.829239964485168457e-02
3.300000000000000000e+01 -3.399999999999999689e-01 -7.539320206704929195e-01 -6.056321859359741211e-01 -1.659199999999999564e-01 -1.119048893451690674e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.191495254287674777e-01 -1.598575413227081299e-01 0.000000000000000000e+00 -7.355232536792755127e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.355232536792755127e-02
3.400000000000000000e+01 -3.199999999999999512e-01 -7.002234048485097562e-01 -5.615034103393554688e-01 -1.561599999999999377e-01 -1.053022369742393494e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.026038705599888523e-01 -1.471122205257415771e-01 0.000000000000000000e+00 -6.884582340717315674e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.884582340717315674e-02
3.500000000000000000e+01 -2.999999999999999334e-01 -6.479607174200823216e-01 -5.186594128608703613e-01 -1.463999999999999468e-01 -9.870330244302749634e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.866150169924832292e-01 -1.348781287670135498e-01 0.000000000000000000e+00 -6.418004631996154785e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.418004631996154785e-02
3.600000000000000000e+01 -2.800000000000000266e-01 -5.970775755734755164e-01 -4.771413207054138184e-01 -1.366399999999999837e-01 -9.210926294326782227e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.711591983277269413e-01 -1.231399029493331909e-01 0.000000000000000000e+00 -5.959486216306686401e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.959486216306686401e-02
3.700000000000000000e+01 -2.600000000000000089e-01 -5.475113632607747638e-01 -4.367634057998657227e-01 -1.268799999999999928e-01 -8.551607280969619751e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.562139045962628869e-01 -1.118643507361412048e-01 0.000000000000000000e+00 -5.502302572131156921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.502302572131156921e-02
3.800000000000000000e+01 -2.399999999999999911e-01 -4.992029762689839667e-01 -3.975652456283569336e-01 -1.171199999999999741e-01 -7.892843335866928101e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.417578028946703816e-01 -1.010434702038764954e-01 0.000000000000000000e+00 -5.052071809768676758e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.052071809768676758e-02
3.900000000000000000e+01 -2.199999999999999734e-01 -4.520965896946705920e-01 -3.594632446765899658e-01 -1.073599999999999693e-01 -7.234105467796325684e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.277706638118809024e-01 -9.065038710832595825e-02 0.000000000000000000e+00 -4.607016593217849731e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.607016593217849731e-02
4.000000000000000000e+01 -1.999999999999999556e-01 -4.061394412353361294e-01 -3.224333226680755615e-01 -9.759999999999996456e-02 -6.575786322355270386e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.142332932456183725e-01 -8.066995441913604736e-02 0.000000000000000000e+00 -4.168614000082015991e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.168614000082015991e-02
4.100000000000000000e+01 -1.799999999999999378e-01 -3.612816321002730313e-01 -2.863493859767913818e-01 -8.783999999999995978e-02 -5.917667597532272339e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.011274690815611721e-01 -7.108099758625030518e-02 0.000000000000000000e+00 -3.731918334960937500e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.731918334960937500e-02
4.200000000000000000e+01 -1.600000000000000311e-01 -3.174759424692112919e-01 -2.512370049953460693e-01 -7.807999999999999663e-02 -5.259757861495018005e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.843588238423351344e-02 -6.186881288886070251e-02 0.000000000000000000e+00 -3.299245983362197876e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.299245983362197876e-02
4.300000000000000000e+01 -1.400000000000000133e-01 -2.746776607393037750e-01 -2.170200347900390625e-01 -6.831999999999999185e-02 -4.601978510618209839e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.614208272072224559e-02 -5.301714316010475159e-02 0.000000000000000000e+00 -2.870493382215499878e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.870493382215499878e-02
4.400000000000000000e+01 -1.199999999999999956e-01 -2.328444253379013396e-01 -1.836729943752288818e-01 -5.855999999999998706e-02 -3.944301977753639221e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.423042728858538442e-02 -4.451112821698188782e-02 0.000000000000000000e+00 -2.445560507476329803e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.445560507476329803e-02
4.500000000000000000e+01 -9.999999999999997780e-02 -1.919360780506062236e-01 -1.511805951595306396e-01 -4.879999999999998228e-02 -3.286683186888694763e-02 0.000000000000000000e+00 0.000000000000000000e+00 -5.268603354684973233e-02 -3.633874282240867615e-02 0.000000000000000000e+00 -2.029828540980815887e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.029828540980815887e-02
4.600000000000000000e+01 -7.999999999999996003e-02 -1.519145279201468968e-01 -1.194802299141883850e-01 -3.903999999999997750e-02 -2.629224956035614014e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.149473507567053021e-02 -2.848414704203605652e-02 0.000000000000000000e+00 -1.616113446652889252e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.616113446652889252e-02
4.700000000000000000e+01 -5.999999999999994227e-02 -1.127436248522699913e-01 -8.854802697896957397e-02 -2.927999999999996925e-02 -1.971895433962345123e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.064304041427871883e-02 -2.093527466058731079e-02 0.000000000000000000e+00 -1.205899659544229507e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.205899659544229507e-02
4.800000000000000000e+01 -4.000000000000003553e-02 -7.438904214634073364e-02 -5.834913253784179688e-02 -1.952000000000001304e-02 -1.314566377550363541e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.011809464857257021e-02 -1.367929112166166306e-02 0.000000000000000000e+00 -8.014132268726825714e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.014132268726825714e-03
4.900000000000000000e+01 -2.000000000000001776e-02 -3.681816723731900359e-02 -2.881458215415477753e-02 -9.760000000000006518e-03 -6.572805345058441162e-03 0.000000000000000000e+00 0.000000000000000000e+00 -9.907643539354974577e-03 -6.704267114400863647e-03 0.000000000000000000e+00 -3.964025061577558517e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.964025061577558517e-03
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 3.609494197762885132e-02 2.819298580288887024e-02 9.760000000000006518e-03 6.572903599590063095e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.615987251560041346e-03 6.444707978516817093e-03 0.000000000000000000e+00 3.940241876989603043e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.940241876989603043e-03
5.200000000000000000e+01 4.000000000000003553e-02 7.149471169107368684e-02 5.575979501008987427e-02 1.952000000000001304e-02 1.314608752727508545e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.895096302702350965e-02 1.263972558081150055e-02 0.000000000000000000e+00 7.849776186048984528e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.849776186048984528e-03
5.300000000000000000e+01 6.000000000000005329e-02 1.062260150813662679e-01 8.275256305932998657e-02 2.928000000000002129e-02 1.971971429884433746e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.801509313531913223e-02 1.859468780457973480e-02 0.000000000000000000e+00 1.172180287539958954e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.172180287539958954e-02
5.400000000000000000e+01 8.000000000000007105e-02 1.403142879131922538e-01 1.091400235891342163e-01 3.904000000000002607e-02 2.629419602453708649e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.681809011879853127e-02 2.432016655802726746e-02 0.000000000000000000e+00 1.551971025764942169e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551971025764942169e-02
5.500000000000000000e+01 1.000000000000000888e-01 1.737837675827059725e-01 1.350034475326538086e-01 4.880000000000003085e-02 3.286901861429214478e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.536923738224225150e-02 2.982283942401409149e-02 0.000000000000000000e+00 1.930438727140426636e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.930438727140426636e-02
5.600000000000000000e+01 1.200000000000001066e-01 2.066575602335948003e-01 1.603561043739318848e-01 5.856000000000004257e-02 3.944534063339233398e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.367741182892023233e-02 3.511152788996696472e-02 0.000000000000000000e+00 2.307626791298389435e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.307626791298389435e-02
5.700000000000000000e+01 1.400000000000001243e-01 2.389577035284631557e-01 1.851806491613388062e-01 6.832000000000004736e-02 4.602275788784027100e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.175110510885491871e-02 4.019554704427719116e-02 0.000000000000000000e+00 2.679149620234966278e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.679149620234966278e-02
5.800000000000000000e+01 1.599999999999999201e-01 2.707052253940298581e-01 2.095509469509124756e-01 7.807999999999995500e-02 5.260090157389640808e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.959844357614095034e-02 4.508033767342567444e-02 0.000000000000000000e+00 3.048046864569187164e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.048046864569187164e-02
5.900000000000000000e+01 1.799999999999999378e-01 3.019201990325517393e-01 2.334205955266952515e-01 8.783999999999995978e-02 5.918082222342491150e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.722720704460729613e-02 4.977715760469436646e-02 0.000000000000000000e+00 3.412183374166488647e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.412183374166488647e-02
6.000000000000000000e+01 1.999999999999999556e-01 3.326217944682613448e-01 2.568596899509429932e-01 9.759999999999996456e-02 6.576326489448547363e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.464484642418775018e-02 5.428836867213249207e-02 0.000000000000000000e+00 3.775284811854362488e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.775284811854362488e-02
6.100000000000000000e+01 2.199999999999999734e-01 3.628283268760201796e-01 2.798411548137664795e-01 1.073599999999999693e-01 7.234589755535125732e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.185850031404772797e-02 5.862624570727348328e-02 0.000000000000000000e+00 4.129415005445480347e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.129415005445480347e-02
6.200000000000000000e+01 2.399999999999999911e-01 3.925573019568999733e-01 3.024311959743499756e-01 1.171199999999999741e-01 7.893240451812744141e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.887501063048027838e-02 6.279154866933822632e-02 0.000000000000000000e+00 4.485535621643066406e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.485535621643066406e-02
6.300000000000000000e+01 2.600000000000000089e-01 4.218254583083874687e-01 3.246055245399475098e-01 1.268799999999999928e-01 8.552073687314987183e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.057009372800042785e-01 6.679484993219375610e-02 0.000000000000000000e+00 4.835738241672515869e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.835738241672515869e-02
6.400000000000000000e+01 2.800000000000000266e-01 4.506488077488942645e-01 3.464260995388031006e-01 1.366399999999999837e-01 9.211186319589614868e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.123425720947775347e-01 7.063850015401840210e-02 0.000000000000000000e+00 5.185841396450996399e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.185841396450996399e-02
6.500000000000000000e+01 3.000000000000000444e-01 4.790426726144225156e-01 3.678621351718902588e-01 1.464000000000000024e-01 9.870502352714538574e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.188059518617001348e-01 7.432921230792999268e-02 0.000000000000000000e+00 5.530168116092681885e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.530168116092681885e-02
6.600000000000000000e+01 3.200000000000000622e-01 5.070217210363813232e-01 3.889269828796386719e-01 1.561599999999999933e-01 1.053016558289527893e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.250968706212230719e-01 7.787536084651947021e-02 0.000000000000000000e+00 5.872355774044990540e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.872355774044990540e-02
6.700000000000000000e+01 3.400000000000000799e-01 5.346000003499055131e-01 4.096789360046386719e-01 1.659200000000000119e-01 1.118992865085601807e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.312208913692861634e-01 8.127631247043609619e-02 0.000000000000000000e+00 6.212449446320533752e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.212449446320533752e-02
6.800000000000000000e+01 3.600000000000000977e-01 5.617909682693245088e-01 4.300639033317565918e-01 1.756800000000000306e-01 1.185012385249137878e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.371833570105211175e-01 8.454460650682449341e-02 0.000000000000000000e+00 6.546976417303085327e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.546976417303085327e-02
6.900000000000000000e+01 3.800000000000001155e-01 5.886075223322448924e-01 4.501337110996246338e-01 1.854400000000000215e-01 1.251034140586853027e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.429894007499887543e-01 8.767946064472198486e-02 0.000000000000000000e+00 6.878124177455902100e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.878124177455902100e-02
7.000000000000000000e+01 4.000000000000001332e-01 6.150620277231860777e-01 4.699164032936096191e-01 1.952000000000000401e-01 1.317138671875000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.486439559095694696e-01 9.068788588047027588e-02 0.000000000000000000e+00 7.208739221096038818e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.208739221096038818e-02
7.100000000000000000e+01 4.199999999999999289e-01 6.411663431597114382e-01 4.893938601016998291e-01 2.049599999999999478e-01 1.383214592933654785e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.541517651762265295e-01 9.356725215911865234e-02 0.000000000000000000e+00 7.537453621625900269e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.537453621625900269e-02
7.200000000000000000e+01 4.399999999999999467e-01 6.669318460835345075e-01 5.085985660552978516e-01 2.147199999999999387e-01 1.449381113052368164e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.595173894461544284e-01 9.633655846118927002e-02 0.000000000000000000e+00 7.860158383846282959e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.860158383846282959e-02
7.300000000000000000e+01 4.599999999999999645e-01 6.923694554206825114e-01 5.274763703346252441e-01 2.244799999999999573e-01 1.515580713748931885e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.647452160675288435e-01 9.899379312992095947e-02 0.000000000000000000e+00 8.178317546844482422e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.178317546844482422e-02
7.400000000000000000e+01 4.799999999999999822e-01 7.174896538173537452e-01 5.461229681968688965e-01 2.342399999999999483e-01 1.581809669733047485e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.698394667412147507e-01 1.015352979302406311e-01 0.000000000000000000e+00 8.496801555156707764e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.496801555156707764e-02
7.500000000000000000e+01 5.000000000000000000e-01 7.423025083450336403e-01 5.645157098770141602e-01 2.439999999999999669e-01 1.648083627223968506e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.748042049671859055e-01 1.039676740765571594e-01 0.000000000000000000e+00 8.814252912998199463e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.814252912998199463e-02
7.600000000000000000e+01 5.200000000000000178e-01 7.668176901459252681e-01 5.826613903045654297e-01 2.537599999999999856e-01 1.714369803667068481e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.796433431200638586e-01 1.063008084893226624e-01 0.000000000000000000e+00 9.125254303216934204e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.125934541225433350e-02
7.700000000000000000e+01 5.400000000000000355e-01 7.910444928162654321e-01 6.005367040634155273e-01 2.635199999999999765e-01 1.780711561441421509e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.843606490855697611e-01 1.085359677672386169e-01 0.000000000000000000e+00 9.433282911777496338e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.433282911777496338e-02
7.800000000000000000e+01 5.600000000000000533e-01 8.149918502667604647e-01 6.182153224945068359e-01 2.732799999999999674e-01 1.847055554389953613e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.889597527386538411e-01 1.106726899743080139e-01 0.000000000000000000e+00 9.738386422395706177e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.738386422395706177e-02
7.900000000000000000e+01 5.800000000000000711e-01 8.386683529865739395e-01 6.356566548347473145e-01 2.830400000000000138e-01 1.913580447435379028e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.934441518227338341e-01 1.127155497670173645e-01 0.000000000000000000e+00 1.004666388034820557e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.004666388034820557e-01
8.000000000000000000e+01 6.000000000000000888e-01 8.620822639211037641e-01 6.528794169425964355e-01 2.928000000000000047e-01 1.980018466711044312e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.978172177886521610e-01 1.146707385778427124e-01 0.000000000000000000e+00 1.034603044390678406e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.034603044390678406e-01
8.100000000000000000e+01 6.200000000000001066e-01 8.852415333130804198e-01 6.698970794677734375e-01 3.025599999999999956e-01 2.046553492546081543e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.020822011585047817e-01 1.165392994880676270e-01 0.000000000000000000e+00 1.064460799098014832e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.064460799098014832e-01
8.200000000000000000e+01 6.400000000000001243e-01 9.081538127951801487e-01 6.867039203643798828e-01 3.123199999999999865e-01 2.113150358200073242e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.062422367172162263e-01 1.183239594101905823e-01 0.000000000000000000e+00 1.094108819961547852e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.094108819961547852e-01
8.300000000000000000e+01 6.600000000000001421e-01 9.308264687320833008e-01 7.033348083496093750e-01 3.220800000000000329e-01 2.179783731698989868e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.103003484238718801e-01 1.200257092714309692e-01 0.000000000000000000e+00 1.123550459742546082e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.123550459742546082e-01
8.400000000000000000e+01 6.799999999999999378e-01 9.532665949717961107e-01 7.197655439376831055e-01 3.318399999999999128e-01 2.246439009904861450e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.142594540199668218e-01 1.216488182544708252e-01 0.000000000000000000e+00 1.152657046914100647e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.152657046914100647e-01
8.500000000000000000e+01 6.999999999999999556e-01 9.754810246853320432e-01 7.360139489173889160e-01 3.415999999999999037e-01 2.313277423381805420e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.181223695813065133e-01 1.232007965445518494e-01 0.000000000000000000e+00 1.181696429848670959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.181696429848670959e-01
8.600000000000000000e+01 7.199999999999999734e-01 9.974763419384670149e-01 7.520803809165954590e-01 3.513599999999998946e-01 2.380036115646362305e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.218918136298492216e-01 1.246808245778083801e-01 0.000000000000000000e+00 1.210015043616294861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.210015043616294861e-01
8.700000000000000000e+01 7.399999999999999911e-01 1.019258892478815071e+00 7.679854631423950195e-01 3.611199999999998855e-01 2.446916103363037109e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.255704111623266506e-01 1.260848343372344971e-01 0.000000000000000000e+00 1.238535791635513306e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.238405182957649231e-01
8.800000000000000000e+01 7.600000000000000089e-01 1.040834793920005774e+00 7.837233543395996094e-01 3.708799999999999875e-01 2.513758242130279541e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.291606975683514735e-01 1.274218261241912842e-01 0.000000000000000000e+00 1.266476809978485107e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.266476809978485107e-01
8.900000000000000000e+01 7.800000000000000266e-01 1.062209945614354334e+00 7.992922067642211914e-01 3.806399999999999784e-01 2.580727040767669678e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.326651221647949852e-01 1.286957710981369019e-01 0.000000000000000000e+00 1.294233947992324829e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.294233947992324829e-01
9.000000000000000000e+01 8.000000000000000444e-01 1.083390037891870605e+00 8.147348165512084961e-01 3.903999999999999693e-01 2.647793591022491455e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.360860517241170908e-01 1.299009472131729126e-01 0.000000000000000000e+00 1.322068721055984497e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.322068721055984497e-01
9.100000000000000000e+01 8.200000000000000622e-01 1.104380560875987571e+00 8.299969434738159180e-01 4.001600000000000157e-01 2.714935541152954102e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.394257737671147135e-01 1.310557872056961060e-01 0.000000000000000000e+00 1.349337399005889893e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349337399005889893e-01
9.200000000000000000e+01 8.400000000000000799e-01 1.125186812917645884e+00 8.451179265975952148e-01 4.099200000000000066e-01 2.782092094421386719e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.426864997404770408e-01 1.321431994438171387e-01 0.000000000000000000e+00 1.376303285360336304e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.376303285360336304e-01
9.300000000000000000e+01 8.600000000000000977e-01 1.145813908508893419e+00 8.601191043853759766e-01 4.196799999999999975e-01 2.849290966987609863e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.458703679769510542e-01 1.331671476364135742e-01 0.000000000000000000e+00 1.403226256370544434e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.403226256370544434e-01
9.400000000000000000e+01 8.800000000000001155e-01 1.166266785961180386e+00 8.749580383300781250e-01 4.294400000000000439e-01 2.916573584079742432e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.489794466276085416e-01 1.341473907232284546e-01 0.000000000000000000e+00 1.429724991321563721e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.429724991321563721e-01
9.500000000000000000e+01 9.000000000000001332e-01 1.186550214566678640e+00 8.897010684013366699e-01 4.392000000000000348e-01 2.983914911746978760e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.520157363373592418e-01 1.350621879100799561e-01 0.000000000000000000e+00 1.456312835216522217e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.456312835216522217e-01
9.600000000000000000e+01 9.199999999999999289e-01 1.206668801594130258e+00 9.042992591857910156e-01 4.489599999999999147e-01 3.051300346851348877e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.549811729384867665e-01 1.359280496835708618e-01 0.000000000000000000e+00 1.482483297586441040e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.482483297586441040e-01
9.700000000000000000e+01 9.399999999999999467e-01 1.226626998685423020e+00 9.187700748443603516e-01 4.587199999999999056e-01 3.118819594383239746e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.578776298554115720e-01 1.367486119270324707e-01 0.000000000000000000e+00 1.508367508649826050e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.508367508649826050e-01
9.800000000000000000e+01 9.599999999999999645e-01 1.246429108184543333e+00 9.331216812133789062e-01 4.684799999999998965e-01 3.186399638652801514e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.607069205597564721e-01 1.375180929899215698e-01 0.000000000000000000e+00 1.534094959497451782e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.534094959497451782e-01
9.900000000000000000e+01 9.799999999999999822e-01 1.266079289503373673e+00 9.473796486854553223e-01 4.782399999999999429e-01 3.254077434539794922e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.634708008705470839e-01 1.382432579994201660e-01 0.000000000000000000e+00 1.559542268514633179e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.559542268514633179e-01
1.000000000000000000e+02 1.000000000000000000e+00 1.285581563891794454e+00 9.615116119384765625e-01 4.879999999999999338e-01 3.321723937988281250e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.661709710400665951e-01 1.389152109622955322e-01 0.000000000000000000e+00 1.584838181734085083e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.584838181734085083e-01


==> data/C_equi_Type_D_Inst3_t0910.txt <==
loadstep lambda data_11 pred_11 data_12 pred_12 data_13 pred_13 data_21 pred_21 data_22 pred_22 data_23 pred_23 data_31 pred_31 data_32 pred_32 data_33 pred_33
0.000000000000000000e+00 -1.000000000000000000e+00 -3.990032398356273990e+00 -3.413191318511962891e+00 -4.620799999999999352e-01 -3.075031340122222900e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.299418817358745315e+00 -1.080355763435363770e+00 0.000000000000000000e+00 -2.695297896862030029e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.695297896862030029e-01
1.000000000000000000e+00 -9.799999999999999822e-01 -3.803117445479863079e+00 -3.244335651397705078e+00 -4.528383999999999188e-01 -3.011004626750946045e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.236442874747212484e+00 -1.023571014404296875e+00 0.000000000000000000e+00 -2.620746493339538574e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.620746493339538574e-01
2.000000000000000000e+00 -9.599999999999999645e-01 -3.626109704580458892e+00 -3.084752082824707031e+00 -4.435967999999999023e-01 -2.947201728820800781e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.176697135141771655e+00 -9.698669910430908203e-01 0.000000000000000000e+00 -2.546900510787963867e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.546900510787963867e-01
3.000000000000000000e+00 -9.399999999999999467e-01 -3.458276796094175154e+00 -2.933981657028198242e+00 -4.343551999999999413e-01 -2.883600890636444092e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.119964171134234965e+00 -9.190830588340759277e-01 0.000000000000000000e+00 -2.474652975797653198e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.474705129861831665e-01
4.000000000000000000e+00 -9.200000000000000400e-01 -3.298952779009439951e+00 -2.791222333908081055e+00 -4.251135999999999804e-01 -2.820211946964263916e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.066044763213013891e+00 -8.710046410560607910e-01 0.000000000000000000e+00 -2.403418123722076416e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.403418123722076416e-01
5.000000000000000000e+00 -9.000000000000000222e-01 -3.147531046069660832e+00 -2.655984401702880859e+00 -4.158719999999999639e-01 -2.756996750831604004e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.014756081260540288e+00 -8.254577517509460449e-01 0.000000000000000000e+00 -2.333401888608932495e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.333401888608932495e-01
6.000000000000000000e+00 -8.800000000000000044e-01 -3.003458094118889310e+00 -2.527751684188842773e+00 -4.066303999999999474e-01 -2.693938612937927246e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.659300763451696969e-01 -7.822759747505187988e-01 0.000000000000000000e+00 -2.264651358127593994e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.264651358127593994e-01
7.000000000000000000e+00 -8.599999999999999867e-01 -2.866228041134904370e+00 -2.405934333801269531e+00 -3.973887999999999310e-01 -2.631053030490875244e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.194120550411110093e-01 -7.413057088851928711e-01 0.000000000000000000e+00 -2.196761220693588257e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.196761220693588257e-01
8.000000000000000000e+00 -8.399999999999999689e-01 -2.735377793542038471e+00 -2.290237903594970703e+00 -3.881471999999999700e-01 -2.568290531635284424e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.750594128911365344e-01 -7.024244666099548340e-01 0.000000000000000000e+00 -2.130388021469116211e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.130388021469116211e-01
9.000000000000000000e+00 -8.200000000000000622e-01 -2.610482776220263368e+00 -2.180018901824951172e+00 -3.789056000000000091e-01 -2.505708634853363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 -8.327405069867264142e-01 -6.654613018035888672e-01 0.000000000000000000e+00 -2.064436823129653931e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.064436823129653931e-01
1.000000000000000000e+01 -8.000000000000000444e-01 -2.491153151135323984e+00 -2.075119018554687500e+00 -3.696639999999999926e-01 -2.443250268697738647e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.923336503083863169e-01 -6.303375363349914551e-01 0.000000000000000000e+00 -1.999762505292892456e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.999762505292892456e-01
1.100000000000000000e+01 -7.800000000000000266e-01 -2.377030462296967794e+00 -1.975096344947814941e+00 -3.604223999999999761e-01 -2.380879372358322144e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.537262128891529800e-01 -5.969294905662536621e-01 0.000000000000000000e+00 -1.936171650886535645e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.936171650886535645e-01
1.200000000000000000e+01 -7.600000000000000089e-01 -2.267784652478545659e+00 -1.879698157310485840e+00 -3.511808000000000152e-01 -2.318697869777679443e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.168138170085454064e-01 -5.651354789733886719e-01 0.000000000000000000e+00 -1.873333305120468140e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.873333305120468140e-01
1.300000000000000000e+01 -7.399999999999999911e-01 -2.163111405839914347e+00 -1.788559556007385254e+00 -3.419391999999999432e-01 -2.256568074226379395e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.814996152813713737e-01 -5.348601937294006348e-01 0.000000000000000000e+00 -1.811598092317581177e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.811598092317581177e-01
1.400000000000000000e+01 -7.199999999999999734e-01 -2.062729776054534003e+00 -1.701450824737548828e+00 -3.326975999999999267e-01 -2.194606959819793701e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.476936418706039644e-01 -5.060238242149353027e-01 0.000000000000000000e+00 -1.750593483448028564e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.750593483448028564e-01
1.500000000000000000e+01 -6.999999999999999556e-01 -1.966380065505938024e+00 -1.618112325668334961e+00 -3.234559999999999103e-01 -2.132676243782043457e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.153122285493431987e-01 -4.785286784172058105e-01 0.000000000000000000e+00 -1.690714359283447266e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.690714359283447266e-01
1.600000000000000000e+01 -6.799999999999999378e-01 -1.873821925772426678e+00 -1.538313627243041992e+00 -3.142143999999998938e-01 -2.070889621973037720e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.842774781721149502e-01 -4.523086547851562500e-01 0.000000000000000000e+00 -1.631360799074172974e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.631360799074172974e-01
1.700000000000000000e+01 -6.599999999999999201e-01 -1.784832653124149626e+00 -1.461878061294555664e+00 -3.049727999999998773e-01 -2.009161263704299927e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.545167891869858812e-01 -4.272955954074859619e-01 0.000000000000000000e+00 -1.572973877191543579e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.572973877191543579e-01
1.800000000000000000e+01 -6.400000000000000133e-01 -1.699205656811065834e+00 -1.388552427291870117e+00 -2.957311999999999719e-01 -1.947543323040008545e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.259624256259599617e-01 -4.034284353256225586e-01 0.000000000000000000e+00 -1.515520960092544556e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.515520960092544556e-01
1.900000000000000000e+01 -6.199999999999999956e-01 -1.616749080137813488e+00 -1.318177103996276855e+00 -2.864895999999999554e-01 -1.886037588119506836e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.985511275070557136e-01 -3.806347250938415527e-01 0.000000000000000000e+00 -1.458604782819747925e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.458604782819747925e-01
2.000000000000000000e+01 -5.999999999999999778e-01 -1.537284557360433457e+00 -1.250581026077270508e+00 -2.772479999999999389e-01 -1.824543774127960205e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.722237575050604597e-01 -3.588604032993316650e-01 0.000000000000000000e+00 -1.402749270200729370e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.402749270200729370e-01
2.100000000000000000e+01 -5.800000000000000711e-01 -1.460646091132797197e+00 -1.185631275177001953e+00 -2.680063999999999780e-01 -1.763152629137039185e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.469249799092171460e-01 -3.380487859249114990e-01 0.000000000000000000e+00 -1.347380578517913818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.347380578517913818e-01
2.200000000000000000e+01 -5.600000000000000533e-01 -1.386679037484729982e+00 -1.123115062713623047e+00 -2.587647999999999615e-01 -1.701831072568893433e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.226029686605022873e-01 -3.181519508361816406e-01 0.000000000000000000e+00 -1.292748153209686279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.292748153209686279e-01
2.300000000000000000e+01 -5.400000000000000355e-01 -1.315239186635064561e+00 -1.062914967536926270e+00 -2.495231999999999728e-01 -1.640541404485702515e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.992091413423204949e-01 -2.991213202476501465e-01 0.000000000000000000e+00 -1.238738894462585449e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.238738894462585449e-01
2.400000000000000000e+01 -5.200000000000000178e-01 -1.246191929612344262e+00 -1.004970669746398926e+00 -2.402815999999999841e-01 -1.579338014125823975e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.766979166039066684e-01 -2.809232771396636963e-01 0.000000000000000000e+00 -1.185597404837608337e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.185597404837608337e-01
2.500000000000000000e+01 -5.000000000000000000e-01 -1.179411501141227170e+00 -9.491618871688842773e-01 -2.310399999999999676e-01 -1.518212258815765381e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.550264926165126456e-01 -2.635166347026824951e-01 0.000000000000000000e+00 -1.133298054337501526e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.133298054337501526e-01
2.600000000000000000e+01 -4.799999999999999822e-01 -1.114780291672346380e+00 -8.952829837799072266e-01 -2.217983999999999511e-01 -1.457118391990661621e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.341546445437091339e-01 -2.468440383672714233e-01 0.000000000000000000e+00 -1.081379950046539307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.081379950046539307e-01
2.700000000000000000e+01 -4.599999999999999645e-01 -1.052188221042132721e+00 -8.432887196540832520e-01 -2.125567999999999624e-01 -1.396050453186035156e-01 0.000000000000000000e+00 0.000000000000000000e+00 -3.140445391033647171e-01 -2.308824360370635986e-01 0.000000000000000000e+00 -1.030348911881446838e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.030348911881446838e-01
2.800000000000000000e+01 -4.399999999999999467e-01 -9.915321669295421581e-01 -7.930307388305664062e-01 -2.033151999999999460e-01 -1.335039734840393066e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.946605646808048151e-01 -2.155859172344207764e-01 0.000000000000000000e+00 -9.794910997152328491e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.794048219919204712e-02
2.900000000000000000e+01 -4.200000000000000400e-01 -9.327154441600975510e-01 -7.445310950279235840e-01 -1.940736000000000128e-01 -1.274084299802780151e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.759691753732602670e-01 -2.009441554546356201e-01 0.000000000000000000e+00 -9.297387301921844482e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.297387301921844482e-02
3.000000000000000000e+01 -4.000000000000000222e-01 -8.756473283117468531e-01 -6.975908279418945312e-01 -1.848319999999999963e-01 -1.213197335600852966e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.579387478097423525e-01 -1.869079917669296265e-01 0.000000000000000000e+00 -8.801282197237014771e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.801282197237014771e-02
3.100000000000000000e+01 -3.800000000000000044e-01 -8.202426201780036452e-01 -6.521623134613037109e-01 -1.755904000000000076e-01 -1.152301803231239319e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.405394494713737064e-01 -1.734538972377777100e-01 0.000000000000000000e+00 -8.313275128602981567e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.313275128602981567e-02
3.200000000000000000e+01 -3.599999999999999867e-01 -7.664212468252126209e-01 -6.082255244255065918e-01 -1.663487999999999634e-01 -1.091471016407012939e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.237431174894018437e-01 -1.605612486600875854e-01 0.000000000000000000e+00 -7.833158969879150391e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.833158969879150391e-02
3.300000000000000000e+01 -3.399999999999999689e-01 -7.141078959463746934e-01 -5.656409859657287598e-01 -1.571071999999999469e-01 -1.030662059783935547e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.075231469694047981e-01 -1.481954753398895264e-01 0.000000000000000000e+00 -7.356554269790649414e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.356554269790649414e-02
3.400000000000000000e+01 -3.199999999999999512e-01 -6.632316801574144050e-01 -5.243437290191650391e-01 -1.478655999999999304e-01 -9.699033945798873901e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.918543879851327127e-01 -1.363343298435211182e-01 0.000000000000000000e+00 -6.884173303842544556e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.884173303842544556e-02
3.500000000000000000e+01 -2.999999999999999334e-01 -6.137258287198065210e-01 -4.843250811100006104e-01 -1.386239999999999417e-01 -9.091575443744659424e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.767130504959812387e-01 -1.249562948942184448e-01 0.000000000000000000e+00 -6.417543441057205200e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.417543441057205200e-02
3.600000000000000000e+01 -2.800000000000000266e-01 -5.655274039423662247e-01 -4.454652070999145508e-01 -1.293823999999999808e-01 -8.484360575675964355e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.620766164712851842e-01 -1.140414550900459290e-01 0.000000000000000000e+00 -5.956510826945304871e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.956510826945304871e-02
3.700000000000000000e+01 -2.600000000000000089e-01 -5.185770401502373117e-01 -4.077666997909545898e-01 -1.201407999999999920e-01 -7.877392321825027466e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.479237586157644835e-01 -1.035684794187545776e-01 0.000000000000000000e+00 -5.501749739050865173e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.501749739050865173e-02
3.800000000000000000e+01 -2.399999999999999911e-01 -4.728187031281020913e-01 -3.711200952529907227e-01 -1.108991999999999756e-01 -7.270552217960357666e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.342342651241381635e-01 -9.351558238267898560e-02 0.000000000000000000e+00 -5.052293464541435242e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.052293464541435242e-02
3.900000000000000000e+01 -2.199999999999999734e-01 -4.281994683684039460e-01 -3.355146646499633789e-01 -1.016575999999999730e-01 -6.664036214351654053e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.209889699796068835e-01 -8.386663347482681274e-02 0.000000000000000000e+00 -4.605583474040031433e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.605583474040031433e-02
4.000000000000000000e+01 -1.999999999999999556e-01 -3.846693161842189568e-01 -3.009007275104522705e-01 -9.241599999999997039e-02 -6.057785078883171082e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.081696882595861997e-01 -7.460695505142211914e-02 0.000000000000000000e+00 -4.165548458695411682e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.165548458695411682e-02
4.100000000000000000e+01 -1.799999999999999378e-01 -3.421809423894229818e-01 -2.672023773193359375e-01 -8.317439999999996780e-02 -5.451465025544166565e-02 0.000000000000000000e+00 0.000000000000000000e+00 -9.575915617056729445e-02 -6.571330875158309937e-02 0.000000000000000000e+00 -3.728840127587318420e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.728840127587318420e-02
4.200000000000000000e+01 -1.600000000000000311e-01 -3.006895835183611143e-01 -2.343989014625549316e-01 -7.393280000000000685e-02 -4.845532774925231934e-02 0.000000000000000000e+00 0.000000000000000000e+00 -8.374097526928939161e-02 -5.717545002698898315e-02 0.000000000000000000e+00 -3.294568508863449097e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.294568508863449097e-02
4.300000000000000000e+01 -1.400000000000000133e-01 -2.601528546039397205e-01 -2.024799883365631104e-01 -6.469119999999999038e-02 -4.239496961236000061e-02 0.000000000000000000e+00 0.000000000000000000e+00 -7.209956065883656173e-02 -4.897848144173622131e-02 0.000000000000000000e+00 -2.871353551745414734e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.871353551745414734e-02
4.400000000000000000e+01 -1.199999999999999956e-01 -2.205305993167573086e-01 -1.713744103908538818e-01 -5.544959999999998779e-02 -3.633668646216392517e-02 0.000000000000000000e+00 0.000000000000000000e+00 -6.082009274574184943e-02 -4.110645502805709839e-02 0.000000000000000000e+00 -2.448756992816925049e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.448756992816925049e-02
4.500000000000000000e+01 -9.999999999999997780e-02 -1.817847506542304981e-01 -1.410264968872070312e-01 -4.620799999999998520e-02 -3.027962706983089447e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.988847236459410112e-02 -3.354575112462043762e-02 0.000000000000000000e+00 -2.029080130159854889e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.029080130159854889e-02
4.600000000000000000e+01 -7.999999999999996003e-02 -1.438792019186605764e-01 -1.114339977502822876e-01 -3.696639999999997567e-02 -2.422248944640159607e-02 0.000000000000000000e+00 0.000000000000000000e+00 -3.929127892998202087e-02 -2.628433331847190857e-02 0.000000000000000000e+00 -1.615356467664241791e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.615356467664241791e-02
4.700000000000000000e+01 -5.999999999999994227e-02 -1.067796868056588161e-01 -8.259201049804687500e-02 -2.772479999999996961e-02 -1.816692762076854706e-02 0.000000000000000000e+00 0.000000000000000000e+00 -2.901573142540657402e-02 -1.931119151413440704e-02 0.000000000000000000e+00 -1.205911673605442047e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.205911673605442047e-02
4.800000000000000000e+01 -4.000000000000003553e-02 -7.045366797569704853e-02 -5.437342077493667603e-02 -1.848320000000001212e-02 -1.211097557097673416e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.904965199666218065e-02 -1.261222828179597855e-02 0.000000000000000000e+00 -7.967949844896793365e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.967949844896793365e-03
4.900000000000000000e+01 -2.000000000000001776e-02 -3.487023341994541920e-02 -2.688516862690448761e-02 -9.241600000000006060e-03 -6.055533885955810547e-03 0.000000000000000000e+00 0.000000000000000000e+00 -9.381431953748933100e-03 -6.179252639412879944e-03 0.000000000000000000e+00 -3.971704747527837753e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.971704747527837753e-03
5.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000000e+01 2.000000000000001776e-02 3.418497639918452458e-02 2.627787739038467407e-02 9.241600000000006060e-03 6.055539473891258240e-03 0.000000000000000000e+00 0.000000000000000000e+00 9.105207477612510883e-03 5.934899207204580307e-03 0.000000000000000000e+00 3.947820980101823807e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.947820980101823807e-03
5.200000000000000000e+01 4.000000000000003553e-02 6.771128461570140311e-02 5.196930468082427979e-02 1.848320000000001212e-02 1.211132667958736420e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.794427420917263372e-02 1.163517497479915619e-02 0.000000000000000000e+00 7.842171005904674530e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.842171005904674530e-03
5.300000000000000000e+01 6.000000000000005329e-02 1.006042363264276207e-01 7.711346447467803955e-02 2.772480000000001818e-02 1.816764660179615021e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.652683007311819330e-02 1.711003482341766357e-02 0.000000000000000000e+00 1.169913634657859802e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.169913634657859802e-02
5.400000000000000000e+01 8.000000000000007105e-02 1.328879389598672800e-01 1.017130389809608459e-01 3.696640000000002424e-02 2.422352507710456848e-02 0.000000000000000000e+00 0.000000000000000000e+00 3.486207548631255204e-02 2.236730046570301056e-02 0.000000000000000000e+00 1.551203522831201553e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.551203522831201553e-02
5.500000000000000000e+01 1.000000000000000888e-01 1.645853637986455786e-01 1.257885098457336426e-01 4.620800000000003377e-02 3.028089925646781921e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.295880427066631896e-02 2.741681970655918121e-02 0.000000000000000000e+00 1.928919740021228790e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.928919740021228790e-02
5.600000000000000000e+01 1.200000000000001066e-01 1.957184096308889620e-01 1.493867635726928711e-01 5.544960000000003636e-02 3.633840754628181458e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.082542510462154800e-02 3.226439654827117920e-02 0.000000000000000000e+00 2.304619550704956055e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.304619550704956055e-02
5.700000000000000000e+01 1.400000000000001243e-01 2.263079622800665824e-01 1.725254207849502563e-01 6.469120000000004589e-02 4.239792376756668091e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.846998165918714657e-02 3.691961988806724548e-02 0.000000000000000000e+00 2.676879800856113434e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.676879800856113434e-02
5.800000000000000000e+01 1.599999999999999201e-01 2.563739503149477517e-01 1.951908320188522339e-01 7.393279999999995133e-02 4.845693334937095642e-02 0.000000000000000000e+00 0.000000000000000000e+00 6.590017151035060250e-02 4.138772934675216675e-02 0.000000000000000000e+00 3.045036643743515015e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.045036643743515015e-02
5.900000000000000000e+01 1.799999999999999378e-01 2.859353972181102876e-01 2.174037396907806396e-01 8.317439999999996780e-02 5.451907217502593994e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.312336391251224310e-02 4.567841812968254089e-02 0.000000000000000000e+00 3.409899771213531494e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.409899771213531494e-02
6.000000000000000000e+01 1.999999999999999556e-01 3.150104702672312240e-01 2.392199039459228516e-01 9.241599999999997039e-02 6.058065593242645264e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.014661651102887585e-02 4.979434609413146973e-02 0.000000000000000000e+00 3.772263228893280029e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.772263228893280029e-02
6.100000000000000000e+01 2.199999999999999734e-01 3.436165263639714973e-01 2.606057226657867432e-01 1.016575999999999730e-01 6.664506345987319946e-02 0.000000000000000000e+00 0.000000000000000000e+00 8.697669106596074562e-02 5.374626070261001587e-02 0.000000000000000000e+00 4.130008444190025330e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.130008444190025330e-02
6.200000000000000000e+01 2.399999999999999911e-01 3.717701550264814192e-01 2.816038727760314941e-01 1.108991999999999756e-01 7.270950078964233398e-02 0.000000000000000000e+00 0.000000000000000000e+00 9.362006825362362283e-02 5.753882601857185364e-02 0.000000000000000000e+00 4.483217000961303711e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.483217000961303711e-02
6.300000000000000000e+01 2.600000000000000089e-01 3.994872187423381127e-01 3.022249639034271240e-01 1.201407999999999920e-01 7.877786457538604736e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.000829616180697323e-01 6.117525324225425720e-02 0.000000000000000000e+00 4.835559800267219543e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.835559800267219543e-02
6.400000000000000000e+01 2.800000000000000266e-01 4.267828908773507735e-01 3.224986195564270020e-01 1.293823999999999808e-01 8.484533429145812988e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.063713306553124571e-01 6.466225534677505493e-02 0.000000000000000000e+00 5.184921994805335999e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.184921994805335999e-02
6.500000000000000000e+01 3.000000000000000444e-01 4.536716912810723201e-01 3.424127697944641113e-01 1.386239999999999972e-01 9.091626107692718506e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.124908933069398154e-01 6.800729036331176758e-02 0.000000000000000000e+00 5.529224872589111328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.529224872589111328e-02
6.600000000000000000e+01 3.200000000000000622e-01 4.801675197722671817e-01 3.619907200336456299e-01 1.478656000000000137e-01 9.699043631553649902e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.184471375354913120e-01 7.121502608060836792e-02 0.000000000000000000e+00 5.871387198567390442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.871387198567390442e-02
6.700000000000000000e+01 3.400000000000000799e-01 5.062836876519332119e-01 3.812481164932250977e-01 1.571072000000000024e-01 1.030634343624114990e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.242453324083977878e-01 7.428649067878723145e-02 0.000000000000000000e+00 6.210747733712196350e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.210747733712196350e-02
6.800000000000000000e+01 3.600000000000000977e-01 5.320329473444941337e-01 4.001850187778472900e-01 1.663488000000000189e-01 1.091406941413879395e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.298905384986167588e-01 7.723145186901092529e-02 0.000000000000000000e+00 6.546656042337417603e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.546656042337417603e-02
6.900000000000000000e+01 3.800000000000001155e-01 5.574275203219046793e-01 4.188284873962402344e-01 1.755904000000000353e-01 1.152210533618927002e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.353876177222797794e-01 8.005166053771972656e-02 0.000000000000000000e+00 6.880571693181991577e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.880571693181991577e-02
7.000000000000000000e+01 4.000000000000001332e-01 5.824791234115465066e-01 4.371887445449829102e-01 1.848320000000000241e-01 1.213023439049720764e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.407412426365474700e-01 8.274966478347778320e-02 0.000000000000000000e+00 7.211142033338546753e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.211142033338546753e-02
7.100000000000000000e+01 4.199999999999999289e-01 6.071989935957804452e-01 4.552598595619201660e-01 1.940735999999999573e-01 1.273871809244155884e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.459559052317165317e-01 8.533490449190139771e-02 0.000000000000000000e+00 7.539810985326766968e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.539810985326766968e-02
7.200000000000000000e+01 4.399999999999999467e-01 6.315979114013448026e-01 4.730539917945861816e-01 2.033151999999999460e-01 1.334752142429351807e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.510359252489040793e-01 8.781059831380844116e-02 0.000000000000000000e+00 7.863160967826843262e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.863160967826843262e-02
7.300000000000000000e+01 4.599999999999999645e-01 6.556862229672294484e-01 4.905831515789031982e-01 2.125567999999999624e-01 1.395613402128219604e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.559854580528782508e-01 9.017474204301834106e-02 0.000000000000000000e+00 8.184024691581726074e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.184024691581726074e-02
7.400000000000000000e+01 4.799999999999999822e-01 6.794738608904354882e-01 5.078539252281188965e-01 2.217983999999999511e-01 1.456537544727325439e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.608085020842731361e-01 9.244078397750854492e-02 0.000000000000000000e+00 8.501074463129043579e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.501074463129043579e-02
7.500000000000000000e+01 5.000000000000000000e-01 7.029703638547146749e-01 5.248973965644836426e-01 2.310399999999999676e-01 1.517519950866699219e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.655089059166854337e-01 9.459803998470306396e-02 0.000000000000000000e+00 8.819836378097534180e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.819836378097534180e-02
7.600000000000000000e+01 5.200000000000000178e-01 7.261848953628333714e-01 5.417129993438720703e-01 2.402815999999999841e-01 1.578503400087356567e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.700903749790445008e-01 9.666147828102111816e-02 0.000000000000000000e+00 9.133496880531311035e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.134177118539810181e-02
7.700000000000000000e+01 5.400000000000000355e-01 7.491262611469751143e-01 5.582789182662963867e-01 2.495231999999999728e-01 1.639535278081893921e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.745564778587449517e-01 9.863398969173431396e-02 0.000000000000000000e+00 9.443484991788864136e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.443484991788864136e-02
7.800000000000000000e+01 5.600000000000000533e-01 7.718029258269383241e-01 5.746591091156005859e-01 2.587647999999999615e-01 1.700556576251983643e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.789106523223367717e-01 1.005116403102874756e-01 0.000000000000000000e+00 9.752558171749114990e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.752558171749114990e-02
7.900000000000000000e+01 5.800000000000000711e-01 7.942230287574677527e-01 5.907860994338989258e-01 2.680063999999999780e-01 1.761647611856460571e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.831562110645449659e-01 1.023056805133819580e-01 0.000000000000000000e+00 1.005535647273063660e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.005535647273063660e-01
8.000000000000000000e+01 6.000000000000000888e-01 8.163943988069536362e-01 6.067449450492858887e-01 2.772479999999999944e-01 1.822746694087982178e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.872963470995727686e-01 1.040104478597640991e-01 0.000000000000000000e+00 1.036000549793243408e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.036000549793243408e-01
8.100000000000000000e+01 6.200000000000001066e-01 8.383245685574759465e-01 6.224749088287353516e-01 2.864896000000000109e-01 1.883909553289413452e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.913341389219678779e-01 1.056420207023620605e-01 0.000000000000000000e+00 1.065848544239997864e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.065848544239997864e-01
8.200000000000000000e+01 6.400000000000001243e-01 8.600207873653258339e-01 6.380453109741210938e-01 2.957312000000000274e-01 1.945190131664276123e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.952725553599112263e-01 1.071830168366432190e-01 0.000000000000000000e+00 1.096151769161224365e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.096151769161224365e-01
8.300000000000000000e+01 6.600000000000001421e-01 8.814900346179134205e-01 6.534022688865661621e-01 3.049728000000000439e-01 2.006430774927139282e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.991144602938840769e-01 1.086560040712356567e-01 0.000000000000000000e+00 1.125581115484237671e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.125581115484237671e-01
8.400000000000000000e+01 6.799999999999999378e-01 9.027390311235881093e-01 6.686037182807922363e-01 3.142143999999998938e-01 2.067605853080749512e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.028626170340182555e-01 1.100502610206604004e-01 0.000000000000000000e+00 1.154675483703613281e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.154675483703613281e-01
8.500000000000000000e+01 6.999999999999999556e-01 9.237742508209325631e-01 6.836172342300415039e-01 3.234559999999999103e-01 2.128961086273193359e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.065196925043893683e-01 1.113732606172561646e-01 0.000000000000000000e+00 1.183965653181076050e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.183965653181076050e-01
8.600000000000000000e+01 7.199999999999999734e-01 9.446019316014782063e-01 6.984866857528686523e-01 3.326975999999999267e-01 2.190336287021636963e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.100882612309635245e-01 1.126291155815124512e-01 0.000000000000000000e+00 1.212926432490348816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.212926432490348816e-01
8.700000000000000000e+01 7.399999999999999911e-01 9.652280853721150189e-01 7.131524085998535156e-01 3.419391999999999432e-01 2.251746654510498047e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.135708092564174154e-01 1.138202100992202759e-01 0.000000000000000000e+00 1.241301149129867554e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.241431683301925659e-01
8.800000000000000000e+01 7.600000000000000089e-01 9.856585078581812098e-01 7.276889681816101074e-01 3.511808000000000152e-01 2.313164174556732178e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.169697376414305157e-01 1.149456501007080078e-01 0.000000000000000000e+00 1.269617378711700439e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.269617378711700439e-01
8.900000000000000000e+01 7.800000000000000266e-01 1.005898788347412198e+00 7.420679330825805664e-01 3.604223999999999761e-01 2.374602556228637695e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.202873659904291403e-01 1.160061806440353394e-01 0.000000000000000000e+00 1.297747343778610229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.297747343778610229e-01
9.000000000000000000e+01 8.000000000000000444e-01 1.025954317457911102e+00 7.562994360923767090e-01 3.696639999999999926e-01 2.436227351427078247e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.235259356565559297e-01 1.170073524117469788e-01 0.000000000000000000e+00 1.325693726539611816e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.325693726539611816e-01
9.100000000000000000e+01 8.200000000000000622e-01 1.045830296502475942e+00 7.703869938850402832e-01 3.789056000000000091e-01 2.497780621051788330e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.266876129749122171e-01 1.179498359560966492e-01 0.000000000000000000e+00 1.353459358215332031e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.353459358215332031e-01
9.200000000000000000e+01 8.400000000000000799e-01 1.065531744854678387e+00 7.843405008316040039e-01 3.881472000000000255e-01 2.559405565261840820e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.297744922215809449e-01 1.188358515501022339e-01 0.000000000000000000e+00 1.380918771028518677e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.380918771028518677e-01
9.300000000000000000e+01 8.600000000000000977e-01 1.085063507856867782e+00 7.981601357460021973e-01 3.973888000000000420e-01 2.621081769466400146e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.327885984092081251e-01 1.196692138910293579e-01 0.000000000000000000e+00 1.408076137304306030e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.408076137304306030e-01
9.400000000000000000e+01 8.800000000000001155e-01 1.104430263767903764e+00 8.118408918380737305e-01 4.066304000000000030e-01 2.682789564132690430e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.357318900832612307e-01 1.204536631703376770e-01 0.000000000000000000e+00 1.434807628393173218e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.434680372476577759e-01
9.500000000000000000e+01 9.000000000000001332e-01 1.123636530767289088e+00 8.254191279411315918e-01 4.158720000000000194e-01 2.744612991809844971e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.386062618486757270e-01 1.211738511919975281e-01 0.000000000000000000e+00 1.462007462978363037e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.462007462978363037e-01
9.600000000000000000e+01 9.199999999999999289e-01 1.142686673420072241e+00 8.388559818267822266e-01 4.251135999999999249e-01 2.806433141231536865e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.414135469217221497e-01 1.218557506799697876e-01 0.000000000000000000e+00 1.488406211137771606e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.488406211137771606e-01
9.700000000000000000e+01 9.399999999999999467e-01 1.161584908941835081e+00 8.521944284439086914e-01 4.343551999999999413e-01 2.868282794952392578e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.441555194296992359e-01 1.224840059876441956e-01 0.000000000000000000e+00 1.514769494533538818e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.514643430709838867e-01
9.800000000000000000e+01 9.599999999999999645e-01 1.180335313109003081e+00 8.653954267501831055e-01 4.435967999999999023e-01 2.930197715759277344e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.468338967045178300e-01 1.230717226862907410e-01 0.000000000000000000e+00 1.540721207857131958e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540721207857131958e-01
9.900000000000000000e+01 9.799999999999999822e-01 1.198941825837932296e+00 8.785198926925659180e-01 4.528383999999999188e-01 2.992051839828491211e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.494503414490544801e-01 1.236036643385887146e-01 0.000000000000000000e+00 1.566642075777053833e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.566642075777053833e-01
1.000000000000000000e+02 1.000000000000000000e+00 1.217408256964451541e+00 8.915092349052429199e-01 4.620799999999999352e-01 3.054111599922180176e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.520064637381771444e-01 1.240991130471229553e-01 0.000000000000000000e+00 1.592408269643783569e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.592408269643783569e-01


==> data/C_equi_overall_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_B_mean Type_B_stds_upper Type_B_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 1.685569123584830848e-06 1.213456637682034955e-05 2.341363656644322846e-07 1.843566193357694657e-05 1.101552944464890329e-04 3.085404406905208681e-06 1.268981112300348071e-06 3.738134929407617045e-06 4.307798123355101770e-07 4.469960401425808767e-06 3.820699649220303025e-05 5.229551606966081392e-07
5.000000000000000104e-03 2.127862391841177077e-04 2.615852939654233979e-04 1.730907074313796823e-04 9.139621048087917608e-05 1.896502278639704514e-04 4.404564858343685841e-05 2.257125107409134392e-04 2.507255066024832529e-04 2.031948731316767344e-04 3.116018174803942908e-05 1.084803718214593553e-04 8.950530960281762730e-06
1.000000000000000021e-02 8.199916463859320331e-04 9.164197587233647571e-04 7.337099552277129332e-04 5.888249753832850439e-04 8.036399434662776318e-04 4.314305858661878737e-04 8.519938902403520302e-04 8.962617001023072665e-04 8.099125388533605667e-04 4.620521852071415343e-05 1.780345119314106031e-04 1.199162002572537509e-05
1.499999999999999944e-02 1.792935861162847470e-03 1.947791866321480197e-03 1.650391429303357154e-03 1.513576288386555288e-03 1.835310156602472679e-03 1.248243068085538518e-03 1.863020233555630518e-03 1.924676379778923318e-03 1.803339214375537011e-03 5.980275823201742298e-05 2.481524694647058984e-04 1.441198590476161131e-05
2.000000000000000042e-02 3.097461279685837128e-03 3.357397406325336037e-03 2.857649904976225768e-03 2.848822493794594610e-03 3.280595225512157858e-03 2.473877160472620629e-03 3.243092605007199224e-03 3.321150257924006515e-03 3.166869556581514492e-03 7.255703484830485503e-05 3.229091042515816728e-04 1.630342172661840592e-05
2.500000000000000139e-02 4.744716655054186626e-03 5.131894988000538713e-03 4.386749181225885544e-03 4.581299262378385126e-03 5.133934418468718598e-03 4.088151741082980510e-03 4.977130345955727356e-03 5.071362782645118250e-03 4.884648869019167505e-03 8.434233116732204000e-05 3.993397837001508559e-04 1.781347393146177715e-05
2.999999999999999889e-02 6.734175094802202777e-03 7.234867664042597679e-03 6.268133200672078298e-03 6.697407839803442772e-03 7.389401140321273133e-03 6.070217453468823403e-03 7.050441616552373565e-03 7.161343423473777448e-03 6.941257254257087762e-03 9.504585641639946272e-05 4.756093445774781971e-04 1.899398093187633450e-05
3.500000000000000333e-02 9.031685555194820039e-03 9.650685703400276386e-03 8.452388407921554089e-03 9.183341638669901066e-03 1.003999208337879971e-02 8.399783879525449942e-03 9.449080605376263334e-03 9.577861106098872757e-03 9.322031641286171455e-03 1.046496067085877683e-04 5.505698450728192242e-04 1.989128224560433292e-05
4.000000000000000083e-02 1.159525558984048771e-02 1.235326743459513356e-02 1.088375629407990243e-02 1.202413083158697382e-02 1.307587218484226356e-02 1.105698497288152594e-02 1.215923654067569901e-02 1.230793632890718296e-02 1.201233328652021037e-02 1.130912460511010080e-04 6.231902970706848120e-04 2.052283226088164861e-05
4.499999999999999833e-02 1.435720153886373834e-02 1.529807071488148776e-02 1.347419814362834506e-02 1.520356491519906685e-02 1.648355972779384782e-02 1.402296530287204177e-02 1.516778836838555619e-02 1.533902011104349566e-02 1.499846811091255089e-02 1.203528818376078344e-04 6.926446510644567595e-04 2.091233382710300055e-05
5.000000000000000278e-02 1.718461755385173803e-02 1.844785012395624632e-02 1.600788593184961084e-02 1.870196197723015055e-02 2.024351596952440879e-02 1.727779810208431022e-02 1.846065644936404140e-02 1.865602424670382425e-02 1.826733456361468583e-02 1.264248991058676466e-04 7.583029002263149115e-04 2.107766581027005790e-05
5.500000000000000028e-02 1.982406727554134745e-02 2.187356467605833590e-02 1.796660257097187560e-02 2.249369037576484306e-02 2.432649139599667165e-02 2.079897583603202912e-02 2.201654886870523312e-02 2.222643049172543309e-02 2.180864913367636104e-02 1.313313161624673749e-04 8.195626224214522942e-04 2.104526747938532990e-05
5.999999999999999778e-02 2.186067575802956575e-02 2.571127502303125964e-02 1.858675402793619202e-02 2.654071416135172362e-02 2.868534474952352462e-02 2.455642469509718845e-02 2.576336470968356926e-02 2.594092447753699668e-02 2.558702029832938402e-02 1.350867442669522410e-04 8.759480795661290587e-04 2.083277411337403222e-05
6.500000000000000222e-02 2.270052668122522072e-02 2.991999156651777361e-02 1.722306339757411278e-02 3.077964208207161975e-02 3.323903348893682969e-02 2.850222365869209407e-02 2.946702665249119682e-02 3.008466535284589835e-02 2.886206808534395180e-02 1.376975765961326221e-04 9.268765362547165022e-04 2.045647058567592812e-05
7.000000000000000666e-02 2.167825526978933021e-02 3.432894956880217646e-02 1.368951737367554364e-02 3.509777446980744120e-02 3.784644173303459286e-02 3.254873420922509142e-02 3.386161390431458029e-02 3.481590721545028272e-02 3.293347747939881498e-02 1.391984877929204948e-04 9.717428459005117945e-04 1.993965696333986574e-05
7.499999999999999722e-02 1.969501731206717635e-02 3.698357453849864668e-02 1.048826977281067281e-02 3.928697035126595127e-02 4.227204073914044707e-02 3.651269284362054779e-02 4.022699923816989986e-02 4.576101086315985389e-02 3.536223167243168763e-02 1.396552570565731883e-04 1.010188295854520975e-03 1.930688655132297937e-05
8.000000000000000167e-02 1.962072259057633800e-02 3.925950166628427301e-02 9.805849250169265674e-03 4.296652413266113801e-02 4.618956092860667523e-02 3.996838590641785954e-02 4.649385123173375989e-02 5.273487217580800912e-02 4.099143722491576519e-02 1.390980143196423571e-04 1.041480283162910664e-03 1.857765134920073626e-05
8.500000000000000611e-02 2.398143760978033515e-02 4.102634291964302876e-02 1.401805057200041123e-02 4.547792883952139764e-02 4.934852997863058838e-02 4.191091431554665181e-02 5.257021706558577534e-02 6.210910896786148855e-02 4.449633505051330679e-02 1.375226017676417414e-04 1.064821719051783477e-03 1.776115725154705149e-05
8.999999999999999667e-02 2.928945631451777831e-02 3.935122807636494413e-02 2.180039335837904643e-02 4.581732517686350203e-02 5.169695323548607196e-02 4.060640240828522485e-02 5.867530272545014997e-02 7.633391952970022820e-02 4.510172111080561208e-02 1.350181416271585013e-04 1.079609601721744734e-03 1.688563953060315246e-05
9.500000000000000111e-02 2.942696996163472745e-02 4.147497079868670694e-02 2.087877446197918679e-02 4.278205967194523979e-02 5.277285562685803122e-02 3.468269071348821508e-02 6.686031613561660425e-02 7.944366077318598673e-02 5.627008914553218583e-02 1.316037015753533071e-04 1.084847649689815513e-03 1.596494611320467885e-05
1.000000000000000056e-01 2.512880342782394458e-02 4.110444199192172382e-02 1.536225116103794724e-02 3.553424752493825750e-02 5.152256370242769279e-02 2.450737417602696228e-02 6.918397483564539541e-02 7.500371000843734925e-02 6.381580822496353556e-02 1.273225475101533426e-04 1.079684489819459541e-03 1.501460033679468604e-05
1.049999999999999961e-01 1.890874618268654009e-02 3.587234833540790813e-02 9.967027495893020922e-03 2.464780671054654648e-02 4.663953297120029123e-02 1.302573883009508493e-02 6.822261159336817649e-02 7.330360714287331714e-02 6.349380220195717517e-02 1.222337532675797883e-04 1.063307425336272810e-03 1.405152459379695870e-05
1.100000000000000006e-01 1.345387834247703356e-02 2.782290086930121198e-02 6.505678300924006181e-03 1.379060091430475525e-02 3.657733436021071843e-02 5.199413158562590093e-03 6.574883204643437729e-02 8.075328136104754917e-02 5.353230039213552338e-02 1.163645569946331683e-04 1.034929146243388247e-03 1.308370739553296204e-05
1.150000000000000050e-01 1.142018335205477811e-02 2.457635798930075596e-02 5.306750001417105851e-03 7.828770138240952192e-03 2.723176218894187220e-02 2.250667490857474490e-03 6.208786175623717124e-02 8.714515436325495634e-02 4.423542084041623412e-02 1.097805955555314545e-04 9.944183295259845755e-04 1.211942580168646711e-05
1.199999999999999956e-01 1.242181547047965968e-02 2.163416565899684701e-02 7.132306464450111766e-03 7.717925291286779031e-03 2.777934387237677299e-02 2.144268456286894508e-03 5.704964893774915058e-02 9.006604369355686313e-02 3.613639847437036257e-02 1.026067892576586861e-04 9.423953401460344456e-04 1.117169488564547647e-05
1.250000000000000000e-01 1.136140506696375722e-02 2.309397449339975136e-02 5.589402773979904732e-03 1.158058415510245832e-02 3.188142939427433126e-02 4.206521850538334599e-03 5.021950825905603655e-02 8.824081753207739520e-02 2.858086631920196685e-02 9.491738156297296230e-05 8.801515252232520667e-04 1.023608897398180589e-05
1.300000000000000044e-01 9.136039619755826832e-03 2.496396756890163771e-02 3.343507785906828667e-03 1.414682320485345125e-02 3.155611063777939707e-02 6.342118934954507799e-03 4.341484066401759406e-02 8.521419908791362519e-02 2.211894742961180091e-02 8.688494266805153168e-05 8.102731268133185529e-04 9.316603269467480639e-06
1.350000000000000089e-01 7.006041078637907128e-03 2.559021950442491589e-02 1.918100451896255932e-03 1.394778867371256059e-02 2.603538421764911223e-02 7.472169692608847738e-03 4.507864112292802455e-02 1.018061828857858009e-01 1.996031898936324531e-02 7.871964697259991347e-05 7.361043198536518228e-04 8.418348666562320263e-06
1.400000000000000133e-01 6.071112218533280050e-03 2.169962570733759144e-02 1.698573241176258965e-03 1.159129801634569377e-02 1.701964550114120830e-02 7.894300130677255403e-03 5.091623613578709351e-02 1.660588053742034220e-01 1.561171716485176830e-02 7.059234720300837319e-05 6.615522178362178525e-04 7.532707697555941785e-06
1.449999999999999900e-01 5.750290446137218230e-03 1.600275340931218634e-02 2.066259434810485771e-03 8.103019084608240052e-03 1.064717165991028829e-02 6.166794373453222088e-03 5.113287975121608153e-02 2.368105596462273810e-01 1.104077198060021345e-02 6.273102859504367057e-05 5.904042089176796994e-04 6.665233562284563821e-06
1.499999999999999944e-01 5.249474754213927924e-03 1.170163419375181389e-02 2.354968950391874392e-03 5.753580289158627924e-03 1.000037614168098124e-02 3.310244102301358737e-03 4.268322127614420508e-02 2.428865053888827619e-01 7.500858788310761291e-03 5.536446029618150125e-05 5.254149009917504810e-04 5.833910416514024319e-06
1.549999999999999989e-01 4.539983325256459826e-03 8.619158298876222410e-03 2.391352830391113311e-03 5.426428064592085654e-03 7.423131830610668266e-03 3.966805684194646582e-03 2.713007439863013986e-02 1.570468900592566497e-01 4.686759073022615275e-03 4.873538376448115802e-05 4.683955391736775243e-04 5.070794728022742144e-06
1.600000000000000033e-01 3.732605930680063782e-03 6.332037648903087942e-03 2.200294408571862315e-03 4.727521888164904623e-03 5.947771746780416285e-03 3.757619517792732539e-03 1.311149714379171959e-02 6.783041050505959901e-02 2.534428968830068282e-03 4.290660120853920283e-05 4.196895604619879086e-04 4.386519467489487475e-06
1.650000000000000078e-01 2.918258284756316580e-03 4.584783158216088929e-03 1.857499280263124426e-03 3.789385343289643823e-03 4.815696180398802186e-03 2.981799669668783355e-03 7.362447463926732362e-03 3.266908266788692144e-02 1.659233386199860045e-03 3.810242483598579646e-05 3.782145010828777540e-04 3.838548691880581686e-06
1.700000000000000122e-01 2.157920900855250877e-03 3.230412808870304717e-03 1.441494598325464890e-03 2.866486604326588892e-03 3.725804814404900817e-03 2.205361220484703712e-03 5.146348389375155624e-03 2.335328201700447720e-02 1.134097628142353596e-03 3.442479558029045008e-05 3.417398152404530821e-04 3.467745044313770843e-06
1.750000000000000167e-01 1.489816438486621071e-03 2.180257944816286955e-03 1.018023131465751541e-03 2.056514736736527859e-03 2.748146048092264034e-03 1.538947635388743717e-03 3.584066689762108876e-03 1.647925431169662211e-02 7.794972875407860840e-04 3.180743314771662357e-05 3.094225583588117211e-04 3.269680170743280803e-06
1.799999999999999933e-01 9.362561110409601747e-04 1.377990960017409262e-03 6.361257300631842490e-04 1.387296787430244375e-03 1.928836137539215222e-03 9.977998332557412673e-04 1.692789718911472986e-03 4.349291706277796585e-03 6.588514236274951820e-04 3.017216190718415738e-05 2.802423389545085491e-04 3.248471867418693065e-06
1.849999999999999978e-01 5.090387144740282947e-04 7.863691127262592952e-04 3.295149932008748319e-04 8.612890472062492177e-04 1.275364337210049132e-03 5.816524746647930332e-04 5.591549137726173260e-04 6.066008640137259076e-04 5.154200004386879806e-04 2.922092551606895002e-05 2.552854397161901149e-04 3.344736342836154758e-06
1.900000000000000022e-01 2.131144210152407972e-04 3.803866579450057963e-04 1.193989207981830877e-04 4.721671861393095400e-04 7.797667858688157568e-04 2.859083712039771981e-04 2.588518336516084577e-04 3.021537650522816091e-04 2.217555414979067020e-04 2.876212667996984868e-05 2.348803955381055519e-04 3.522047590474292243e-06
1.950000000000000067e-01 5.788303915166194847e-05 1.255078310370132285e-04 2.669511690027339461e-05 2.100835833370897471e-04 4.337429546335827232e-04 1.017540723515298256e-04 6.069831054307902500e-05 8.250131536094204685e-05 4.465728681616003141e-05 2.860755690430485972e-05 2.190920424672915603e-04 3.735381270888554379e-06
2.000000000000000111e-01 1.074571148272863831e-05 5.978230161155430620e-05 1.931513376991307096e-06 6.144058737961411256e-05 2.453773141602411893e-04 1.538424931608308862e-05 5.068411763411390393e-06 1.150494968702925322e-05 2.232847470202208437e-06 2.866518054688169942e-05 2.075070946606852188e-04 3.959828829606782266e-06
2.050000000000000155e-01 7.930911928621512438e-05 1.687985502155581793e-04 3.726297645283540764e-05 6.932416081448969749e-05 1.487469617943616305e-04 3.230882308222983077e-05 8.468094515234534086e-05 9.826293202959200223e-05 7.297627216878696586e-05 2.887847042285922959e-05 1.995812507167767113e-04 4.178579154949911538e-06
2.099999999999999922e-01 2.706291877751824341e-04 4.153725685316402840e-04 1.763240108386599132e-04 1.357628889589176458e-04 2.207151646006851227e-04 8.350836269822029456e-05 2.911621861810260287e-04 3.151579271899095851e-04 2.689934516882071594e-04 2.923085964979039143e-05 1.946325784732909998e-04 4.390031527959218243e-06
2.149999999999999967e-01 5.621907977717742694e-04 7.837972383171144461e-04 4.032401208479261434e-04 2.436272837544407378e-04 4.940784282821143172e-04 1.201312382650230736e-04 6.174158829558763382e-04 6.546633885894888099e-04 5.822875987421681672e-04 2.972493892370129548e-05 1.921049193778146447e-04 4.599424090124639516e-06
2.200000000000000011e-01 9.390405767186205946e-04 1.274787961832758937e-03 6.917206869888244949e-04 4.126244438556430478e-04 8.946220290048377847e-04 1.903138153847740827e-04 1.055842829987493209e-03 1.114720452689035163e-03 1.000075022349111503e-03 3.034021103811194057e-05 1.914834881349129932e-04 4.807351353389778253e-06
2.250000000000000056e-01 1.379201813548604607e-03 1.878858646777238281e-03 1.012421900795226933e-03 6.463199983202695675e-04 1.353549216712494419e-03 3.086179173028497438e-04 1.599808879508862964e-03 1.693073264429258672e-03 1.511682042784003640e-03 3.108616147676227990e-05 1.922947374084934245e-04 5.025355599339749751e-06
2.300000000000000100e-01 1.845776022852213972e-03 2.565147966563000904e-03 1.328145265281117579e-03 9.270634545441192465e-04 1.867227843579108426e-03 4.602794735022192204e-04 2.244780957468412753e-03 2.391010113786619720e-03 2.107494869200917526e-03 3.195408275327410832e-05 1.941732201884898497e-04 5.258518160289623801e-06
2.350000000000000144e-01 2.273717229634221113e-03 3.266952757454001915e-03 1.582450198748644281e-03 1.237414758864635459e-03 2.433314221283928037e-03 6.292632788905065232e-04 2.990541456493279147e-03 3.222791788118384813e-03 2.775028233588269951e-03 3.291951609922833015e-05 1.967874076033640908e-04 5.506930313303376612e-06
2.399999999999999911e-01 2.555978964841960650e-03 3.885633472200008577e-03 1.681329058815123848e-03 1.561952325330564703e-03 3.044015858613185500e-03 8.014725218012011109e-04 3.844409328175680228e-03 4.233212224161888790e-03 3.491316357400506710e-03 3.395998300823721273e-05 1.998971989104815787e-04 5.769367716034005380e-06
2.449999999999999956e-01 2.559472755712680504e-03 4.338550465076914525e-03 1.509928451902732040e-03 1.886261105714698251e-03 3.689346316015416991e-03 9.643933244994850294e-04 4.822221932151280442e-03 5.516609725508716915e-03 4.215238256822031147e-03 3.504611320140443674e-05 2.032647713976635845e-04 6.042513132404860520e-06
2.500000000000000000e-01 2.281737848714938000e-03 4.483153606254946556e-03 1.161309218357887019e-03 2.196587873875058966e-03 4.358435839487489853e-03 1.107048139596412354e-03 5.938217234640784208e-03 7.206020894555061583e-03 4.893466788644682507e-03 3.615862429985590632e-05 2.066949446983646981e-04 6.325486640063308585e-06
2.550000000000000044e-01 2.141137980488129044e-03 3.921229409917891331e-03 1.169141453415952847e-03 2.480074222846247612e-03 5.040549917964293192e-03 1.220257362972512055e-03 7.179299577036835946e-03 9.399000702442209670e-03 5.483810891028944624e-03 3.726004126673896705e-05 2.100903017459059745e-04 6.608161650784743108e-06
2.600000000000000089e-01 2.110763486900088266e-03 3.869412416729863750e-03 1.151420944008838335e-03 2.724844987237096897e-03 5.725130980606755668e-03 1.296875168379859168e-03 8.498392023357713779e-03 1.206107818764587565e-02 5.988077173452658122e-03 3.831992973008047039e-05 2.132932123589071846e-04 6.884499503188167842e-06
2.650000000000000133e-01 2.149861642548894173e-03 4.687061116004502190e-03 9.860987445461312680e-04 2.920491033818306548e-03 6.402432014725924908e-03 1.332191870057403442e-03 9.858919210321174381e-03 1.502353060789207023e-02 6.469736743810424948e-03 3.933965386377074203e-05 2.162715130914125410e-04 7.155858596444725025e-06
2.700000000000000178e-01 2.404780550608576119e-03 6.245014439580676667e-03 9.260137910863800500e-04 3.058501155862753621e-03 7.063589549987408373e-03 1.324316659994842927e-03 1.118364461025640570e-02 1.803306502373434872e-02 6.935809669842604372e-03 4.028221707597344638e-05 2.189720047416704386e-04 7.410340031686499942e-06
2.750000000000000222e-01 2.641657468364891955e-03 8.134382678962945659e-03 8.578836840582084464e-04 3.132660931527297358e-03 7.700801251951166701e-03 1.274356289799193466e-03 1.224837149370608044e-02 2.081702242160583111e-02 7.206727321969180929e-03 4.114627078283440318e-05 2.212936263162404449e-04 7.650539364902095936e-06
2.800000000000000266e-01 2.355145241374644559e-03 1.006983903881240525e-02 5.508240088635805477e-04 3.139734906093082437e-03 8.307309217586409528e-03 1.186658040809445824e-03 1.273908630947111903e-02 2.338402479628799019e-02 6.939965271757482165e-03 4.192594813697913500e-05 2.233300596860260238e-04 7.870795045037326851e-06
2.850000000000000311e-01 2.086085938890371808e-03 1.220247004148980810e-02 3.566289881999018464e-04 3.079982074332908958e-03 8.875566560997312504e-03 1.068809468445483784e-03 1.251553652593152301e-02 2.640256485494955549e-02 5.932705984909711870e-03 4.262283781284598850e-05 2.250467580120849714e-04 8.072572647869991771e-06
2.899999999999999800e-01 1.939806455724465842e-03 1.517221812100013646e-02 2.480091609322494501e-04 2.956451173621440706e-03 9.383987650713963499e-03 9.314380908570973807e-04 1.273994089561098809e-02 2.921131415853631466e-02 5.556274981084039465e-03 4.322556727649200952e-05 2.264901145452688405e-04 8.249585948269224367e-06
2.949999999999999845e-01 2.192726154606282080e-03 1.418315856637007016e-02 3.389969848109078898e-04 2.765478592940849231e-03 9.688640031589559193e-03 7.893648461578107837e-04 1.415717705084483698e-02 3.046128529793374479e-02 6.579685003067254831e-03 4.373829095943297960e-05 2.276973629968564897e-04 8.401669966105086362e-06
2.999999999999999889e-01 2.538766441782944888e-03 1.143134507990855100e-02 5.638299780881775736e-04 2.420180978754797336e-03 8.752525160782736666e-03 6.692098408549692398e-04 1.508644468611749015e-02 3.183848039574703470e-02 7.148607924694965095e-03 4.417832581062915701e-05 2.287758458118386358e-04 8.531164924794280559e-06
3.049999999999999933e-01 2.691619460354232295e-03 9.197399786425324367e-03 7.877025558952450253e-04 1.484062924387015685e-03 3.994332466225936941e-03 5.513919490084732934e-04 1.518118419822833513e-02 3.320171006554608478e-02 6.941460340613546040e-03 4.455501864267935597e-05 2.297995926861408746e-04 8.638612727920768727e-06
3.099999999999999978e-01 2.672162407383627761e-03 7.443513739598742185e-03 9.592851146962732460e-04 1.533831362161732067e-03 4.698995435719338296e-03 5.006684257804059528e-04 1.467392477012284362e-02 3.427778152006438761e-02 6.281738741849013895e-03 4.487442272932091276e-05 2.308212521726342871e-04 8.724126553926282314e-06
3.150000000000000022e-01 2.535414887292945871e-03 6.045336229531649876e-03 1.063353369710707316e-03 1.568703355050699412e-03 5.325803791497395016e-03 4.620579939644072929e-04 1.370589821104444515e-02 3.492276375137053773e-02 5.379060119894979106e-03 4.514520424545353302e-05 2.319618947574147907e-04 8.786311512479860568e-06
3.200000000000000067e-01 2.326641308431088347e-03 4.918931072432880525e-03 1.100495147906301735e-03 1.454431060739222849e-03 4.626852391962909920e-03 4.571941205899568168e-04 1.234570710464802726e-02 3.504813322421650168e-02 4.348776094255562934e-03 4.540867802052548291e-05 2.333454983616493753e-04 8.836459473394485124e-06
3.250000000000000111e-01 2.078676073197588403e-03 4.004535579595343980e-03 1.079000081632629790e-03 1.335013420904945357e-03 3.835970289857768174e-03 4.646179973574321703e-04 1.066678565112736884e-02 3.464743126945672713e-02 3.283946658042705222e-03 4.567024616717242256e-05 2.350467145969893960e-04 8.873858920114611101e-06
3.300000000000000155e-01 1.814543376629782325e-03 3.257585410790294050e-03 1.010738706885426236e-03 1.211289973536872370e-03 3.159303366524928054e-03 4.644135841898675964e-04 8.790034168286178784e-03 3.378809243766308507e-02 2.286743497644533156e-03 4.594792237784861891e-05 2.371269732705057936e-04 8.903295739504121670e-06
3.350000000000000200e-01 1.550219328801471976e-03 2.644579280193845756e-03 9.087191998318669807e-04 1.081043154353917516e-03 2.615891087401932009e-03 4.467518954453717742e-04 6.902986052368870369e-03 3.249429777859583895e-02 1.466448567803402790e-03 4.627263701085719647e-05 2.396797356003775603e-04 8.933408285749034808e-06
3.400000000000000244e-01 1.296370319642938017e-03 2.139415455971637164e-03 7.855304592477495252e-04 9.483875299271404434e-04 2.181637776317052902e-03 4.122769218085766763e-04 5.263478422292570957e-03 3.044892791787316352e-02 9.098581459637356070e-04 4.666911862651600964e-05 2.427613588874833459e-04 8.971801127482155480e-06
3.450000000000000289e-01 1.060160670921317296e-03 1.721971013761041227e-03 6.527059045630991809e-04 8.198212786230679597e-04 1.821822672938103963e-03 3.689200594914304027e-04 4.101895518408303631e-03 2.693844236434664655e-02 6.245924176450135023e-04 4.717736274245685964e-05 2.464828054973531332e-04 9.029853221778822410e-06
3.500000000000000333e-01 8.461423825509182747e-04 1.376479398806776996e-03 5.201363218146113450e-04 7.005210194711658468e-04 1.507131158174925510e-03 3.256051711618617264e-04 3.335212483038039414e-03 2.230663040116362406e-02 4.986697724830952642e-04 4.779783330868701076e-05 2.507468492752518911e-04 9.111312367865980209e-06
3.549999999999999822e-01 6.568994427655100877e-04 1.090254310864374960e-03 3.957947000122591895e-04 5.923747361303605564e-04 1.223522475202517201e-03 2.868012930840784847e-04 2.708337093921265194e-03 1.768672572779561580e-02 4.147228790223396358e-04 4.857915612063549315e-05 2.556611481067849376e-04 9.230711928147080126e-06
3.599999999999999867e-01 4.937476624154188507e-04 8.533865349323481236e-04 2.856697922472100607e-04 4.940510308639962716e-04 9.731612956734367456e-04 2.508180526526869892e-04 2.128629855863158928e-03 1.328203184145005343e-02 3.411424635447446430e-04 4.953355271294760282e-05 2.612294742901286851e-04 9.392404325866201702e-06
3.649999999999999911e-01 3.572213854554071900e-04 6.579025089486367382e-04 1.939605283320830725e-04 4.031820949884939889e-04 7.661884245365348364e-04 2.121616517733748448e-04 1.583542063980442971e-03 9.055752794397483804e-03 2.769074559927054650e-04 5.065677058103315030e-05 2.674210710280518753e-04 9.595759959506879559e-06
3.699999999999999956e-01 2.476927241564345645e-04 4.963871016768360480e-04 1.235964540431944950e-04 3.188652642972999648e-04 6.095494404589892968e-04 1.668036258040460167e-04 1.079895214826254645e-03 5.377545583876461137e-03 2.168598400171986953e-04 5.198538945881425619e-05 2.742682293718772153e-04 9.853422408325438890e-06
3.750000000000000000e-01 1.664092465275653283e-04 3.591703508044289273e-04 7.710000914009337619e-05 2.428836824048223185e-04 4.984493525612130639e-04 1.183520108420282380e-04 6.545051489127780460e-04 2.752831597187170663e-03 1.556132203622812135e-04 5.348811963928183936e-05 2.817140410038077372e-04 1.015561358728107355e-05
3.800000000000000044e-01 1.146953036744962875e-04 2.348124689206382276e-04 5.602348438076789250e-05 1.801249860912633167e-04 4.168320354892648028e-04 7.783713307038601622e-05 3.456542335494769934e-04 1.269978058559872612e-03 9.407788454720276451e-05 5.518880829877754096e-05 2.898456462265077446e-04 1.050836747452466281e-05
3.850000000000000089e-01 8.453354387215363777e-05 1.363068889058132881e-04 5.242523027961619718e-05 1.353630910055098481e-04 3.566645255623995077e-04 5.137367215781664018e-05 1.607053529674872157e-04 5.760694068832299250e-04 4.483176881781478874e-05 5.703303582253949544e-05 2.985993036853883380e-04 1.089341848754700838e-05
3.900000000000000133e-01 6.137058164624302774e-05 9.666465296716835354e-05 3.896303535975453224e-05 1.078981033729083398e-04 3.266899170876138192e-04 3.563624128732624893e-05 7.007062483508984902e-05 2.591022363012507432e-04 1.894963368464067753e-05 5.902278369272708527e-05 3.079245137733251547e-04 1.131345131359994589e-05
3.950000000000000178e-01 3.918157853672434899e-05 1.066022782816796485e-04 1.440115653600747185e-05 1.015874540704375829e-04 2.898686652845779534e-04 3.560236776328208982e-05 2.595952213043248384e-05 1.063586921629288204e-04 6.336076304963249900e-06 6.112693752404225610e-05 3.179003407925593493e-04 1.175369136677446767e-05
4.000000000000000222e-01 2.578955644169996455e-05 1.182033249157558061e-04 5.626755608893824712e-06 1.034056983990129552e-04 2.844802404322774271e-04 3.758692851615862276e-05 1.558110423508598825e-05 4.080112273928120662e-05 5.950101195398904446e-06 6.331587253337163054e-05 3.283897191803290621e-04 1.220775036645027338e-05
4.050000000000000266e-01 3.277530401164433340e-05 1.348085774642046424e-04 7.968488157520569665e-06 1.083673038863563738e-04 3.391623297874673572e-04 3.462493184003317465e-05 3.653099051620728129e-05 7.655462206949752938e-05 1.743217106974590539e-05 6.557160331994113815e-05 3.393694790773794478e-04 1.266948098466849624e-05
4.100000000000000311e-01 5.295554946771767382e-05 1.878108532887477983e-04 1.493145987211115890e-05 1.382314108496871690e-04 3.519621796765664201e-04 5.428970511278827466e-05 7.675747211205681596e-05 1.840088819170125265e-04 3.201861488235292384e-05 6.769654761259885915e-05 3.491853108780576835e-04 1.312432801695164898e-05
4.150000000000000355e-01 8.712878587179585788e-05 2.565377153275483213e-04 2.959184897160440039e-05 1.776400793304310183e-04 3.558670805608175653e-04 8.867355118880942088e-05 1.319490895689276802e-04 3.338772684362003532e-04 5.214659362590248125e-05 6.977686948660675494e-05 3.590202520449131945e-04 1.356138403786165431e-05
4.199999999999999845e-01 1.324722622098380316e-04 3.284334505942622514e-04 5.343213434331790942e-05 2.146377020361954512e-04 3.846001485669599739e-04 1.197850372836187710e-04 1.989160504152386521e-04 5.059024849139445246e-04 7.821190109301068738e-05 7.189287042296696136e-05 3.694543651842823536e-04 1.398977872429643081e-05
4.249999999999999889e-01 1.849803106807144525e-04 4.037704350914791398e-04 8.474547011293980371e-05 2.477208828523840738e-04 4.414305326713564934e-04 1.390153857953706489e-04 2.732920333197711078e-04 6.838136354121002354e-04 1.092235246684483436e-04 7.400387081496136198e-05 3.803583886280937016e-04 1.439845435077906457e-05
4.299999999999999933e-01 2.421982592818103242e-04 4.817575660580623777e-04 1.217624816546611193e-04 2.777268552309623871e-04 5.176610179642920440e-04 1.490013801305789293e-04 3.506790092644575360e-04 8.553187655725690832e-04 1.437777031074242951e-04 7.610063607636231018e-05 3.915083425458736575e-04 1.479229477861857983e-05
4.349999999999999978e-01 3.023013840558250024e-04 5.610544118574926215e-04 1.628828236097703262e-04 3.062089473044478632e-04 6.000093321930587403e-04 1.562707684338627580e-04 4.271312181970079612e-04 1.011765113965743500e-03 1.803195969500853300e-04 7.812347771100935142e-05 4.027916003766610379e-04 1.515244549279387595e-05
4.400000000000000022e-01 3.638175512299466198e-04 6.403329036787359756e-04 2.067099938524527710e-04 3.348690546640790988e-04 6.764006688089257372e-04 1.657852940463181368e-04 4.993271967496729080e-04 1.147738195039748601e-03 2.172339044665598333e-04 8.011541340167473732e-05 4.140971983210136806e-04 1.549993453359603193e-05
4.450000000000000067e-01 4.253222128312223772e-04 7.181999643558208786e-04 2.518782981142337414e-04 3.682159259799854759e-04 7.374016502934496731e-04 1.838658322656896494e-04 5.644725580351588794e-04 1.260500019821417629e-03 2.527800585198704026e-04 8.200486854611435271e-05 4.252541922344477794e-04 1.581359710983879310e-05
4.500000000000000111e-01 4.856292391807241174e-04 7.934520885882779271e-04 2.972274713736673180e-04 4.228048191557709241e-04 7.913761170855777719e-04 2.258899545258996242e-04 6.205899769409750069e-04 1.349890961536040317e-03 2.853059472606279761e-04 8.378211411910669356e-05 4.360868409053833832e-04 1.609643306753667197e-05
4.550000000000000155e-01 5.435979854106362747e-04 8.649622527585130571e-04 3.416319831300221712e-04 5.128832355808617864e-04 9.658524815558315688e-04 2.723492648858386500e-04 6.664455266832963612e-04 1.417753467163690440e-03 3.132770614377174243e-04 8.544953958236337001e-05 4.466285367313640184e-04 1.634831457092860132e-05
4.600000000000000200e-01 5.981858060025150485e-04 9.316573887306931574e-04 3.840749430328540995e-04 6.105544207579438089e-04 1.441143079446224971e-03 2.586673773226679787e-04 7.017174259010927444e-04 1.467773917056484261e-03 3.354790135532203588e-04 8.699534390564722197e-05 4.566834242466714217e-04 1.657207040904987058e-05
4.650000000000000244e-01 6.485208659716088517e-04 9.926768770514458537e-04 4.236819888963412497e-04 6.697619302260484795e-04 2.131238790354810387e-03 2.104790158710662497e-04 7.268425437183149507e-04 1.504424883292137432e-03 3.511641486564819276e-04 8.838593946068798283e-05 4.662066813180973596e-04 1.675667597096951040e-05
4.700000000000000289e-01 6.937934813792074945e-04 1.047189596113073419e-03 4.596583050394492079e-04 6.641495236356329554e-04 2.841685704570910773e-03 1.552228626254931708e-04 7.427343806880165860e-04 1.531658978232569579e-03 3.601678755492840030e-04 8.964078088009844636e-05 4.751232092806112711e-04 1.691239122786783407e-05
4.750000000000000333e-01 7.332891272911548630e-04 1.094480136294734935e-03 4.912952975316691069e-04 6.159235426406256758e-04 3.448171447634183068e-03 1.100182563831800426e-04 7.503783694800891064e-04 1.551432593254000554e-03 3.629340390500689290e-04 9.073802094952699573e-05 4.833644548856002318e-04 1.703350000732971030e-05
4.799999999999999822e-01 7.664394933451287991e-04 1.133986114543438775e-03 5.180217724232419243e-04 6.460335447712817550e-04 3.569131849510040130e-03 1.169358148052281217e-04 7.508656279642898085e-04 1.563447274662716543e-03 3.606128587737863047e-04 9.167093222935910474e-05 4.908889012605451236e-04 1.711906664465299871e-05
4.849999999999999867e-01 7.927666946782706151e-04 1.165191693305459150e-03 5.393782291806576042e-04 7.720199370888460640e-04 3.323457335224841089e-03 1.793357708990549627e-04 7.455558240682880677e-04 1.566286774292442513e-03 3.548861523479609646e-04 9.245851662502970424e-05 4.975815878966615606e-04 1.718025245394787801e-05
4.899999999999999911e-01 8.118847415924503388e-04 1.187758255476653851e-03 5.549587473640557687e-04 8.932246506449972694e-04 3.183055080891152022e-03 2.506555043013915175e-04 7.364785787626474452e-04 1.560137891785542182e-03 3.476620238711617132e-04 9.307460913698129023e-05 5.035180796764940261e-04 1.720471064627446204e-05
4.949999999999999956e-01 8.235219486992998014e-04 1.201379077022171659e-03 5.645082496945933673e-04 9.848694298546650794e-04 3.156021858846671906e-03 3.073387439137432596e-04 7.263208186315264162e-04 1.549046606115975656e-03 3.405591087412860392e-04 9.351357283387946276e-05 5.086088230110549432e-04 1.719354424956014596e-05
5.000000000000000000e-01 8.275149202692814662e-04 1.205894862246498700e-03 5.678612329374848559e-04 1.046601078910618793e-03 3.190629476524301737e-03 3.433096279076917998e-04 7.177365895052637912e-04 1.540435144662205113e-03 3.344157744645665496e-04 9.380595905675766244e-05 5.128213354705458754e-04 1.715911048529980941e-05
5.050000000000000044e-01 8.238330079562317543e-04 1.201297051166219741e-03 5.649733547080045860e-04 1.081629854700759136e-03 3.244835274288244628e-03 3.605493172027378649e-04 7.117059729701533154e-04 1.540618982668365191e-03 3.287804432242460756e-04 9.391470973940514136e-05 5.162467959544075717e-04 1.708479892670494149e-05
5.100000000000000089e-01 8.124879923559833860e-04 1.187581939823827756e-03 5.558662653800417472e-04 1.093811899727507213e-03 3.286288522855471649e-03 3.640655601797006453e-04 7.062455716322854366e-04 1.547950911148850139e-03 3.222213339310803009e-04 9.385304002288192443e-05 5.188144869941731067e-04 1.697792436863004427e-05
5.150000000000000133e-01 7.936651470065692830e-04 1.164932222968825294e-03 5.407219005133624213e-04 1.087271231338341826e-03 3.292045886110001734e-03 3.590954595997064135e-04 6.971586320593402188e-04 1.550995573028299398e-03 3.133665670662636100e-04 9.365272127239698276e-05 5.205423269093456540e-04 1.684941213868425839e-05
5.200000000000000178e-01 7.676070149901887893e-04 1.133604378584973779e-03 5.197761587668218520e-04 1.066081702943210557e-03 3.247885075341638145e-03 3.499293143033229141e-04 6.804555677795472851e-04 1.534224025557918460e-03 3.017941135120798127e-04 9.327423383804097333e-05 5.214721649106030064e-04 1.668369528326601913e-05
5.250000000000000222e-01 7.346885544017269431e-04 1.093963807928079136e-03 4.934050542231332905e-04 1.033937029857379120e-03 3.148025809054157045e-03 3.395860919042128752e-04 6.540299998007042311e-04 1.486973184778263377e-03 2.876684294095698978e-04 9.274964530578591441e-05 5.215033324900924085e-04 1.649557379292974560e-05
5.300000000000000266e-01 6.954013590804497330e-04 1.046531315634796361e-03 4.620817771875356645e-04 9.937479489969675006e-04 2.994046355623022557e-03 3.298328979713429634e-04 6.178772510056957951e-04 1.407177110350770746e-03 2.713036578708917968e-04 9.207433167711907840e-05 5.208707986234091493e-04 1.627597971741456896e-05
5.350000000000000311e-01 6.502981741510539294e-04 9.918438603409831991e-04 4.263652094986110602e-04 9.474895770130811225e-04 2.793437167275263262e-03 3.213734352307215944e-04 5.733437906679152846e-04 1.299829390536504136e-03 2.528971145680694696e-04 9.125061382529417767e-05 5.194036209256290429e-04 1.603122155493256885e-05
5.400000000000000355e-01 6.000935967315008035e-04 9.306336582414570470e-04 3.869539014080193465e-04 8.961139386965647369e-04 2.557684284842695610e-03 3.139637663198363658e-04 5.223941608758511873e-04 1.173077723084741189e-03 2.326322066704791835e-04 9.028913073296990287e-05 5.173253569784524520e-04 1.575822066045543028e-05
5.450000000000000400e-01 5.455762020839906908e-04 8.636949568195398603e-04 3.446279151339111065e-04 8.399840906181056839e-04 2.299737494840841095e-03 3.068060046306967758e-04 4.671011000206129254e-04 1.035194658935019310e-03 2.107656137493288308e-04 8.920121311926340916e-05 5.145494955254500957e-04 1.546373379265065983e-05
5.500000000000000444e-01 4.876429428887357753e-04 7.919268654697927089e-04 3.002747477295393151e-04 7.791274790810774446e-04 2.032204284821544950e-03 2.987099442675080732e-04 4.093925267158495516e-04 8.932749521261954852e-04 1.876267106022132573e-04 8.798844218464528912e-05 5.111647143355585194e-04 1.514573627826428041e-05
5.550000000000000488e-01 4.273190860338171209e-04 7.163975264364854604e-04 2.548886540648407435e-04 7.135979757215236020e-04 1.765566877318201040e-03 2.884184549991878244e-04 3.510290201529785593e-04 7.526580625813972204e-04 1.637149445618728890e-04 8.666299363252229486e-05 5.072800284484322306e-04 1.480538173032781801e-05
5.600000000000000533e-01 3.657392336937586967e-04 6.382165514099816294e-04 2.095921623583357144e-04 6.437909197941467593e-04 1.508028968995910437e-03 2.748400441440839413e-04 2.936244356375163826e-04 6.174284750519786012e-04 1.396361079656908066e-04 8.523901415612740310e-05 5.028793257253561053e-04 1.444817705287131080e-05
5.650000000000000577e-01 3.041125248961907396e-04 5.586250123391279685e-04 1.655572624853952229e-04 5.705166022134957292e-04 1.265521843419270542e-03 2.571976098980667536e-04 2.385818591832012542e-04 4.905542786801664334e-04 1.160346693631116038e-04 8.369989719853754989e-05 4.980402730465265191e-04 1.406647849619037219e-05
5.700000000000000622e-01 2.438387921638975942e-04 4.790223450382824055e-04 1.241223028107314881e-04 4.949419309578370141e-04 1.042098513772840443e-03 2.350713601283103374e-04 1.872510010377602505e-04 3.744272146103095971e-04 9.364420111966362053e-05 8.212393690085726967e-05 4.929125706914195496e-04 1.368263138965100360e-05
5.750000000000000666e-01 1.863965629846630614e-04 4.008050681420037131e-04 8.668472894705491101e-05 4.186368862343073567e-04 8.407300610395440068e-04 2.084579232236028997e-04 1.407675448079733957e-04 2.711635742570029446e-04 7.307582416096969563e-05 8.044672701902677635e-05 4.874526348307712652e-04 1.327652252884135724e-05
5.799999999999999600e-01 1.335579387641681220e-04 3.254357750197821872e-04 5.481180735538059625e-05 3.434624762592205366e-04 6.634651750675479333e-04 1.778035638209729335e-04 1.001655425115706611e-04 1.829279894593137368e-04 5.484746175963851325e-05 7.872262158665676234e-05 4.817747029344872280e-04 1.286338014787520488e-05
5.849999999999999645e-01 8.763095595430292625e-05 2.539626821090286489e-04 3.023745212364796055e-05 2.714985892319389657e-04 5.117774263840289307e-04 1.440303541243364237e-04 6.626606629523910648e-05 1.122260847257482467e-04 3.912808286037929955e-05 7.696738360249027772e-05 4.759656777742395789e-04 1.244622966579274225e-05
5.899999999999999689e-01 5.244895638597292249e-05 1.861677125407513317e-04 1.477642384081789138e-05 2.051294640679708669e-04 3.866308609197796425e-04 1.088327427580686234e-04 3.973501902770418124e-05 6.218860864081601834e-05 2.538843964577394038e-05 7.517590443702413237e-05 4.700642372575664757e-04 1.202264745962359687e-05
5.949999999999999734e-01 3.189117130205717810e-05 1.313401578833582422e-04 7.743608835314356621e-06 1.470666294320834716e-04 2.883340680855978229e-04 7.501227182801332462e-05 2.156432646613656672e-05 3.554600628553430296e-05 1.308220597843536917e-05 7.337045322984027916e-05 4.641872692336055902e-04 1.159709402638320409e-05
5.999999999999999778e-01 2.534066936744235518e-05 1.112860708476489735e-04 5.770259647940453368e-06 1.010833387042037841e-04 2.165961079674384813e-04 4.717463051148111219e-05 1.284119432433262743e-05 3.262330442616558692e-05 5.054554545462202616e-06 7.157720545299932227e-05 4.583594717271161165e-04 1.117746366439444083e-05
6.049999999999999822e-01 3.756509230235222758e-05 1.026117235981670322e-04 1.375219234412557643e-05 7.510761937325042582e-05 1.661921887700245249e-04 3.394355974048364206e-05 1.722437746516772067e-05 5.159119801894373889e-05 5.750577432872176196e-06 6.981169529389847836e-05 4.526977984555039230e-04 1.076584161980890524e-05
6.099999999999999867e-01 5.946872045491120439e-05 9.344489220207759402e-05 3.784614256814077465e-05 7.492476022463934659e-05 1.312293567267677134e-04 4.277792587529031626e-05 3.894900310464331512e-05 8.885138328509859938e-05 1.707373353972235934e-05 6.808440012037127772e-05 4.471845693189070063e-04 1.036593357148028891e-05
6.149999999999999911e-01 8.267462215505807805e-05 1.309364647144432316e-04 5.220160146669716413e-05 9.024670120203620322e-05 1.352631921241621155e-04 6.021199817888042938e-05 7.419667113812495251e-05 1.533250406175062930e-04 3.590506799024776609e-05 6.642706102571615710e-05 4.419949800922597614e-04 9.983268216288711702e-06
6.199999999999999956e-01 1.122156466262977495e-04 2.267563464892750924e-04 5.553252000536052462e-05 1.223668119887777028e-04 1.836127653437083745e-04 8.155008530189837449e-05 1.238384504232859385e-04 2.485032312366715367e-04 6.171332954876091684e-05 6.485960471599908734e-05 4.370739052969235881e-04 9.624844386575318774e-06
6.250000000000000000e-01 1.613937987940517284e-04 3.477559438045480715e-04 7.490298513435269666e-05 1.773175421574776272e-04 2.666496450556323232e-04 1.179131918597119225e-04 1.895068211542744717e-04 3.765286283958620356e-04 9.537876420446142456e-05 6.336376495696128251e-05 4.324848450668188375e-04 9.283485318198195154e-06
6.300000000000000044e-01 2.370577418656054770e-04 4.802565902840131066e-04 1.170132260864693288e-04 2.564380259969046617e-04 3.842286397924392100e-04 1.711492959314874830e-04 2.729543362940824278e-04 5.376710849597930893e-04 1.385681168019560385e-04 6.201728650186961826e-05 4.283153238126028925e-04 8.979701661894661362e-06
6.350000000000000089e-01 3.356703258263221299e-04 6.367822968250337525e-04 1.769436245356370628e-04 3.563116518526415234e-04 5.371772062879687053e-04 2.363428525258359314e-04 3.754799226301842353e-04 7.307125765347084355e-04 1.929420360697354250e-04 6.078646263832781111e-05 4.244849875310804390e-04 8.704651869014035825e-06
6.400000000000000133e-01 4.521918487383118986e-04 8.309795639790180282e-04 2.460679864210658018e-04 4.658220800333350616e-04 7.237471817520123741e-04 2.998149294637709496e-04 4.974066618338443893e-04 9.532314850824877631e-04 2.595522610284726247e-04 5.971054644731855631e-05 4.210592834616054200e-04 8.467570950403936365e-06
6.450000000000000178e-01 5.803745392444684516e-04 1.077212488140162757e-03 3.126909588513810149e-04 5.557527231810404028e-04 9.464880382468052406e-04 3.263232886653806607e-04 6.376112170858714732e-04 1.201292241262504187e-03 3.384256138426920625e-04 5.876759801229292557e-05 4.180047342965283446e-04 8.262180527564276882e-06
6.500000000000000222e-01 7.110806791582814819e-04 1.393867597723966699e-03 3.627573616732684926e-04 5.605638394397344454e-04 1.238530588635164756e-03 2.537134092373878212e-04 7.927754263501732767e-04 1.469138389202525935e-03 4.277969190947736311e-04 5.797511626993564826e-05 4.153295969744888656e-04 8.092642881694285211e-06
6.550000000000000266e-01 8.317315061247329945e-04 1.803478366602117655e-03 3.835794823443735842e-04 4.454364635484278417e-04 1.629033425336085580e-03 1.217983866829467862e-04 9.561391920712915445e-04 1.749949209740901072e-03 5.224163933021231223e-04 5.732617889901564376e-05 4.130371651829924974e-04 7.956404566417126889e-06
6.600000000000000311e-01 9.296259714479376129e-04 2.323586608345699217e-03 3.719269355773232037e-04 8.027842490181828815e-04 1.816945922306800526e-03 3.546955044503889904e-04 1.115338197583950509e-03 2.038968594000589978e-03 6.101022343600920501e-04 5.682057730620678095e-05 4.110321928083959624e-04 7.854805686511355734e-06
6.650000000000000355e-01 1.008756230209478626e-03 2.909265549906115290e-03 3.497752661386572593e-04 1.752862969157742336e-03 2.610859955786519471e-03 1.176826272062110428e-03 1.249707736340611389e-03 2.342991307050536036e-03 6.665707301473523111e-04 5.642503494606321035e-05 4.093525613666751297e-04 7.777609984984559422e-06
6.700000000000000400e-01 1.121163209380604976e-03 3.308857816139129486e-03 3.798914948649350937e-04 2.615970393869185544e-03 6.833697663031870415e-03 1.001405306327814593e-03 1.329008676831816517e-03 2.694366925971399939e-03 6.555395429141353198e-04 5.613443309758726153e-05 4.079758115686859350e-04 7.723679909040371411e-06
6.750000000000000444e-01 1.300502123041734175e-03 3.283822146950155212e-03 5.150418312413343816e-04 2.748562813786287889e-03 1.312913392195125262e-02 5.754071507106715919e-04 1.325459984436210036e-03 3.155790531580410230e-03 5.567049374033757221e-04 5.591902377880929586e-05 4.068213180898789540e-04 7.686266872780265257e-06
6.800000000000000488e-01 1.448181344531819298e-03 3.015434375731141942e-03 6.954982086590692043e-04 3.143333667092591561e-03 2.055327914279403076e-02 4.807284752001178443e-04 1.296092744287445685e-03 3.703259735183470069e-03 4.536156040676248458e-04 5.577725109317383906e-05 4.059236314582636445e-04 7.664253811325197856e-06
6.850000000000000533e-01 1.434085163523050876e-03 2.766283460619411126e-03 7.434524644760855464e-04 4.269020089378385008e-03 3.034806644491341854e-02 6.005170891726057791e-04 1.485515684611797343e-03 4.114487359538403395e-03 5.363382254928664855e-04 5.564744418601960815e-05 4.052050306961958097e-04 7.642151034294260420e-06
6.900000000000000577e-01 1.246071548828816015e-03 2.598818626701163322e-03 5.974615884493534581e-04 5.287527189100977264e-03 4.570832005697496314e-02 6.116598409355839374e-04 1.952905403442257255e-03 4.727868066585338459e-03 8.066721535122018966e-04 5.555546164658054057e-05 4.046533826739526283e-04 7.627291531259821106e-06
6.950000000000000622e-01 1.150357767214200662e-03 2.114372194744564438e-03 6.258704100816605198e-04 1.227612815212218711e-02 4.136585729418985197e-02 3.643181412524342487e-03 2.714084253119526929e-03 5.226851159382674833e-03 1.409309947502194408e-03 5.545416078643455578e-05 4.042813693770166993e-04 7.606494341469302467e-06
7.000000000000000666e-01 1.225768867778427368e-03 2.232549244971033815e-03 6.730016462567669621e-04 1.925100444195503371e-02 3.914421386036710804e-02 9.467585001097709313e-03 3.614888285419531888e-03 5.570585665469451539e-03 2.345788773533227616e-03 5.535915000915932644e-05 4.040102411887013380e-04 7.585539120789765128e-06
7.049999999999999600e-01 1.721403371776884057e-03 2.747899935695925083e-03 1.078361526150102339e-03 2.381274502656582914e-02 3.735102929907609115e-02 1.518155821516441531e-02 4.426125556295310536e-03 6.005716397880364425e-03 3.261990101131765924e-03 5.523104367442356822e-05 4.038774376244250023e-04 7.552955181920275343e-06
7.099999999999999645e-01 2.422414825762722861e-03 4.466711702862367211e-03 1.313739049761066761e-03 2.569361289106801213e-02 3.518933000339319328e-02 1.876028169142178112e-02 4.999412650413567576e-03 6.649612079354850873e-03 3.758734577422170528e-03 5.506814831520286070e-05 4.038483326266958267e-04 7.509009481706408115e-06
7.149999999999999689e-01 3.413274931289489965e-03 6.426831057801753004e-03 1.812782326435420123e-03 2.554398903622100148e-02 3.260766580513279472e-02 2.001049016455109034e-02 5.267429311966982317e-03 7.343441013539639059e-03 3.778312034564173822e-03 5.486915262897316660e-05 4.039028369266491145e-04 7.453832048147505600e-06
7.199999999999999734e-01 4.593686546888927844e-03 7.644340722514294389e-03 2.760467757398403499e-03 2.415223117228479377e-02 2.978875119766748528e-02 1.958223312983865816e-02 5.222807734056747128e-03 7.911192953330139707e-03 3.447990813501860229e-03 5.464117235102232330e-05 4.040608291368504631e-04 7.389129310732858759e-06
7.249999999999999778e-01 5.468720750274737134e-03 8.553938115726768959e-03 3.496273440358470871e-03 2.210160482807189616e-02 2.686033535934220437e-02 1.818595819602654082e-02 4.896846760023071225e-03 8.367507322098179448e-03 2.865740927148136344e-03 5.440018885954783383e-05 4.042891981699232927e-04 7.319959477894932314e-06
7.299999999999999822e-01 5.862718585622972260e-03 9.121426110257029388e-03 3.768212207031788365e-03 1.975665806402586086e-02 2.388910571256965334e-02 1.633906026266448291e-02 4.350925011150958907e-03 8.815523575075851978e-03 2.147410564039707072e-03 5.415995585448048113e-05 4.046428702980243812e-04 7.249110347598273903e-06
7.349999999999999867e-01 5.813133373402308915e-03 9.214307752065767007e-03 3.667396458446671968e-03 1.733212536810254181e-02 2.093976862488846138e-02 1.434603099761919305e-02 3.692535062161834535e-03 9.287526261679231177e-03 1.468078237533754216e-03 5.394702342105899380e-05 4.050908167350796723e-04 7.184268849756587566e-06
7.399999999999999911e-01 5.433886599132252242e-03 8.849653161295831585e-03 3.336528905038522053e-03 1.495272948049797962e-02 1.808114103919457663e-02 1.236559785869094374e-02 3.124430611928761658e-03 9.432192961016799826e-03 1.034973169983279852e-03 5.379982298040710036e-05 4.056410923199050720e-04 7.135423426087425201e-06
7.449999999999999956e-01 4.848065027424276752e-03 8.146878040328802556e-03 2.884998939935740081e-03 1.269101627287347669e-02 1.537289716905047322e-02 1.047700327837993405e-02 2.843909071711893301e-03 8.546939353071819970e-03 9.462824613653534776e-04 5.374938268920092225e-05 4.063825635004861270e-04 7.109055355586671309e-06
7.500000000000000000e-01 4.158447640082222480e-03 7.243938032135773322e-03 2.387194188933019004e-03 1.058918314671302568e-02 1.285890859927356356e-02 8.720086844770462073e-03 2.691918023668984916e-03 7.006708704435098307e-03 1.034212060445312883e-03 5.384491022888455601e-05 4.073846508106403522e-04 7.116798219538887218e-06
7.550000000000000044e-01 3.439797288449693031e-03 6.252700986302550841e-03 1.892335074321644739e-03 8.671234049877850000e-03 1.056727684105664491e-02 7.115390377171436527e-03 2.436081190289679076e-03 5.408858188143827669e-03 1.097180099617242090e-03 5.410255672445687719e-05 4.087753597905745056e-04 7.160623980913847598e-06
7.600000000000000089e-01 2.741848537759413677e-03 5.248166191716905661e-03 1.432449569885677412e-03 6.950220186817121677e-03 8.513759743727072199e-03 5.673822388614114219e-03 2.032597644182804891e-03 3.891685497375199383e-03 1.061610242123625560e-03 5.454359110063239244e-05 4.107666037336427404e-04 7.242563789538493312e-06
7.650000000000000133e-01 2.097142390546485099e-03 4.274711808698193963e-03 1.028842739124062600e-03 5.432041787186286941e-03 6.705012372228102285e-03 4.400749221575660404e-03 1.569843420434278341e-03 2.691436494738220619e-03 9.156479707021629747e-04 5.514647024027436931e-05 4.136213645167209282e-04 7.352456717304140650e-06
7.700000000000000178e-01 1.527740427570213480e-03 3.354865923846674786e-03 6.957031568511312485e-04 4.117739311599065595e-03 5.140908170775806280e-03 3.298206557097397434e-03 1.169538837204643633e-03 1.915515192463747209e-03 7.140747810883661673e-04 5.591359670443369885e-05 4.176364458041779536e-04 7.485769807292957175e-06
7.750000000000000222e-01 1.050626682238345495e-03 2.493809247671081603e-03 4.426226370208488224e-04 3.005006255437577510e-03 3.816596130961195238e-03 2.365998991081297124e-03 8.548764471742803170e-04 1.363338395277331446e-03 5.360472076961182242e-04 5.681519460652924606e-05 4.231261861292824112e-04 7.628850314623442399e-06
7.800000000000000266e-01 6.802220082909387570e-04 1.683630508568429753e-03 2.748239463519748602e-04 2.088843283990843812e-03 2.723395752015981587e-03 1.602141834084805632e-03 5.940396998837485943e-04 9.176937217840876009e-04 3.845326132905587291e-04 5.779335031235044445e-05 4.305009735842697371e-04 7.758568610233914061e-06
7.850000000000000311e-01 4.186589646779274670e-04 9.457162578665835378e-04 1.853360638005666929e-04 1.362180372369417580e-03 1.849817481256505912e-03 1.003091053939059825e-03 3.757699853855904254e-04 5.619851153078632812e-04 2.512576900534700501e-04 5.884826108606793627e-05 4.401608071052204264e-04 7.867846879938500423e-06
7.900000000000000355e-01 2.323190199634228787e-04 4.134592514908942717e-04 1.305379595259920414e-04 8.163512156542381644e-04 1.182819732195649048e-03 5.634242388424402694e-04 2.028074142816729570e-04 3.007616666910053831e-04 1.367556169645610788e-04 5.991606607838751298e-05 4.524071878929199122e-04 7.935185537236422363e-06
7.950000000000000400e-01 8.576281213062590192e-05 1.900632161048019944e-04 3.869901864912829263e-05 4.414046678410601813e-04 7.103023070129830738e-04 2.743030381123557661e-04 7.928996778697629656e-05 1.383875277649642874e-04 4.542966474794847434e-05 6.099358712772853932e-05 4.678173364349737760e-04 7.952286888420860973e-06
8.000000000000000444e-01 1.633866445975885669e-05 1.139846790570807057e-04 2.341998578553739224e-06 2.273611541488670181e-04 4.270139856459533772e-04 1.210571460269798858e-04 8.912184511454565545e-06 6.510713160333688279e-05 1.219943665313306963e-06 6.202084121646992841e-05 4.867218096966686178e-04 7.903045782139529014e-06
8.050000000000000488e-01 8.086302770119443495e-05 2.105979523555146838e-04 3.104887381794580836e-05 1.703683238574276977e-04 3.274753621812114858e-04 8.863373898011881347e-05 4.672513275239611612e-05 9.669097045026483659e-05 2.257954409354115849e-05 6.293588412584646106e-05 5.097114563248452464e-04 7.770917175888680440e-06
8.100000000000000533e-01 2.481369804239840068e-04 4.290901935478599492e-04 1.434942163204320316e-04 2.532470814903079468e-04 3.792066723759483630e-04 1.691269931552672476e-04 1.283143481027217831e-04 2.614101269309740383e-04 6.298368055715749332e-05 6.365674420393747685e-05 5.371536683639178793e-04 7.543802307052667335e-06
8.150000000000000577e-01 5.130586301738172556e-04 7.791804967990338541e-04 3.378282170526731762e-04 4.388257473823475256e-04 5.741106970107896518e-04 3.354196979229193219e-04 2.683545603112240667e-04 5.535865875608564227e-04 1.300865513327015938e-04 6.404595824122649424e-05 5.693314008627428082e-04 7.204740087796124644e-06
8.200000000000000622e-01 8.414735702508993696e-04 1.461542072455070292e-03 4.844730663424418700e-04 7.171977930613993588e-04 9.168081735230322821e-04 5.610472171027384124e-04 4.745208430275715014e-04 9.794267175227738733e-04 2.298998244984688365e-04 6.397892397432030287e-05 6.063660753451872304e-04 6.750547036427876942e-06
8.250000000000000666e-01 1.227108606725048215e-03 2.523701309528401330e-03 5.966615490563238018e-04 1.080929955508024487e-03 1.367803415277592596e-03 8.542233157660697419e-04 7.509776589529246725e-04 1.534894566584688860e-03 3.674307385824588886e-04 6.333902781571557614e-05 6.488339674209625931e-04 6.183141829929993202e-06
8.300000000000000711e-01 1.701200592185501308e-03 3.913809575410377196e-03 7.394543344763637727e-04 1.516704093431881818e-03 1.896660633162525330e-03 1.212863949834459137e-03 1.101448813978790717e-03 2.202900642029141046e-03 5.507236534725364237e-04 6.231890204829528034e-05 6.977768567008398211e-04 5.565741418921938641e-06
8.349999999999999645e-01 2.347109183171432450e-03 5.421931079576932343e-03 1.016044179993066910e-03 2.008930613370671445e-03 2.482686343942490815e-03 1.625578768411410375e-03 1.529856227875055858e-03 2.948925986775247695e-03 7.936652491327762966e-04 6.148993538474445322e-05 7.598840729902410799e-04 4.975774974123724333e-06
8.399999999999999689e-01 3.241553236214238156e-03 6.844872639726006652e-03 1.535115105316497584e-03 2.541896370846753132e-03 3.108127625328330809e-03 2.078819771579152546e-03 2.037153177465524795e-03 3.718850158813930429e-03 1.115934466631336068e-03 6.252239660704856262e-05 8.509352375864045808e-04 4.593827949323993087e-06
8.449999999999999734e-01 4.393200322207520096e-03 8.151553976604176618e-03 2.367672363630039193e-03 3.100210311838581378e-03 3.756039485528397080e-03 2.558893221080758319e-03 2.612817415154506610e-03 4.442810821189862799e-03 1.536598140162613417e-03 6.765922801353110828e-05 9.977260413755910991e-04 4.588204522631782032e-06
8.499999999999999778e-01 5.755125915918216095e-03 9.352058059940252313e-03 3.541624110520662661e-03 3.668812693499588079e-03 4.409934922734439974e-03 3.052241544561735357e-03 3.222403979893958496e-03 5.045587282133176879e-03 2.058013632309283088e-03 7.879184345260898336e-05 1.212311043767884920e-03 5.120925546768411865e-06
8.549999999999999822e-01 7.234290967965222724e-03 1.038302409058366842e-02 5.040435749026683787e-03 4.233734528535751038e-03 5.054464651565700531e-03 3.546272314430656478e-03 3.795534406820663675e-03 5.473914834420065892e-03 2.631769376968346678e-03 9.663816407511435390e-05 1.485353621915554015e-03 6.287347752089477523e-06
8.599999999999999867e-01 8.670294615882088649e-03 1.107931924543557704e-02 6.785074701874296843e-03 4.781648276587301995e-03 5.674957078736554174e-03 4.028957386595897333e-03 4.226306089702639400e-03 5.782432247919593385e-03 3.088953298204901929e-03 1.205683686318953285e-04 1.810387885693420188e-03 8.029622618132300458e-06
8.649999999999999911e-01 9.803636350474655495e-03 1.117767302833466703e-02 8.598505739854102672e-03 5.300041248455225271e-03 6.257675027680471500e-03 4.488957497963759653e-03 4.410896015642350350e-03 6.200571140609643060e-03 3.137776056367710519e-03 1.491235871426515301e-04 2.186665074382540888e-03 1.016975324790943041e-05
8.699999999999999956e-01 1.026432370836360963e-02 1.068415827051828922e-02 9.860986567448559031e-03 5.777730358512184368e-03 6.790403303626285116e-03 4.916080327341709050e-03 4.383176991449534363e-03 6.688393565902975464e-03 2.872474585872970658e-03 1.807677252012158638e-04 2.601158194320589249e-03 1.256246949753756543e-05
8.750000000000000000e-01 9.659933508687077591e-03 1.144220160519156086e-02 8.155276284409884030e-03 6.204691795570556508e-03 7.262283731678340765e-03 5.301114869705523744e-03 4.488420633420109676e-03 6.746554196805213711e-03 2.986105083399663226e-03 2.135819780493091987e-04 3.029491405357635954e-03 1.505772925012487623e-05
8.800000000000000044e-01 7.908832231746739175e-03 1.151823113911417708e-02 5.430488979988169415e-03 6.572046088728541666e-03 7.663717431959351546e-03 5.635879737978472491e-03 5.048487826808119305e-03 7.139972271165543651e-03 3.569653826298288795e-03 2.458922410993201924e-04 3.434858991578824960e-03 1.760275876857887733e-05
8.850000000000000089e-01 5.917107688864188357e-03 1.078108462757412268e-02 3.247554825056026256e-03 6.872349968557922052e-03 7.986894074035889857e-03 5.913336730466051301e-03 6.265767257395486213e-03 9.119762441704672845e-03 4.304919078189374179e-03 2.764123137856527032e-04 3.781021465750742522e-03 2.020717626292762212e-05
8.900000000000000133e-01 5.825435205410771193e-03 1.138799939975567409e-02 2.979952328867115519e-03 7.099646956778821356e-03 8.225680216913276374e-03 6.127759113131858032e-03 8.057410985533806566e-03 1.385584557477370464e-02 4.685522181915713520e-03 3.039915933711283117e-04 4.042018918563808870e-03 2.286255722750362655e-05
8.950000000000000178e-01 9.128666371252017533e-03 1.534775699296237091e-02 5.429624000161010176e-03 7.249356379841788434e-03 8.375447039049858239e-03 6.274670196937293283e-03 1.059884888170724813e-02 1.997890209405445150e-02 5.622711252521583360e-03 3.279291017876515739e-04 4.205620938332757172e-03 2.556994493229034141e-05
9.000000000000000222e-01 1.494201166110735793e-02 2.037601432537582483e-02 1.095718274022906315e-02 7.318455666728255690e-03 8.433448399475219903e-03 6.350876985172487950e-03 1.389638392983645436e-02 2.599168777608621902e-02 7.429663205753348799e-03 3.480774502148446478e-04 4.272668901754871594e-03 2.835649429758195172e-05
9.050000000000000266e-01 2.103620975541648300e-02 2.469498246362988175e-02 1.791951549370866467e-02 7.305539987724912060e-03 8.398784620406078358e-03 6.354599733701379871e-03 1.710851961513056019e-02 3.188018069819824329e-02 9.181298129776581038e-03 3.642452886800304213e-04 4.254445772607405064e-03 3.118493863051092683e-05
9.100000000000000311e-01 2.583233603096653230e-02 2.796734288625303544e-02 2.386031406454342321e-02 7.210527548786854930e-03 8.271982615817900786e-03 6.285277659118174674e-03 1.955014788329931599e-02 3.686829261765975363e-02 1.036685604680799913e-02 3.765545819884926902e-04 4.164676563765480448e-03 3.404666630061816698e-05
9.150000000000000355e-01 2.877853027929393182e-02 3.067599594891414622e-02 2.699843246867927871e-02 7.035180165125535026e-03 8.055674048896255615e-03 6.143962585298136554e-03 2.097015519031438999e-02 4.005152981757652969e-02 1.097954087418871044e-02 3.851588598264407064e-04 4.019907642859333989e-03 3.690317302844437142e-05
9.200000000000000400e-01 2.994332787079757516e-02 3.234811155451196296e-02 2.771731766990965032e-02 6.782519766939151817e-03 7.753924732122802199e-03 5.932811573259384047e-03 2.139808123710643800e-02 4.112783177810059448e-02 1.113304205045921418e-02 3.902455754689506512e-04 3.833070829946894249e-03 3.973096661383698070e-05
9.250000000000000444e-01 2.962036732372920131e-02 3.235255515024283018e-02 2.711891398741837073e-02 6.457178585508733561e-03 7.372522034835730063e-03 5.655480592413256527e-03 2.099237816915731566e-02 4.030975255866264123e-02 1.093234051872664717e-02 3.918899369850067558e-04 3.616202187134666922e-03 4.246934069574283353e-05
9.300000000000000488e-01 2.815959700501445215e-02 3.088589499695451601e-02 2.567394934040307178e-02 6.065361529843747886e-03 6.918944082545841479e-03 5.317084521684996117e-03 1.994705065443898653e-02 3.803736936978387856e-02 1.046036664477713665e-02 3.903457170736176107e-04 3.378084083633070469e-03 4.510538372207888776e-05
9.350000000000000533e-01 2.591071155957052133e-02 2.838673404615976378e-02 2.365065922805887136e-02 5.614528476422342256e-03 6.401996830720456909e-03 4.923921527310397110e-03 1.844719969940891713e-02 3.478138896153420284e-02 9.783944428620131722e-03 3.856068806542849365e-04 3.125721710108605739e-03 4.757066693655255475e-05
9.400000000000000577e-01 2.318718330953086285e-02 2.528824870876111505e-02 2.126068420244219687e-02 5.113626055011499284e-03 5.832067330052629131e-03 4.483688193335123515e-03 1.665207588548311621e-02 3.095456869341643019e-02 8.958019542842612232e-03 3.777831194700655387e-04 2.864356531396089218e-03 4.982622930916073747e-05
9.450000000000000622e-01 2.023887926716000374e-02 2.193421330400808014e-02 1.867458058848319238e-02 4.572864927243217373e-03 5.220737422213598752e-03 4.005390800509708166e-03 1.469077344528935992e-02 2.688096888994515044e-02 8.028684728754186678e-03 3.670119733122144488e-04 2.598152920278437496e-03 5.184367228857733167e-05
9.500000000000000666e-01 1.724709545714633863e-02 1.856407750827324815e-02 1.602354340393973703e-02 4.003840872818386840e-03 4.580999477338857338e-03 3.499398289423839847e-03 1.266417871960982995e-02 2.279713217069132339e-02 7.035157819035222672e-03 3.533112672123455453e-04 2.330167122232183318e-03 5.357077196231900974e-05
9.550000000000000711e-01 1.433561008097902940e-02 1.532952819563645694e-02 1.340613447270776540e-02 3.419205766199617021e-03 3.926749865755681766e-03 2.977263251109285233e-03 1.064947371700560898e-02 1.886548710909012952e-02 6.011574988410831911e-03 3.368557831465221323e-04 2.063105356288140457e-03 5.500049636021053090e-05
9.599999999999999645e-01 1.158712369660449409e-02 1.232154812832673453e-02 1.089647454703778981e-02 2.832772998679494465e-03 3.272842227424515617e-03 2.451875863372241383e-03 8.705858191590429632e-03 1.519339067388742436e-02 4.988482721131124245e-03 3.176560088100034902e-04 1.799079158094841775e-03 5.608721521734265895e-05
9.649999999999999689e-01 9.057714976040420057e-03 9.593133099477065689e-03 8.552179953769133147e-03 2.259545339036423458e-03 2.635040631501633923e-03 1.937558411101889975e-03 6.879870758967804138e-03 1.184967200625562309e-02 3.994424625011781804e-03 2.958548732446156324e-04 1.540278809915366070e-03 5.682744283640258108e-05
9.699999999999999734e-01 6.787029539595292905e-03 7.175253750667829472e-03 6.419810583988301046e-03 1.715427331787162685e-03 2.029657421617296446e-03 1.449846116541969295e-03 5.208977337945457260e-03 8.878066767108821339e-03 3.056233481792732225e-03 2.715643012526847079e-04 1.288833316780487338e-03 5.722009879375231745e-05
9.749999999999999778e-01 4.805290672780963140e-03 5.087070931852544740e-03 4.539118632164777963e-03 1.217335653838413044e-03 1.473459562849395660e-03 1.005732448632975671e-03 3.725155600557767538e-03 6.306827368508666383e-03 2.200279702859260673e-03 2.447905234238274396e-04 1.047112540372326745e-03 5.722632290966977818e-05
9.799999999999999822e-01 3.136834814638485378e-03 3.341290100821719695e-03 2.944890254188999197e-03 7.831079369416231450e-04 9.834538076264789496e-04 6.235758468219627232e-04 2.456503199511236597e-03 4.154553810201293274e-03 1.452480397387503680e-03 2.154795937760949174e-04 8.182276125687108553e-04 5.674638037226077659e-05
9.849999999999999867e-01 1.803045424781882060e-03 1.948493611116169748e-03 1.668454433353055467e-03 4.317704573059013120e-04 5.766057533077226238e-04 3.233157607823169358e-04 1.429165670928693932e-03 2.434281850758878221e-03 8.390624587388340397e-04 1.833500849328947944e-04 6.065588591232505024e-04 5.542290437154234073e-05
9.899999999999999911e-01 8.233792560849448675e-04 9.194319241561436061e-04 7.373611700216132873e-04 1.845923725013573935e-04 2.678593412998055948e-04 1.272098401359901087e-04 6.683084679301791410e-04 1.154865312148383675e-03 3.867431150705451541e-04 1.476377356624904754e-04 4.194440788987133456e-04 5.196616685775381372e-05
9.949999999999999956e-01 2.163961533401710928e-04 2.667740193716852497e-04 1.755316926689937606e-04 6.380551840887587519e-05 7.850092070588552556e-05 5.186110102680831490e-05 1.984900718402953011e-04 3.253004644839732487e-04 1.211135947243833241e-04 1.069854415881602369e-04 2.743046111411821569e-04 4.172691324508048328e-05
1.000000000000000000e+00 1.822042028363845411e-06 1.136214565931604383e-05 2.921839987504681840e-07 6.165701943104192229e-05 1.175917199432088828e-04 3.232870517546528874e-05 3.672876631659701081e-06 5.192484952297432538e-05 2.597989763152458386e-07 2.284593119375236182e-05 1.764546620889667833e-04 2.957907521006793365e-06


==> data/C_equi_test3_mean_t_losses.txt <==
t_test Type_1_mean Type_1_stds_upper Type_1_stds_lower Type_2_mean Type_2_stds_upper Type_2_stds_lower Type_3_mean Type_3_stds_upper Type_3_stds_lower
0.000000000000000000e+00 5.784068106665411034e-07 1.677668977598511001e-06 1.994162394922124972e-07 5.357871311501651019e-07 3.679945493380094047e-06 7.800872334183607568e-08 1.119154760747268581e-06 6.957591944976605792e-06 1.800202409696631385e-07
5.000000000000000104e-03 1.516123455069632610e-04 1.643738709104752946e-04 1.398415890725240548e-04 1.234684724191578611e-04 1.430966869709282769e-04 1.065326109514850569e-04 1.128672022971380004e-05 4.797269782035604516e-05 2.655469867900067257e-06
1.000000000000000021e-02 5.588712213429265817e-04 5.829823888524165304e-04 5.357572510211853784e-04 5.074013042969282477e-04 5.430330525125521982e-04 4.741075748722917301e-04 1.464973118248372224e-05 5.846231650896160800e-05 3.670990760110197321e-06
1.499999999999999944e-02 1.214123348322088082e-03 1.249360064155340252e-03 1.179880442182563039e-03 1.145733132444811319e-03 1.191402901892377447e-03 1.101814011613327059e-03 1.715361820017114166e-05 6.122204213311965653e-05 4.806220228940424193e-06
2.000000000000000042e-02 2.108845598588972043e-03 2.155007070419982362e-03 2.063672931625868800e-03 2.030370353287215979e-03 2.081114839936824747e-03 1.980863185634098179e-03 1.935242199112507144e-05 6.303833471272659900e-05 5.941087096118535860e-06
2.500000000000000139e-02 3.234559537744473214e-03 3.291471321748682191e-03 3.178631797300704529e-03 3.153915209811941015e-03 3.206582045409969110e-03 3.102113406055490540e-03 2.125732257804644802e-05 6.409657428844893977e-05 7.049889455146075505e-06
2.999999999999999889e-02 4.581866511751557340e-03 4.649356212838712255e-03 4.515356486031124952e-03 4.508811738422102700e-03 4.564251481535712418e-03 4.454045394907296326e-03 2.284596924537663534e-05 6.447960586614688821e-05 8.094626258172016862e-06
3.500000000000000333e-02 6.139954218787835490e-03 6.217566966812879646e-03 6.063310296460714191e-03 6.088039310647648181e-03 6.153096311335078637e-03 6.023670160941950805e-03 2.415110597548127572e-05 6.437550861748288071e-05 9.060525227143965995e-06
4.000000000000000083e-02 7.894033891840056619e-03 7.980453177116427627e-03 7.808550429718327801e-03 7.884413278906559144e-03 7.970385714805150804e-03 7.799368183289707296e-03 2.515905243066875522e-05 6.381848185109685579e-05 9.918410793381484433e-06
4.499999999999999833e-02 9.822385343545842265e-03 9.914234619883470143e-03 9.731386994172037952e-03 9.891517727807011551e-03 1.001018847790091475e-02 9.774253819048709171e-03 2.588810313335860726e-05 6.292360936839774908e-05 1.065091291759249543e-05
5.000000000000000278e-02 1.188649027347526976e-02 1.197922950128138715e-02 1.179446900205968242e-02 1.210276000768835750e-02 1.226477192710150217e-02 1.194288819020193106e-02 2.635689146883027015e-05 6.177905704320897531e-05 1.124468001209255700e-05
5.500000000000000028e-02 1.401377226467074959e-02 1.413467154839995188e-02 1.389390707902838154e-02 1.451197841425573565e-02 1.472727970435454628e-02 1.429982466032441411e-02 2.658108447631847289e-05 6.043409179370764247e-05 1.169131579488292819e-05
5.999999999999999778e-02 1.606027075586566322e-02 1.636792135599422077e-02 1.575840274044660455e-02 1.711316404142107506e-02 1.739143687325975934e-02 1.683934373236724291e-02 2.658062714992236996e-05 5.895614717426169230e-05 1.198398765093723416e-05
6.500000000000000222e-02 1.774365942325319481e-02 1.859002870497606166e-02 1.693582375395299641e-02 1.990053685459515845e-02 2.025180075768993199e-02 1.955536556178692764e-02 2.636402460620691746e-05 5.738954140676222511e-05 1.211129722243754405e-05
7.000000000000000666e-02 1.853564328628586749e-02 2.064810656823619708e-02 1.663930156990577405e-02 2.286803799502262757e-02 2.330342347754314411e-02 2.244078696187055966e-02 2.595406826907785611e-05 5.575325119420005657e-05 1.208205163443507382e-05
7.499999999999999722e-02 1.757250006166286710e-02 2.234625674646510338e-02 1.381854517830994993e-02 2.600959823717996847e-02 2.654071470986721012e-02 2.548911014095671390e-02 2.537955343301877536e-05 5.411617180353309864e-05 1.190257387011625490e-05
8.000000000000000167e-02 1.381922305315451231e-02 2.349261648395851998e-02 8.128976434925327954e-03 2.931829086445558383e-02 2.995729652843804117e-02 2.869291554385922094e-02 2.465416806243912959e-05 5.246491627383464913e-05 1.158541833324396622e-05
8.500000000000000611e-02 6.870818552970705574e-03 2.472187584777334191e-02 1.909569802814879095e-03 3.278708585128754793e-02 3.354590805700160411e-02 3.204542851524719294e-02 2.378623047055423059e-05 5.080664018659777887e-05 1.113603965781563762e-05
8.999999999999999667e-02 3.206951486965968403e-03 1.990699450178227622e-02 5.166293605412136409e-04 3.640825412426905439e-02 3.729755956661123112e-02 3.554015286201182844e-02 2.281347767343167593e-05 4.919108906193111948e-05 1.058026511470233730e-05
9.500000000000000111e-02 6.772317341700732733e-03 1.761755825090488212e-02 2.603327971079350944e-03 4.017393389670791820e-02 4.120193019166975418e-02 3.917158631231714566e-02 2.174454583513798025e-05 4.760005455570116178e-05 9.933292681904817815e-06
1.000000000000000056e-01 9.004326480043893521e-03 1.576862160321489473e-02 5.141723696552497926e-03 4.407502856082749082e-02 4.524760456556378013e-02 4.293283945723401496e-02 2.059999936719206223e-05 4.604324691206735672e-05 9.216551880859948423e-06
1.049999999999999961e-01 6.952542612664861475e-03 2.117114071031930833e-02 2.283195291284410670e-03 4.810168553449970658e-02 4.942332901364714093e-02 4.681538450437044280e-02 1.939409400276410715e-05 4.453013168554304679e-05 8.446660001909754906e-06
1.100000000000000006e-01 3.353389274005416903e-03 2.920542846170692819e-02 3.850386799755015597e-04 5.223549949309557600e-02 5.371868256498087135e-02 5.079326738872640135e-02 1.814164082485880580e-05 4.302552525865002654e-05 7.649392537096713705e-06
1.150000000000000050e-01 4.764900629550304113e-03 1.539758946175444690e-02 1.474534573472248856e-03 5.641671186201928367e-02 5.813031312931560973e-02 5.475362519107042358e-02 1.686022189986572176e-05 4.156796625518140062e-05 6.838609345658765015e-06
1.199999999999999956e-01 3.115219613086267318e-03 1.935808789094112942e-02 5.013198252033323858e-04 6.038876680652486423e-02 6.275564943191183631e-02 5.811115316987550822e-02 1.556563910946315082e-05 4.014519284056285685e-05 6.035320887566864633e-06
1.250000000000000000e-01 4.552553053673124954e-03 1.601113870723414739e-02 1.294457545180355881e-03 6.301069127252106883e-02 6.850569525854964537e-02 5.795645456419851876e-02 1.426563327392401061e-05 3.874911931325470852e-05 5.251946271627258696e-06
1.300000000000000044e-01 6.088941956868884099e-03 1.227168300174760057e-02 3.021200445679571300e-03 6.017038275470376618e-02 7.947129534634628234e-02 4.555701458078731392e-02 1.297480875947944602e-05 3.740002490871352058e-05 4.501217920468366008e-06
1.350000000000000089e-01 6.492740208836819682e-03 9.999733565157997023e-03 4.215679862344444938e-03 4.413349593428009254e-02 1.112860672332985773e-01 1.750232991249344588e-02 1.170933905914798532e-05 3.608208883328473365e-05 3.799908088347970389e-06
1.400000000000000133e-01 6.222375690438071774e-03 8.221161456637871012e-03 4.709548576216478211e-03 2.679920948707079087e-02 1.776478530439496717e-01 4.042816261642207323e-03 1.047042023528752658e-05 3.480888435719762343e-05 3.149474679467852114e-06
1.449999999999999900e-01 5.585755757241548519e-03 6.721489897379518547e-03 4.641927289323337542e-03 3.875699732617071680e-02 1.484135705826226392e-01 1.012107474972832009e-02 9.274975418155658089e-06 3.360723262235993124e-05 2.559721890048052418e-06
1.499999999999999944e-01 4.782816095464458885e-03 5.426853421284480970e-03 4.215210551535318768e-03 4.135988970972038353e-02 1.503611764427916497e-01 1.137687611436776630e-02 8.129495633848512275e-06 3.243907555289344212e-05 2.037317591033113831e-06
1.549999999999999989e-01 3.937229247903998967e-03 4.304489911858725565e-03 3.601303399002938038e-03 3.916187166961641875e-02 1.503734583477041309e-01 1.019895538427590016e-02 7.057590577220301415e-06 3.133864156966777750e-05 1.589398335755522022e-06
1.600000000000000033e-01 3.121697908044854253e-03 3.336293277489354569e-03 2.920905633459471192e-03 3.035182238255290654e-02 1.157188307035075525e-01 7.960961205202673335e-03 6.062000921110719063e-06 3.024843557397935317e-05 1.214867958300589153e-06
1.650000000000000078e-01 2.376969366532890020e-03 2.509821699709285925e-03 2.251149302793185956e-03 1.257791627795638856e-02 3.842434493794633782e-02 4.117284970004638812e-03 5.180677088956640821e-06 2.911969426848737939e-05 9.216928877266821986e-07
1.700000000000000122e-01 1.724639176106969101e-03 1.814512730684658941e-03 1.639217095291814474e-03 2.383789615137062688e-03 7.636023784916240106e-03 7.441638592666637323e-04 4.458603484880333525e-06 2.769712286030340194e-05 7.177332149498681676e-07
1.750000000000000167e-01 1.175158394816364213e-03 1.241013146954127698e-03 1.112798245769446590e-03 1.059200538100252883e-03 2.112578811333002890e-03 5.310598468058861125e-04 3.935369086879231562e-06 2.576599748143446433e-05 6.010685152447069530e-07
1.799999999999999933e-01 7.323097923115446045e-04 7.820434172397828241e-04 6.857389501572253325e-04 4.320000581175538305e-04 1.103147080781083063e-03 1.691742229707308173e-04 3.623562467642441700e-06 2.317120335280865775e-05 5.666604689011727225e-07
1.849999999999999978e-01 3.960660510246204950e-04 4.324345093172858698e-04 3.627562402961227294e-04 3.247594700310553494e-04 5.624958803111594586e-04 1.875013081278197741e-04 3.449854083505973205e-06 2.031040606224908247e-05 5.859800715458920910e-07
1.900000000000000022e-01 1.643450147894373473e-04 1.882125406089557606e-04 1.435041671439782102e-04 1.710140386608964102e-04 2.514414996540772617e-04 1.163125476874172490e-04 3.348081620094071480e-06 1.753783594340666102e-05 6.391695401293798334e-07
1.950000000000000067e-01 3.385099644591543392e-05 4.541475501971383247e-05 2.523166666613012307e-05 4.142449019114605142e-05 8.633177809825664064e-05 1.987667143428160132e-05 3.240314083557378249e-06 1.515347059509160747e-05 6.928865103352133403e-07
2.000000000000000111e-01 1.127487315717976937e-06 3.822505330176758724e-06 3.325639959398422358e-07 2.512096424068859332e-06 1.188056964799351620e-05 5.311722106595569025e-07 3.108480451994902342e-06 1.317200249897333383e-05 7.335749231134423165e-07
2.050000000000000155e-01 6.006426083227207419e-05 7.607682988905299388e-05 4.742200003060776016e-05 4.756473829575581699e-05 7.442650424856015205e-05 3.039783141752903865e-05 2.953160752057950907e-06 1.158774779570267554e-05 7.526189369369715181e-07
2.099999999999999922e-01 2.080612855437784811e-04 2.361349108709632225e-04 1.833252795296559570e-04 1.861921578676598986e-04 2.321820589018630629e-04 1.493117935786270002e-04 2.772377575321076724e-06 1.035085408163565169e-05 7.425549002550148087e-07
2.149999999999999967e-01 4.397307184037282631e-04 4.798254713311559294e-04 4.029863278650491635e-04 4.162150445498826617e-04 4.726295439984150174e-04 3.665343512893933105e-04 2.579257805594929003e-06 9.407931719968943573e-06 7.071236299049510787e-07
2.200000000000000011e-01 7.500897277848277448e-04 8.020520988420867890e-04 7.014938313116890565e-04 7.441176766642903324e-04 8.215964663128020240e-04 6.739453483888888227e-04 2.382376975248257589e-06 8.727117327744800851e-06 6.503545029868089173e-07
2.250000000000000056e-01 1.133244390328229422e-03 1.196841657368772401e-03 1.073026528031934728e-03 1.191173152440905833e-03 1.402293589544032718e-03 1.011837670567523623e-03 2.199351251072121834e-06 8.278746460155149764e-06 5.842848248672970101e-07
2.300000000000000100e-01 1.581820387986053716e-03 1.656734797319204351e-03 1.510293466339415226e-03 1.773001242246694019e-03 2.330453146483604018e-03 1.348893630301713697e-03 2.038503896512949383e-06 8.028308041417354007e-06 5.176057165047252396e-07
2.350000000000000144e-01 2.084594801461221551e-03 2.170633147972389487e-03 2.001966794959506631e-03 2.438990124877582055e-03 3.496155987665381260e-03 1.701489536003996652e-03 1.910861786064378176e-06 7.965401103344959548e-06 4.584066411806673942e-07
2.399999999999999911e-01 2.622256767286879325e-03 2.720599402081712304e-03 2.527468964493769735e-03 3.093481687298607272e-03 4.629279496233442391e-03 2.067196192720282318e-03 1.818803884439135088e-06 8.048475494444606260e-06 4.110154242668986599e-07
2.449999999999999956e-01 3.158877307690392735e-03 3.276638127425297864e-03 3.045348755946440666e-03 3.657454696648031016e-03 5.658238868839936958e-03 2.364158737040968072e-03 1.768824802848344030e-06 8.225653288788137724e-06 3.803638535842582336e-07
2.500000000000000000e-01 3.626981282671208097e-03 3.790544417384512661e-03 3.470475946546028832e-03 4.026544685114294246e-03 6.746319184487435498e-03 2.403245630373178170e-03 1.763225290425386677e-06 8.481679617146161999e-06 3.665504434417395162e-07
2.550000000000000044e-01 3.907888284478569160e-03 4.182871278477834874e-03 3.650982740621712495e-03 4.053421947779107561e-03 8.286410414012859715e-03 1.982792145915532843e-03 1.804632511392313193e-06 8.694348798523635036e-06 3.745764722168886328e-07
2.600000000000000089e-01 3.820756113378866430e-03 4.320402304636637193e-03 3.378893040181762432e-03 3.664597303083044679e-03 1.088162929344006075e-02 1.234123404834173076e-03 1.885791683010500261e-06 8.871419652514593712e-06 4.008614642306512217e-07
2.650000000000000133e-01 3.174817909808888734e-03 4.028334641837254954e-03 2.502142859672205986e-03 3.039037743232436174e-03 1.509398015922364111e-02 6.118830359762670191e-04 1.998231629617069908e-06 8.976560627247957207e-06 4.448173205093417178e-07
2.700000000000000178e-01 1.957682889265460833e-03 3.199736749583019686e-03 1.197761751938563810e-03 2.586821764081008532e-03 2.030334240166714599e-02 3.295835092932144182e-04 2.132095705967749407e-06 9.003109005987091314e-06 5.049180340239272112e-07
2.750000000000000222e-01 5.965271691348877523e-04 2.076863876238848380e-03 1.713374995767701732e-04 2.633389409063650009e-03 2.361856344932417029e-02 2.936139530521292632e-04 2.271623728496738745e-06 9.013565526061713201e-06 5.725008986675772644e-07
2.800000000000000266e-01 2.066720267442612407e-04 4.939669392501304509e-04 8.647001093518902391e-05 3.106516772124111314e-03 2.426406939088728704e-02 3.977258018851844248e-04 2.408624178648719604e-06 8.968729359680052769e-06 6.468553349432519443e-07
2.850000000000000311e-01 2.778041541053578541e-04 7.505196676324315998e-04 1.028289482161713245e-04 3.742504371095846990e-03 2.410076756306902407e-02 5.811573814410057404e-04 2.540396979952751563e-06 8.927278913785801053e-06 7.229097329744196484e-07
2.899999999999999800e-01 7.946649599411780267e-04 2.204715304442779467e-03 2.864280922284054439e-04 4.375983379656545741e-03 2.398321111394859789e-02 7.984431462513025442e-04 2.657277502918594817e-06 8.857027628119908445e-06 7.972340184532263821e-07
2.949999999999999845e-01 1.671426957685193679e-03 2.873853654756823844e-03 9.720982382845701512e-04 4.926383068080336831e-03 2.400217098464270740e-02 1.011127291318640120e-03 2.759128045243037853e-06 8.765283388526495402e-06 8.685158519816468463e-07
2.999999999999999889e-01 2.270396079153953403e-03 3.178364742540323428e-03 1.621808311439336750e-03 5.339396665669218257e-03 2.408028882957853958e-02 1.183920880481338861e-03 2.847781464025266322e-06 8.677853437011826202e-06 9.345466970272406821e-07
3.049999999999999933e-01 2.534510920653273471e-03 3.167324421345028319e-03 2.028129977346246077e-03 5.564998022115937373e-03 2.412546114570437994e-02 1.283672995890835535e-03 2.914289256272677038e-06 8.570570333127312869e-06 9.909587739334628890e-07
3.099999999999999978e-01 2.542326231629025990e-03 2.966155121210431282e-03 2.179057535396680852e-03 5.551664544175902681e-03 2.405579606183115560e-02 1.281228820357471331e-03 2.970391975459240699e-06 8.468387084628260688e-06 1.041901887537533139e-06
3.150000000000000022e-01 2.391759058051219893e-03 2.672886855320329071e-03 2.140199604926595976e-03 5.253109554535119810e-03 2.380763978220499025e-02 1.159088437341619909e-03 3.011055223212671921e-06 8.366760317922730618e-06 1.083627737944726994e-06
3.200000000000000067e-01 2.158387772711851428e-03 2.347686254057222612e-03 1.984352793879960025e-03 4.643037216693127883e-03 2.335207928149863818e-02 9.231638149103601771e-04 3.038056686981964849e-06 8.280569436915181464e-06 1.114632091866651856e-06
3.250000000000000111e-01 1.891234955506327373e-03 2.023463978438712080e-03 1.767646815086288499e-03 3.739731652327180165e-03 2.273743538745040191e-02 6.150910422877740955e-04 3.055138254277956659e-06 8.205666331373018065e-06 1.137490774766948634e-06
3.300000000000000155e-01 1.619577149865732537e-03 1.716852958511158296e-03 1.527812927346952621e-03 2.647930362866081095e-03 2.209864049034502079e-02 3.172835545992732623e-04 3.068016376269415137e-06 8.156917243515266836e-06 1.153956109158813819e-06
3.350000000000000200e-01 1.359710950738768614e-03 1.435399841976797274e-03 1.288013148317464608e-03 1.757476269840305269e-03 1.999740307178527951e-02 1.544561975354555761e-04 3.079707285693321440e-06 8.150506734957997025e-06 1.163681875738171823e-06
3.400000000000000244e-01 1.120143574289311512e-03 1.181836318040362837e-03 1.061671238113687981e-03 1.610051459996814441e-03 1.254524524057620653e-02 2.066333223565432718e-04 3.092173056258387720e-06 8.174275067180794210e-06 1.169710357342794003e-06
3.450000000000000289e-01 9.048968345544346507e-04 9.567383721010150940e-04 8.558643669621527391e-04 1.428920312245116672e-03 6.957942815488916792e-03 2.934507099140638993e-04 3.115317762142791022e-06 8.257201394865062980e-06 1.175362486030409624e-06
3.500000000000000333e-01 7.154791881080982017e-04 7.597017451834983453e-04 6.738308446193927003e-04 1.041070961861990940e-03 3.850986177231195250e-03 2.814418691088391546e-04 3.150201046508996194e-06 8.404939946681250438e-06 1.180706429359420332e-06
3.549999999999999822e-01 5.517343160959672314e-04 5.895879406556083424e-04 5.163110276973895043e-04 6.210081315373655684e-04 2.232966099272736590e-03 1.727079956839175021e-04 3.201437823484542282e-06 8.627771801387413699e-06 1.187931759621793544e-06
3.599999999999999867e-01 4.127720265828407984e-04 4.449974167549753464e-04 3.828803033774026200e-04 3.363755634151103331e-04 1.356760974689777931e-03 8.339606000880457875e-05 3.270987761107102731e-06 8.944232286464297161e-06 1.196230217489350526e-06
3.649999999999999911e-01 2.972137073726671707e-04 3.242885707423015604e-04 2.723993252306209094e-04 2.380390360916577951e-04 6.324273959385890657e-04 8.959539556212972144e-05 3.357989351938759723e-06 9.358060848781972016e-06 1.204960372661155098e-06
3.699999999999999956e-01 2.035079499370342408e-04 2.257622632832131948e-04 1.834473356409424961e-04 1.597975727903367424e-04 2.391797035298741229e-04 1.067618359452208039e-04 3.456911550558968544e-06 9.881800254980523069e-06 1.209317853026322474e-06
3.750000000000000000e-01 1.299046356109695595e-04 1.476005088066812050e-04 1.143303264307915073e-04 8.993930318722613267e-05 1.210691316768713541e-04 6.681371333688268500e-05 3.568093029594861709e-06 1.053298901469957801e-05 1.208706080493957636e-06
3.800000000000000044e-01 7.463874282909832125e-05 8.799850461687148864e-05 6.330723408725048775e-05 5.060015742935145949e-05 9.712252468485613253e-05 2.636232882313426494e-05 3.688546105192604053e-06 1.131445980854366783e-05 1.202476530064472671e-06
3.850000000000000089e-01 3.596384896844349296e-05 4.516212623222331542e-05 2.863900663078547764e-05 3.494062422571643972e-05 6.312527647238214102e-05 1.934006929564663493e-05 3.807882519576067750e-06 1.221485921045661321e-05 1.187076251397165880e-06
3.900000000000000133e-01 1.221507493325204796e-05 1.737693388731641786e-05 8.586558284247765565e-06 2.280005429813753153e-05 3.775469185437646026e-05 1.376895030697384538e-05 3.926753656804250009e-06 1.324986672765251700e-05 1.163739575511746030e-06
3.950000000000000178e-01 1.740779609342269668e-06 3.758429019185318746e-06 8.062713524276372495e-07 1.211746732041645186e-05 2.403558136254914824e-05 6.108985343293895193e-06 4.047545035306743445e-06 1.441467397960716166e-05 1.136523853124476854e-06
4.000000000000000222e-01 2.017911907186494504e-06 6.021382490780026152e-06 6.762514208987812074e-07 6.881062108006059931e-06 1.840123693111768541e-05 2.573143094210506558e-06 4.158265140505824178e-06 1.570734370356806537e-05 1.100833425757283164e-06
4.050000000000000266e-01 1.252273827162596835e-05 2.048771564507359557e-05 7.654292774087474756e-06 1.118609496664946261e-05 1.966788052594131762e-05 6.362084640378997918e-06 4.263153969866216020e-06 1.712783117379879108e-05 1.061108180385873396e-06
4.100000000000000311e-01 3.183515571086461502e-05 4.287947461777235741e-05 2.363548406712375662e-05 2.162797933941848169e-05 3.316008152337913994e-05 1.410640350737730179e-05 4.172897701851226100e-06 1.704470977140508294e-05 1.021611717867331809e-06
4.150000000000000355e-01 5.817376566856279307e-05 7.220943329996948508e-05 4.686627297021433883e-05 3.875894313411053357e-05 5.820601943471134560e-05 2.580928377275940015e-05 4.004650571849608261e-06 1.648346659985496656e-05 9.729280006401383358e-07
4.199999999999999845e-01 9.021837389246545964e-05 1.071195270674498812e-04 7.598385850486056561e-05 6.249971570232781891e-05 9.128224078711881138e-05 4.279271005169083794e-05 3.845042759101550172e-06 1.614125107394836500e-05 9.159360542492826575e-07
4.249999999999999889e-01 1.267032580789420701e-04 1.463066449329577785e-04 1.097264968052224078e-04 9.163254772305912056e-05 1.316681898950108627e-04 6.377032910465236495e-05 3.692310345104125271e-06 1.599275021513532361e-05 8.524584890759256738e-07
4.299999999999999933e-01 1.664363561109462092e-04 1.885909164473981755e-04 1.468843842392382037e-04 1.247029633522552265e-04 1.782512286075163923e-04 8.724107648690937651e-05 3.550186849111577063e-06 1.601835773232484329e-05 7.868363832436096190e-07
4.349999999999999978e-01 2.082685102170337755e-04 2.328059986372951631e-04 1.863172452682410182e-04 1.599792818924598218e-04 2.295335832423073686e-04 1.115016385546051362e-04 3.412291148785653552e-06 1.619762004091574044e-05 7.188544276670556776e-07
4.400000000000000022e-01 2.512168262522467585e-04 2.779682153448151329e-04 2.270399646735319255e-04 1.954965853970212764e-04 2.839758540195005758e-04 1.345850865872221197e-04 3.284947660491628271e-06 1.651392039538525510e-05 6.534415132087526356e-07
4.450000000000000067e-01 2.942701113658543772e-04 3.230629091164840161e-04 2.680434553136818669e-04 2.288537163074118221e-04 3.399415730932415537e-04 1.540677210826103436e-04 3.168496848534208676e-06 1.694799302408461127e-05 5.923634889927300706e-07
4.500000000000000111e-01 3.365735470284369297e-04 3.672488240745893067e-04 3.084604909076457896e-04 2.572974591933042845e-04 3.959697518063770572e-04 1.671894941604071619e-04 3.053003677009430367e-06 1.748194090490757675e-05 5.331691430907727264e-07
4.550000000000000155e-01 3.772769551424051747e-04 4.096457881060505115e-04 3.474657985368458948e-04 2.776126358986014597e-04 4.506533800325627343e-04 1.710156386822187945e-04 2.946614153983908677e-06 1.812641554737285413e-05 4.789990028512121753e-07
4.600000000000000200e-01 4.156820411678857868e-04 4.495835574683357434e-04 3.843369190868810791e-04 2.864788870031797856e-04 5.028144965137594426e-04 1.632215325286165961e-04 2.849724350810099803e-06 1.885673248190470043e-05 4.306646914248293643e-07
4.650000000000000244e-01 4.510964984512274558e-04 4.863309949937586504e-04 4.184147278492289491e-04 2.808751495744252571e-04 5.512005778521082396e-04 1.431254842944355236e-04 2.755169379165817596e-06 1.965291538136410316e-05 3.862510045248090643e-07
4.700000000000000289e-01 4.830056448991801744e-04 5.194092887972872729e-04 4.491534095292662801e-04 2.592060765769421595e-04 5.937815080899631545e-04 1.131523788110830233e-04 2.672918658999607706e-06 2.050154802450864568e-05 3.484855947993463927e-07
4.750000000000000333e-01 5.107849183597714966e-04 5.481769863216397502e-04 4.759434258167052944e-04 2.232661451515630916e-04 6.253155380947328194e-04 7.971618892234706613e-05 2.595190167930483649e-06 2.140239408599420396e-05 3.146849824679411044e-07
4.799999999999999822e-01 5.341236347999482386e-04 5.723307731295918313e-04 4.984670939357495291e-04 1.821765738897310237e-04 6.291816467618599213e-04 5.274836646143005967e-05 2.537865056144330350e-06 2.228257947240831137e-05 2.890490776067383800e-07
4.849999999999999867e-01 5.526482600195863591e-04 5.914930923067705272e-04 5.163544651241234714e-04 1.517415200484359514e-04 5.766081873190888893e-04 3.993264301997814835e-05 2.501476129209173321e-06 2.311579891601289578e-05 2.706972338589025557e-07
4.899999999999999911e-01 5.660337963271294204e-04 6.053389211506738287e-04 5.292807836896933548e-04 1.316299506540516775e-04 5.081504259455366188e-04 3.409707642564315335e-05 2.486720947744021157e-06 2.391745904410112324e-05 2.585467402932193298e-07
4.949999999999999956e-01 5.741335862173593775e-04 6.137053037633163465e-04 5.371134529903492027e-04 1.128823429257137800e-04 4.936777532351898073e-04 2.581121644816739726e-05 2.495025995056460039e-06 2.460152335758546301e-05 2.530394002649457007e-07
5.000000000000000000e-01 5.768568180922256303e-04 6.165136976010345124e-04 5.397508439379867422e-04 1.177437433113844359e-04 4.422882881378873473e-04 3.134514175662526979e-05 2.528138387485168618e-06 2.514171601894065345e-05 2.542182761694168621e-07
5.050000000000000044e-01 5.740928452711287037e-04 6.136497705551977391e-04 5.370858277895407696e-04 1.300049361157957985e-04 3.452682966064045595e-04 4.895115937545549319e-05 2.582030790063361559e-06 2.559526789833197825e-05 2.604732651096691021e-07
5.100000000000000089e-01 5.659670102937184710e-04 6.052545339393350767e-04 5.292296691377047562e-04 1.246557698348171417e-04 2.686437883482504997e-04 5.784262144549265355e-05 2.648757858501948940e-06 2.594756614394916233e-05 2.703882959216160349e-07
5.150000000000000133e-01 5.525522839691472329e-04 5.913824788020506304e-04 5.162716811258736974e-04 1.070522726410530083e-04 2.483392115535602417e-04 4.614732005437926365e-05 2.724959583089361750e-06 2.622293263823655441e-05 2.831645427271285657e-07
5.200000000000000178e-01 5.340017489383404748e-04 5.721877303910412023e-04 4.983641779146950760e-04 1.118736859998063082e-04 2.469277457776484336e-04 5.068576469512387991e-05 2.797031413379354707e-06 2.649583680090254680e-05 2.952684524069991914e-07
5.250000000000000222e-01 5.106248481272709916e-04 5.479897278834199069e-04 4.758077063453063213e-04 1.344564334622307914e-04 2.533783276242092416e-04 7.134995588966059504e-05 2.865640571997516010e-06 2.669801432720717325e-05 3.075845187299096084e-07
5.300000000000000266e-01 4.828211998351194579e-04 5.192023835179536894e-04 4.489892928277809106e-04 1.486107535960520722e-04 2.821494647853236572e-04 7.827466942455561338e-05 2.929435805065812377e-06 2.690608266486573246e-05 3.189462488052015128e-07
5.350000000000000311e-01 4.509075944296882092e-04 4.860896236814842659e-04 4.182719581103306640e-04 1.517433933519461492e-04 3.090224522588899485e-04 7.451257103698373811e-05 2.976086326986323627e-06 2.707464589614667178e-05 3.271359433341844121e-07
5.400000000000000355e-01 4.154760385438055893e-04 4.493196674908995743e-04 3.841815773789826645e-04 1.465246386615775436e-04 3.202034758845810603e-04 6.704945870932595001e-05 3.011773227478351780e-06 2.725962372715516464e-05 3.327550689820912648e-07
5.450000000000000400e-01 3.770684799008022455e-04 4.093759298063683635e-04 3.473106946027628740e-04 1.359593579456890705e-04 3.145950969806013712e-04 5.875789925023474833e-05 3.029415236460857029e-06 2.742076149559399359e-05 3.346864264282311055e-07
5.500000000000000444e-01 3.363715813212115138e-04 3.669794648084894113e-04 3.083165451221593200e-04 1.224680483470769459e-04 2.961508508068554308e-04 5.064453748851017285e-05 3.033365524948167331e-06 2.757065715405199210e-05 3.337354766892735603e-07
5.550000000000000488e-01 2.940779394987981044e-04 3.228008195622581594e-04 2.679108269214883708e-04 1.077645252187789301e-04 2.694853656913163932e-04 4.309396492027415073e-05 3.016654591224151581e-06 2.773736048007058704e-05 3.280847479806987943e-07
5.600000000000000533e-01 2.510485491763678732e-04 2.777148917013259823e-04 2.269427240918038470e-04 9.296159769873887045e-05 2.383947855615880368e-04 3.625019996282424637e-05 2.985012374561109354e-06 2.789415643093992220e-05 3.194324552650654156e-07
5.650000000000000577e-01 2.081495666227038102e-04 2.325824435984861539e-04 1.862833729617819603e-04 7.876650133755080322e-05 2.055635195458640368e-04 3.018123909662949320e-05 2.943683632323057306e-06 2.799118317048760078e-05 3.095715273780518932e-07
5.700000000000000622e-01 1.663544904028345654e-04 1.883917261504392232e-04 1.468950735930302925e-04 6.557627468786423480e-05 1.728040801987464146e-04 2.488510570463612462e-05 2.901486647216724851e-06 2.803964811129062859e-05 3.002400290675206952e-07
5.750000000000000666e-01 1.266779221445196051e-04 1.461567339081207327e-04 1.097951187725696213e-04 5.360577792428973618e-05 1.412512499488034149e-04 2.034374512020105589e-05 2.871811863496790455e-06 2.790096009292890276e-05 2.955920997647342262e-07
5.799999999999999600e-01 9.024694894073503480e-05 1.069888877403489503e-04 7.612483843067450236e-05 4.297960260920959889e-05 1.117954208236465692e-04 1.652345173743335985e-05 2.871314543408722477e-06 2.751982512779205936e-05 2.995821074046155752e-07
5.849999999999999645e-01 5.826860829296307031e-05 7.214332961148657304e-05 4.706229571996605658e-05 3.369871886243009431e-05 8.524392045251185496e-05 1.332181400082050392e-05 2.919770747969012741e-06 2.681989018701081719e-05 3.178633902395437009e-07
5.899999999999999689e-01 3.198474069051721839e-05 4.285088529660043032e-05 2.387403737305724373e-05 2.574607117772641612e-05 6.255305835495694343e-05 1.059676694506540171e-05 3.021339260810333012e-06 2.577178321923352243e-05 3.542048623977762971e-07
5.949999999999999734e-01 1.269424332494286581e-05 2.046249442619268058e-05 7.875081612073014237e-06 1.917726523812184026e-05 4.499987619411228090e-05 8.172633640743093067e-06 3.177703090801710403e-06 2.451413230159215292e-05 4.119173711335036068e-07
5.999999999999999778e-01 2.094650318875162933e-06 6.048471791841794513e-06 7.253997554029735244e-07 1.455916925665730493e-05 3.346193864283719292e-05 6.334642224603118956e-06 3.372178618236497344e-06 2.312249434971595444e-05 4.917976608103747163e-07
6.049999999999999822e-01 1.678931769647120120e-06 3.656265693433951923e-06 7.709537882305790786e-07 1.324160357641705260e-05 2.613667840733874384e-05 6.708582572824109180e-06 3.589364067223056899e-06 2.174215952035350971e-05 5.925600166354850512e-07
6.099999999999999867e-01 1.184288894836487117e-05 1.661268166555592390e-05 8.442587504346148327e-06 1.421465024518433499e-05 2.265938445576753921e-05 8.917112553844738166e-06 3.817428690172027909e-06 2.046456227775566940e-05 7.120974104776553840e-07
6.149999999999999911e-01 3.492066406868506222e-05 4.334977079500272281e-05 2.813054732779644106e-05 1.561076714399094853e-05 2.537807241384346603e-05 9.602622565257312287e-06 4.052120316692101441e-06 1.931470321456835480e-05 8.501129361679317361e-07
6.199999999999999956e-01 7.238231782902404391e-05 8.437067539698864184e-05 6.209740421834823146e-05 1.728866205027832607e-05 3.402856297492613092e-05 8.783733703623515602e-06 4.278743511941449356e-06 1.832144441922816687e-05 9.992468727939028981e-07
6.250000000000000000e-01 1.255512900203345484e-04 1.409896990580004796e-04 1.118033908227969496e-04 2.008630140765723572e-05 4.807202217260145207e-05 8.392813241569936701e-06 4.495841484829100769e-06 1.749339507754761518e-05 1.155441271811939188e-06
6.300000000000000044e-01 1.956363629171507942e-04 2.144399126326250688e-04 1.784816363035029443e-04 2.561941292629851428e-05 6.812561759404655768e-05 9.634471464161076519e-06 4.704028116365735391e-06 1.683818474956638768e-05 1.314148814059615116e-06
6.350000000000000089e-01 2.835270454526172537e-04 3.059367684646813537e-04 2.627588240096442439e-04 3.565412522612981409e-05 9.501933694800952562e-05 1.337850469674505695e-05 4.901612021340254923e-06 1.636200498149531900e-05 1.468389750212115342e-06
6.400000000000000133e-01 3.895698789685477230e-04 4.169005363285146364e-04 3.640309315408973671e-04 5.149480759885029419e-05 1.307029427005816690e-04 2.028810641025306205e-05 5.091765197973178983e-06 1.606481384914823718e-05 1.613842094576493300e-06
6.450000000000000178e-01 5.130740337766476851e-04 5.493452900312534824e-04 4.791976356452679205e-04 7.441522313556729953e-05 1.781713291470915256e-04 3.108033969789053812e-05 5.276977619243964825e-06 1.593641502575518851e-05 1.747349874422722015e-06
6.500000000000000222e-01 6.519114984763893159e-04 7.059389343742489015e-04 6.020189298985831111e-04 1.060377145843297524e-04 2.413794806985620719e-04 4.658224005506678969e-05 5.460977237835217907e-06 1.597599922544610097e-05 1.866692153105160698e-06
6.550000000000000266e-01 8.013517381911667821e-04 8.887325139046598627e-04 7.225622988413514568e-04 1.481422525280489332e-04 3.254973408725968091e-04 6.742336796131976077e-05 5.649017945462382388e-06 1.616669814915821612e-05 1.973897418862714933e-06
6.600000000000000311e-01 9.527942225823213609e-04 1.098601906644511034e-03 8.263382987919792519e-04 2.024035527693364141e-04 4.363560657659077422e-04 9.388479131541914002e-05 5.841406307325135924e-06 1.648653551025266897e-05 2.069690604556550271e-06
6.650000000000000355e-01 1.091453557194799672e-03 1.334991197605833822e-03 8.923436121898034937e-04 2.699819709746437623e-04 5.789954460897406762e-04 1.258909118260247086e-04 6.037159528733034301e-06 1.691258053356275691e-05 2.155040450689530662e-06
6.700000000000000400e-01 1.193777834148568610e-03 1.596157904225168874e-03 8.928349216152545002e-04 3.507869454640121063e-04 7.554916775672560533e-04 1.628760246627829688e-04 6.235149692532061283e-06 1.741428769793476017e-05 2.232482451343287829e-06
6.750000000000000444e-01 1.224701131949258942e-03 1.879011473073045673e-03 7.982350741822686214e-04 4.426162796333821020e-04 9.629009347940834353e-04 2.034572445797773704e-04 6.438535701468193303e-06 1.797723561385296633e-05 2.305957538162105959e-06
6.800000000000000488e-01 1.136346402892431757e-03 2.181390807515263923e-03 5.919540611053636121e-04 5.400298146094465509e-04 1.193384551123728926e-03 2.443740371806413800e-04 6.643949626457024520e-06 1.858199214979437919e-05 2.375529291103854299e-06
6.850000000000000533e-01 8.730882087169218380e-04 2.522204343790559068e-03 3.022288904058054366e-04 6.324782662512646453e-04 1.436744364770302720e-03 2.784272324911186243e-04 6.829716615819025634e-06 1.919263878005125938e-05 2.430360389050676546e-06
6.900000000000000577e-01 4.396398332558501933e-04 3.021173169112916206e-03 6.397620135160414403e-05 7.019746380777034788e-04 1.689526853611303826e-03 2.916605861878119503e-04 7.013621421207149272e-06 1.981032836426670766e-05 2.483092886473547132e-06
6.950000000000000622e-01 4.586769556805403848e-04 2.806487773881518200e-03 7.496364375084942804e-05 7.209600553711719307e-04 1.976024896699258085e-03 2.630449658347154118e-04 7.168789612121175568e-06 2.040867596508238571e-05 2.518122419640710742e-06
7.000000000000000666e-01 9.785426372525799117e-04 2.925308645596179542e-03 3.273315088863331789e-04 6.685237599250740083e-04 2.368352873311175763e-03 1.887066841350872775e-04 7.311508063009953832e-06 2.098759049936938680e-05 2.547131370657618393e-06
7.049999999999999600e-01 1.605553528148938661e-03 3.252219435694542280e-03 7.926285980149400589e-04 7.316620044613604285e-04 2.508906689394919606e-03 2.133715418892372995e-04 7.418697858350059523e-06 2.152627233925798737e-05 2.556739831499543377e-06
7.099999999999999645e-01 1.723099972143997101e-03 5.603736025606544449e-03 5.298382187232443009e-04 1.092195527831385385e-03 2.232867614929383380e-03 5.342417360702348978e-04 7.509949027254243664e-06 2.200572382699154258e-05 2.562939298673705542e-06
7.149999999999999689e-01 1.265704103394801059e-03 1.126823913429702770e-02 1.421701171103499845e-04 1.467311022530421978e-03 2.384624859955868786e-03 9.028680665851639532e-04 7.565940519099500935e-06 2.241295920115615061e-05 2.554033825912589710e-06
7.199999999999999734e-01 2.791154657431420185e-03 8.248343184958433980e-03 9.444980824643474122e-04 1.750508930529054430e-03 2.989542976847419774e-03 1.024999988156506886e-03 7.607598643870539028e-06 2.273717052750441923e-05 2.545415976724574164e-06
7.249999999999999778e-01 3.888103020015517847e-03 7.020731154944736402e-03 2.153243695082465974e-03 1.907182835232189289e-03 3.597970314903853242e-03 1.010943962471655584e-03 7.650545066233548644e-06 2.295974529558350008e-05 2.549280885172946236e-06
7.299999999999999822e-01 4.323486102731491365e-03 6.029930495237393814e-03 3.099958133062432047e-03 1.939844712881551346e-03 3.915197451712973918e-03 9.611258580197851696e-04 7.685150748822882534e-06 2.304800373172387045e-05 2.562544796486607196e-06
7.349999999999999867e-01 4.031980161834689859e-03 5.659959628304367732e-03 2.872257947588715849e-03 1.873725258354491793e-03 3.909394850245524224e-03 8.980536574797793898e-04 7.756077639088702181e-06 2.298567874886965084e-05 2.617140046235531596e-06
7.399999999999999911e-01 3.009741218691654435e-03 6.479863795684895345e-03 1.397952563373914625e-03 1.739047022752720356e-03 3.665978372214062815e-03 8.249597352421334526e-04 7.841920371692155230e-06 2.278213534898964858e-05 2.699295486306891545e-06
7.449999999999999956e-01 1.295489843656220550e-03 1.041712612905950491e-02 1.611091114981001325e-04 1.561553518030508710e-03 3.284340891158699961e-03 7.424471059741867031e-04 7.964352721240197634e-06 2.244137415434983734e-05 2.826516497254302987e-06
7.500000000000000000e-01 2.199754210799647215e-03 5.696968037808046795e-03 8.493848931251142412e-04 1.360167553086389638e-03 2.839219911432197541e-03 6.516070717240730892e-04 8.121952139482971876e-06 2.199870040449861203e-05 2.998636525935973323e-06
7.550000000000000044e-01 2.523884894429019674e-03 3.890105953510911759e-03 1.637486237252204924e-03 1.148573950473747406e-03 2.378521621141614899e-03 5.546395323804900615e-04 8.286775924613926434e-06 2.151598394997480832e-05 3.191611194004510682e-06
7.600000000000000089e-01 2.353133697277433583e-03 2.912718607966006002e-03 1.901054973906078074e-03 9.369617132012363937e-04 1.931107829501682669e-03 4.546080952048829941e-04 8.444364457797382543e-06 2.104082601751472502e-05 3.388996755011154001e-06
7.650000000000000133e-01 1.974542512450703103e-03 2.215257967247272718e-03 1.759983799232145213e-03 7.334926805129745068e-04 1.514405733924310783e-03 3.552624638919903198e-04 8.569043699529491147e-06 2.064533502196681295e-05 3.556663519691858721e-06
7.700000000000000178e-01 1.536912751893012782e-03 1.657883418273199032e-03 1.424768943881256659e-03 5.452544521289020337e-04 1.139145487028460140e-03 2.609872232755124587e-04 8.631606007361788900e-06 2.036753260356608146e-05 3.658009230498512542e-06
7.750000000000000222e-01 1.114065248874420225e-03 1.191087011439800024e-03 1.042024106407908428e-03 3.788385854039703557e-04 8.116950170547838819e-04 1.768135454516345728e-04 8.617903002768897321e-06 2.025307626697341301e-05 3.667010936320919256e-06
7.800000000000000266e-01 7.410678767664367807e-04 7.975029187032154536e-04 6.886264427321656155e-04 2.410045443677582124e-04 5.349467161716226675e-04 1.085775249198396244e-04 8.500665557593217918e-06 2.033450890028814660e-05 3.553629707822825627e-06
7.850000000000000311e-01 4.350432847728354958e-04 4.768773696130941000e-04 3.968790965683553014e-04 1.390082558644084988e-04 3.082929825073729268e-04 6.267834915120955698e-05 8.271795004141586880e-06 2.060821918348878219e-05 3.320160368119610169e-06
7.900000000000000355e-01 2.055967373547065908e-04 2.343464551920927273e-04 1.803740465212143350e-04 7.511330223130923116e-05 1.416130092347726562e-04 3.984103016085492681e-05 7.923030741435657648e-06 2.109825742795777903e-05 2.975336534028192949e-06
7.950000000000000400e-01 5.900771479247393474e-05 7.510494680326769575e-05 4.636060011001106500e-05 3.294922684756241470e-05 7.796214221957804336e-05 1.392536837680040565e-05 7.450528827511593215e-06 2.178691583465066126e-05 2.547876910659178916e-06
8.000000000000000444e-01 9.612417655516818695e-07 3.625110309791292088e-06 2.548848594607624318e-07 1.809080196850533140e-05 7.755459464042934099e-05 4.219957790780151041e-06 6.889937677427825407e-06 2.266363079034628341e-05 2.094600006414692135e-06
8.050000000000000488e-01 3.412672272230182980e-05 4.595599800747738288e-05 2.534235473627136220e-05 6.518718804555651382e-05 1.466845465111090525e-04 2.896944215568694850e-05 6.288766569143249364e-06 2.374595249105514511e-05 1.665487412057751820e-06
8.100000000000000533e-01 1.640226303761685780e-04 1.875309105186465520e-04 1.434612736700927190e-04 1.609833329032015739e-04 2.776728900324970510e-04 9.333152209994294139e-05 5.743503425630158819e-06 2.499735512197117144e-05 1.319652876845000695e-06
8.150000000000000577e-01 3.931349493707335645e-04 4.272989356836691096e-04 3.617024886089277190e-04 3.018359726181175820e-04 4.593757248671719680e-04 1.983233972423508623e-04 5.364230680449573474e-06 2.636149278966994455e-05 1.091553161373027469e-06
8.200000000000000622e-01 7.227892159571573704e-04 7.657314367066247107e-04 6.822551950470842706e-04 4.825855768263792524e-04 6.941058376216465049e-04 3.355235273036209125e-04 5.254674233578472553e-06 2.798920008163365033e-05 9.865091256806612369e-07
8.250000000000000666e-01 1.151380866143792564e-03 1.200281541828439628e-03 1.104472453106767607e-03 6.950714976145192653e-04 9.895192242277590922e-04 4.882415368666846158e-04 5.530756442960530087e-06 3.079742956219480528e-05 9.932409056923074697e-07
8.300000000000000711e-01 1.671967204092460494e-03 1.725211073364808084e-03 1.620366559616694818e-03 9.264609357243677170e-04 1.358555597440839428e-03 6.317959066527259774e-04 6.301381535806530339e-06 3.770142208703861005e-05 1.053207201790260885e-06
8.349999999999999645e-01 2.268164808933571201e-03 2.337004421671233685e-03 2.201352959702869427e-03 1.157290187101469789e-03 1.819195375467537283e-03 7.362159090895592983e-04 7.436501930224419565e-06 5.418993085179504415e-05 1.020513591528224861e-06
8.399999999999999689e-01 2.907303851233623056e-03 3.034983196608260266e-03 2.784995875049271503e-03 1.358897409076064225e-03 2.397013132620101888e-03 7.703763251289222911e-04 8.724202626916330663e-06 8.776404471059616897e-05 8.672311278095011052e-07
8.449999999999999734e-01 3.530093733407446092e-03 3.794595053481800585e-03 3.284029413153897320e-03 1.489285490855235929e-03 3.138407565857905847e-03 7.067186866998337747e-04 1.020950304983320236e-05 1.467695353376444298e-04 7.101879302456225518e-07
8.499999999999999778e-01 4.036360589909782602e-03 4.561886168073186684e-03 3.571375131146295977e-03 1.486094204167094559e-03 4.155834502488936488e-03 5.314157679610124162e-04 1.274529690906849223e-05 2.316907819567373434e-04 7.011180674880845744e-07
8.549999999999999822e-01 4.270162432401582511e-03 5.253486422060560899e-03 3.470892610005417434e-03 1.255539394648297292e-03 5.831426592881788599e-03 2.703247904102988532e-04 1.736596137020837317e-05 3.369917610590958163e-04 8.949079744969910964e-07
8.599999999999999867e-01 4.019851390511699867e-03 5.759130352010661397e-03 2.805841197214306842e-03 9.942207762990485677e-04 7.926217522290605888e-03 1.247095413726448485e-04 2.392339085681178813e-05 4.728057670836166484e-04 1.210494181612992934e-06
8.649999999999999911e-01 3.064877618728276652e-03 6.014819539468768510e-03 1.561721803313012753e-03 1.685831761112767911e-03 5.598254665400136457e-03 5.076633516409424871e-04 3.194708613138132837e-05 6.488467838057655323e-04 1.572969671359921459e-06
8.699999999999999956e-01 1.404723289275792639e-03 6.468902999524973538e-03 3.050358800524141851e-04 2.169472041703411104e-03 4.547408072874064601e-03 1.035009144617646563e-03 4.093338215142128229e-05 8.649589154446680767e-04 1.937134520999662270e-06
8.750000000000000000e-01 1.448649240761090522e-03 2.187762678128946439e-03 9.592377837583687976e-04 2.063742392691751866e-03 5.804853411827393811e-03 7.337020181621286240e-04 5.035764521769102182e-05 1.109246072235853730e-03 2.286140555593192695e-06
8.800000000000000044e-01 5.871983434702820939e-04 2.456596137302828088e-03 1.403575823223478106e-04 2.540797470749066485e-03 7.338246692714166068e-03 8.797267327867833468e-04 5.974973482738507060e-05 1.361187101716774791e-03 2.622733353438472608e-06
8.850000000000000089e-01 8.247601804622024845e-04 4.758103338720718646e-03 1.429622912433285850e-04 4.723623321928517409e-03 6.530735930621717027e-03 3.416554814725585205e-03 6.866446029470039101e-05 1.597457120914384018e-03 2.951445798347145157e-06
8.900000000000000133e-01 4.798459158679436488e-03 1.156194820796401478e-02 1.991464577021242067e-03 6.858804242361879293e-03 8.497400561530258495e-03 5.536186660190762533e-03 7.678471547216458913e-05 1.798624940137835823e-03 3.277999986861877570e-06
8.950000000000000178e-01 1.099262859580064748e-02 1.871070124595149153e-02 6.458223123591387907e-03 8.668714861448130818e-03 1.318777907380086663e-02 5.698201109418008468e-03 8.390809670950028171e-05 1.953030669787328378e-03 3.604945279316848792e-06
9.000000000000000222e-01 1.736281873850402044e-02 2.432923911236311784e-02 1.239115917903708432e-02 1.000811989309521519e-02 1.743768613638452258e-02 5.744022630707559633e-03 9.004954189847133150e-05 2.058064702210733211e-03 3.940070488267011327e-06
9.050000000000000266e-01 2.224642051700202044e-02 2.761348491173880662e-02 1.792251964578723752e-02 1.084064407090422170e-02 2.039271211805120804e-02 5.762821697855725900e-03 9.515986061340996505e-05 2.115871975002357134e-03 4.279748103357494046e-06
9.100000000000000311e-01 2.498848385288057750e-02 2.870325776577318383e-02 2.175447575885479379e-02 1.121153636653860093e-02 2.190690907849162164e-02 5.737849518060467516e-03 9.930693847943966926e-05 2.131957666649063939e-03 4.625733514521305420e-06
9.150000000000000355e-01 2.576372492228803934e-02 2.816100801439686691e-02 2.357051713248276698e-02 1.120232880914558311e-02 2.219063728069054983e-02 5.655185525357203126e-03 1.026605967613588579e-04 2.113371212420145882e-03 4.986912883766059874e-06
9.200000000000000400e-01 2.509142374245280221e-02 2.657400132006835017e-02 2.369155995141287649e-02 1.089697447053012899e-02 2.155774968151486642e-02 5.508184034310636100e-03 1.052327249471913731e-04 2.065632403620633849e-03 5.361034412706196673e-06
9.250000000000000444e-01 2.349857702340419144e-02 2.439721464465627321e-02 2.263303947468463251e-02 1.036926558866005377e-02 2.030009958587012872e-02 5.296607949795969356e-03 1.071391509979913918e-04 1.994020308352399164e-03 5.756610215296651659e-06
9.300000000000000488e-01 2.139034077123232180e-02 2.193655576156802733e-02 2.085772640347886148e-02 9.678592541993309359e-03 1.864637698280966968e-02 5.023772375742955112e-03 1.084496449304066099e-04 1.902334078986889828e-03 6.182576244333959374e-06
9.350000000000000533e-01 1.904178471986995441e-02 1.938475852768889451e-02 1.870487913480869263e-02 8.872896114405141518e-03 1.676578617534694310e-02 4.695770579061240083e-03 1.092448229648691028e-04 1.793830690123030284e-03 6.653042235444787672e-06
9.400000000000000577e-01 1.662668760792279654e-02 1.685688178901590881e-02 1.639963691218316449e-02 7.990321600376550440e-03 1.477923465332981953e-02 4.319928654969931378e-03 1.095257740614742934e-04 1.670843079208259073e-03 7.179546262028062979e-06
9.450000000000000622e-01 1.425181618722579785e-02 1.442046689638976781e-02 1.408513788727061913e-02 7.062592845018188584e-03 1.277360109768607525e-02 3.904945622854769007e-03 1.093909659101370113e-04 1.535913871174379459e-03 7.791051078667000779e-06
9.500000000000000666e-01 1.198205681351627305e-02 1.211602177479751026e-02 1.184957308189809287e-02 6.116446016411905898e-03 1.081130320256121907e-02 3.460351742130250881e-03 1.087086365970481912e-04 1.390746596538182996e-03 8.497283186027651961e-06
9.550000000000000711e-01 9.857784281486418887e-03 9.969907753043285789e-03 9.746921771734350440e-03 5.175323575257164722e-03 8.938314915561258039e-03 2.996535069712384126e-03 1.074842214017845499e-04 1.237939940631204837e-03 9.332324995069811322e-06
9.599999999999999645e-01 7.904880271082109430e-03 8.000943968148549121e-03 7.809969967156629896e-03 4.260285558575565949e-03 7.189090715693323592e-03 2.524663237450484096e-03 1.055898113401933344e-04 1.079824458480245367e-03 1.032501919297986252e-05
9.649999999999999689e-01 6.141312641017863255e-03 6.224007106071961261e-03 6.059716885273384694e-03 3.390858034271255605e-03 5.590190840866423455e-03 2.056802448411557387e-03 1.028076951983804369e-04 9.195277226109310059e-04 1.149440297677160149e-05
9.699999999999999734e-01 4.579914550702206960e-03 4.650488709829152419e-03 4.510411399860035468e-03 2.584945952659002417e-03 4.162168272077854982e-03 1.605400152366345335e-03 9.885256549842762067e-05 7.598994811838273447e-04 1.285937146633873918e-05
9.749999999999999778e-01 3.231806172485626738e-03 3.290807841038374554e-03 3.173862358739408356e-03 1.860050198738635819e-03 2.922520826859918274e-03 1.183836470908911000e-03 9.340260846556349512e-05 6.044903259260351377e-04 1.443207094308208894e-05
9.799999999999999822e-01 2.106242112281824386e-03 2.153879590383204600e-03 2.059658235008453471e-03 1.232523887463830414e-03 1.885530310313018182e-03 8.056699618457810420e-04 8.604142501090388320e-05 4.570743789006761018e-04 1.619676612745717177e-05
9.849999999999999867e-01 1.212038463245287100e-03 1.248307138178680019e-03 1.176823548833798739e-03 7.184932963573120160e-04 1.063984654062287427e-03 4.851880287365263459e-04 7.624735876272908236e-05 3.214798359973187916e-04 1.808405712369719938e-05
9.899999999999999911e-01 5.574411641705482407e-04 5.822189364460731527e-04 5.337178715082858526e-04 3.332007376346335717e-04 4.691330947726988533e-04 2.366550831679351072e-04 6.328221740760886472e-05 2.020818220923473272e-04 1.981691870431490825e-05
9.949999999999999956e-01 1.508673987773490640e-04 1.639541047719457944e-04 1.388252648233684208e-04 9.138211426751224127e-05 1.125281907619200448e-04 7.420976691670555004e-05 4.596006882503191673e-05 1.059010206628367993e-04 1.994624710111918029e-05
1.000000000000000000e+00 5.160796960997200857e-07 1.639944593468476603e-06 1.624068604434220934e-07 2.550506202423906771e-06 1.692436557821125042e-05 3.843619341913521640e-07 2.565223748412357431e-06 3.270780698393280613e-05 2.011866121947964903e-07


==> data/print_data/09.txt <==
-0.05 0.096204
-0.038889 0.091936
-0.027778 0.087805
-0.016667 0.083806
-0.0055556 0.079933
0.0055556 0.076179
0.016667 0.072541
0.027778 0.069013
0.038889 0.065591
0.05 0.062271
0.061111 0.059048
0.072222 0.055918
0.083333 0.052879
0.094444 0.049925
0.10556 0.047055
0.11667 0.044264
0.12778 0.041551
0.13889 0.038911
0.15 0.036342
0.16111 0.033842
0.17222 0.031408
0.18333 0.029038
0.19444 0.026729
0.20556 0.024479
0.21667 0.022287
0.22778 0.02015
0.23889 0.018066
0.25 0.016033
0.26111 0.014051
0.27222 0.012116
0.28333 0.010228
0.29444 0.0083852
0.30556 0.0065857
0.31667 0.0048284
0.32778 0.0031119
0.33889 0.0014349
0.35 -0.00020392
0.36111 -0.0018056
0.37222 -0.0033714
0.38333 -0.0049023
0.39444 -0.0063995
0.40556 -0.0078639
0.41667 -0.0092965
0.42778 -0.010698
0.43889 -0.01207
0.45 -0.013413
0.46111 -0.014727
0.47222 -0.016015
0.48333 -0.017275
0.49444 -0.01851
0.50556 -0.019719
0.51667 -0.020904
0.52778 -0.022065
0.53889 -0.023203
0.55 -0.024319
0.56111 -0.025412
0.57222 -0.026485
0.58333 -0.027536
0.59444 -0.028567
0.60556 -0.029579
0.61667 -0.030571
0.62778 -0.031545
0.63889 -0.032501
0.65 -0.033439
0.66111 -0.034359
0.67222 -0.035263
0.68333 -0.03615
0.69444 -0.037022
0.70556 -0.037877
0.71667 -0.038718
0.72778 -0.039543
0.73889 -0.040354
0.75 -0.041151
0.76111 -0.041934
0.77222 -0.042703
0.78333 -0.04346
0.79444 -0.044203
0.80556 -0.044934
0.81667 -0.045652
0.82778 -0.046359
0.83889 -0.047053
0.85 -0.047737
0.86111 -0.048409
0.87222 -0.04907
0.88333 -0.04972
0.89444 -0.05036
0.90556 -0.05099
0.91667 -0.051609
0.92778 -0.052219
0.93889 -0.052819
0.95 -0.05341
0.96111 -0.053991
0.97222 -0.054564
0.98333 -0.055127
0.99444 -0.055683
1.0056 -0.056229
1.0167 -0.056768
1.0278 -0.057298
1.0389 -0.05782
1.05 -0.058335


==> data/print_data/115.txt <==
-0.05 0.19688
-0.038889 0.18994
-0.027778 0.18325
-0.016667 0.17678
-0.0055556 0.17054
0.0055556 0.16451
0.016667 0.15869
0.027778 0.15305
0.038889 0.1476
0.05 0.14232
0.061111 0.13722
0.072222 0.13227
0.083333 0.12748
0.094444 0.12284
0.10556 0.11833
0.11667 0.11397
0.12778 0.10973
0.13889 0.10562
0.15 0.10162
0.16111 0.097747
0.17222 0.09398
0.18333 0.09032
0.19444 0.086761
0.20556 0.083302
0.21667 0.079936
0.22778 0.076662
0.23889 0.073476
0.25 0.070374
0.26111 0.067354
0.27222 0.064412
0.28333 0.061546
0.29444 0.058753
0.30556 0.056031
0.31667 0.053377
0.32778 0.050789
0.33889 0.048265
0.35 0.045802
0.36111 0.043398
0.37222 0.041052
0.38333 0.038762
0.39444 0.036525
0.40556 0.034341
0.41667 0.032207
0.42778 0.030122
0.43889 0.028084
0.45 0.026092
0.46111 0.024144
0.47222 0.02224
0.48333 0.020378
0.49444 0.018556
0.50556 0.016773
0.51667 0.015028
0.52778 0.013321
0.53889 0.01165
0.55 0.010013
0.56111 0.0084108
0.57222 0.0068414
0.58333 0.005304
0.59444 0.0037979
0.60556 0.002322
0.61667 0.00087565
0.62778 -0.00054202
0.63889 -0.0019318
0.65 -0.0032944
0.66111 -0.0046305
0.67222 -0.005941
0.68333 -0.0072263
0.69444 -0.0084873
0.70556 -0.0097245
0.71667 -0.010938
0.72778 -0.01213
0.73889 -0.013299
0.75 -0.014447
0.76111 -0.015574
0.77222 -0.016681
0.78333 -0.017768
0.79444 -0.018835
0.80556 -0.019884
0.81667 -0.020914
0.82778 -0.021926
0.83889 -0.02292
0.85 -0.023897
0.86111 -0.024858
0.87222 -0.025802
0.88333 -0.02673
0.89444 -0.027642
0.90556 -0.02854
0.91667 -0.029422
0.92778 -0.030289
0.93889 -0.031143
0.95 -0.031982
0.96111 -0.032808
0.97222 -0.033621
0.98333 -0.03442
0.99444 -0.035207
1.0056 -0.035981
1.0167 -0.036743
1.0278 -0.037493
1.0389 -0.038231
1.05 -0.038958


==> data/print_data/14.txt <==
-0.05 0.33867
-0.038889 0.3275
-0.027778 0.31675
-0.016667 0.30642
-0.0055556 0.29648
0.0055556 0.2869
0.016667 0.27768
0.027778 0.26879
0.038889 0.26021
0.05 0.25194
0.061111 0.24396
0.072222 0.23625
0.083333 0.2288
0.094444 0.2216
0.10556 0.21464
0.11667 0.20791
0.12778 0.20139
0.13889 0.19508
0.15 0.18897
0.16111 0.18306
0.17222 0.17732
0.18333 0.17176
0.19444 0.16637
0.20556 0.16114
0.21667 0.15606
0.22778 0.15113
0.23889 0.14635
0.25 0.1417
0.26111 0.13718
0.27222 0.13279
0.28333 0.12852
0.29444 0.12437
0.30556 0.12033
0.31667 0.1164
0.32778 0.11257
0.33889 0.10884
0.35 0.10522
0.36111 0.10168
0.37222 0.098237
0.38333 0.09488
0.39444 0.091607
0.40556 0.088416
0.41667 0.085303
0.42778 0.082267
0.43889 0.079304
0.45 0.076412
0.46111 0.073589
0.47222 0.070833
0.48333 0.068141
0.49444 0.065511
0.50556 0.062942
0.51667 0.060431
0.52778 0.057976
0.53889 0.055577
0.55 0.053231
0.56111 0.050937
0.57222 0.048693
0.58333 0.046497
0.59444 0.044349
0.60556 0.042246
0.61667 0.040188
0.62778 0.038173
0.63889 0.0362
0.65 0.034267
0.66111 0.032375
0.67222 0.03052
0.68333 0.028703
0.69444 0.026923
0.70556 0.025178
0.71667 0.023467
0.72778 0.02179
0.73889 0.020146
0.75 0.018533
0.76111 0.016951
0.77222 0.0154
0.78333 0.013877
0.79444 0.012383
0.80556 0.010917
0.81667 0.0094786
0.82778 0.0080662
0.83889 0.0066796
0.85 0.0053181
0.86111 0.0039811
0.87222 0.002668
0.88333 0.0013783
0.89444 0.00011127
0.90556 -0.0011335
0.91667 -0.0023566
0.92778 -0.0035585
0.93889 -0.0047398
0.95 -0.0059009
0.96111 -0.0070422
0.97222 -0.0081644
0.98333 -0.0092677
0.99444 -0.010353
1.0056 -0.01142
1.0167 -0.012469
1.0278 -0.013501
1.0389 -0.014517
1.05 -0.015516


==> data/print_data/165.txt <==
-0.05 0.55559
-0.038889 0.53711
-0.027778 0.51942
-0.016667 0.50248
-0.0055556 0.48623
0.0055556 0.47065
0.016667 0.4557
0.027778 0.44134
0.038889 0.42755
0.05 0.41429
0.061111 0.40153
0.072222 0.38926
0.083333 0.37744
0.094444 0.36605
0.10556 0.35508
0.11667 0.3445
0.12778 0.33429
0.13889 0.32444
0.15 0.31493
0.16111 0.30574
0.17222 0.29686
0.18333 0.28828
0.19444 0.27998
0.20556 0.27194
0.21667 0.26417
0.22778 0.25664
0.23889 0.24935
0.25 0.24228
0.26111 0.23543
0.27222 0.22879
0.28333 0.22234
0.29444 0.21609
0.30556 0.21002
0.31667 0.20413
0.32778 0.19841
0.33889 0.19285
0.35 0.18744
0.36111 0.18219
0.37222 0.17708
0.38333 0.17211
0.39444 0.16728
0.40556 0.16257
0.41667 0.15799
0.42778 0.15353
0.43889 0.14919
0.45 0.14496
0.46111 0.14083
0.47222 0.13681
0.48333 0.13289
0.49444 0.12907
0.50556 0.12534
0.51667 0.1217
0.52778 0.11815
0.53889 0.11469
0.55 0.1113
0.56111 0.108
0.57222 0.10477
0.58333 0.10162
0.59444 0.09854
0.60556 0.095529
0.61667 0.092587
0.62778 0.089711
0.63889 0.086898
0.65 0.084146
0.66111 0.081455
0.67222 0.078822
0.68333 0.076246
0.69444 0.073724
0.70556 0.071255
0.71667 0.068838
0.72778 0.066471
0.73889 0.064153
0.75 0.061883
0.76111 0.059658
0.77222 0.057478
0.78333 0.055342
0.79444 0.053248
0.80556 0.051196
0.81667 0.049183
0.82778 0.04721
0.83889 0.045275
0.85 0.043376
0.86111 0.041514
0.87222 0.039687
0.88333 0.037894
0.89444 0.036134
0.90556 0.034407
0.91667 0.032712
0.92778 0.031047
0.93889 0.029413
0.95 0.027808
0.96111 0.026231
0.97222 0.024683
0.98333 0.023161
0.99444 0.021667
1.0056 0.020198
1.0167 0.018755
1.0278 0.017337
1.0389 0.015942
1.05 0.014572


==> data/print_data/19.txt <==
-0.05 0.93528
-0.038889 0.90223
-0.027778 0.87077
-0.016667 0.84078
-0.0055556 0.81218
0.0055556 0.78488
0.016667 0.75881
0.027778 0.7339
0.038889 0.71008
0.05 0.68728
0.061111 0.66544
0.072222 0.64452
0.083333 0.62447
0.094444 0.60523
0.10556 0.58676
0.11667 0.56903
0.12778 0.55199
0.13889 0.53561
0.15 0.51985
0.16111 0.50468
0.17222 0.49007
0.18333 0.47601
0.19444 0.46245
0.20556 0.44937
0.21667 0.43676
0.22778 0.42459
0.23889 0.41283
0.25 0.40148
0.26111 0.39051
0.27222 0.3799
0.28333 0.36964
0.29444 0.35972
0.30556 0.35011
0.31667 0.34081
0.32778 0.33181
0.33889 0.32308
0.35 0.31462
0.36111 0.30642
0.37222 0.29846
0.38333 0.29074
0.39444 0.28325
0.40556 0.27598
0.41667 0.26891
0.42778 0.26205
0.43889 0.25538
0.45 0.2489
0.46111 0.2426
0.47222 0.23647
0.48333 0.23051
0.49444 0.2247
0.50556 0.21905
0.51667 0.21356
0.52778 0.2082
0.53889 0.20298
0.55 0.1979
0.56111 0.19294
0.57222 0.18811
0.58333 0.1834
0.59444 0.17881
0.60556 0.17433
0.61667 0.16995
0.62778 0.16569
0.63889 0.16152
0.65 0.15745
0.66111 0.15348
0.67222 0.1496
0.68333 0.14581
0.69444 0.14211
0.70556 0.13849
0.71667 0.13495
0.72778 0.13149
0.73889 0.1281
0.75 0.12479
0.76111 0.12156
0.77222 0.11839
0.78333 0.11529
0.79444 0.11225
0.80556 0.10928
0.81667 0.10637
0.82778 0.10352
0.83889 0.10073
0.85 0.098001
0.86111 0.095324
0.87222 0.0927
0.88333 0.090128
0.89444 0.087607
0.90556 0.085136
0.91667 0.082714
0.92778 0.080338
0.93889 0.078007
0.95 0.075722
0.96111 0.073479
0.97222 0.071279
0.98333 0.06912
0.99444 0.067001
1.0056 0.064921
1.0167 0.062879
1.0278 0.060874
1.0389 0.058906
1.05 0.056973


==> data/print_data/215.txt <==
-0.05 1.7996
-0.038889 1.7277
-0.027778 1.6598
-0.016667 1.5956
-0.0055556 1.5349
0.0055556 1.4773
0.016667 1.4227
0.027778 1.3708
0.038889 1.3216
0.05 1.2748
0.061111 1.2303
0.072222 1.1879
0.083333 1.1475
0.094444 1.109
0.10556 1.0723
0.11667 1.0372
0.12778 1.0037
0.13889 0.97169
0.15 0.94104
0.16111 0.91171
0.17222 0.88362
0.18333 0.85669
0.19444 0.83087
0.20556 0.8061
0.21667 0.78232
0.22778 0.75948
0.23889 0.73753
0.25 0.71642
0.26111 0.69612
0.27222 0.67658
0.28333 0.65776
0.29444 0.63964
0.30556 0.62217
0.31667 0.60532
0.32778 0.58907
0.33889 0.57339
0.35 0.55825
0.36111 0.54362
0.37222 0.52949
0.38333 0.51583
0.39444 0.50262
0.40556 0.48984
0.41667 0.47747
0.42778 0.4655
0.43889 0.4539
0.45 0.44267
0.46111 0.43178
0.47222 0.42123
0.48333 0.41099
0.49444 0.40106
0.50556 0.39142
0.51667 0.38207
0.52778 0.37299
0.53889 0.36416
0.55 0.35559
0.56111 0.34726
0.57222 0.33916
0.58333 0.33129
0.59444 0.32363
0.60556 0.31617
0.61667 0.30892
0.62778 0.30186
0.63889 0.29498
0.65 0.28829
0.66111 0.28176
0.67222 0.27541
0.68333 0.26921
0.69444 0.26317
0.70556 0.25728
0.71667 0.25153
0.72778 0.24593
0.73889 0.24046
0.75 0.23512
0.76111 0.22991
0.77222 0.22483
0.78333 0.21986
0.79444 0.215
0.80556 0.21026
0.81667 0.20563
0.82778 0.2011
0.83889 0.19667
0.85 0.19235
0.86111 0.18811
0.87222 0.18397
0.88333 0.17992
0.89444 0.17596
0.90556 0.17208
0.91667 0.16829
0.92778 0.16457
0.93889 0.16093
0.95 0.15737
0.96111 0.15388
0.97222 0.15046
0.98333 0.14711
0.99444 0.14383
1.0056 0.14062
1.0167 0.13746
1.0278 0.13437
1.0389 0.13134
1.05 0.12837


==> data/print_data/24.txt <==
-0.05 6.3431
-0.038889 6.0076
-0.027778 5.696
-0.016667 5.4061
-0.0055556 5.1362
0.0055556 4.8846
0.016667 4.6496
0.027778 4.43
0.038889 4.2245
0.05 4.032
0.061111 3.8514
0.072222 3.6819
0.083333 3.5227
0.094444 3.3728
0.10556 3.2317
0.11667 3.0987
0.12778 2.9733
0.13889 2.8548
0.15 2.7428
0.16111 2.6369
0.17222 2.5367
0.18333 2.4417
0.19444 2.3516
0.20556 2.2661
0.21667 2.1849
0.22778 2.1077
0.23889 2.0343
0.25 1.9645
0.26111 1.8979
0.27222 1.8345
0.28333 1.774
0.29444 1.7163
0.30556 1.6612
0.31667 1.6085
0.32778 1.5582
0.33889 1.51
0.35 1.4639
0.36111 1.4197
0.37222 1.3774
0.38333 1.3368
0.39444 1.2978
0.40556 1.2605
0.41667 1.2246
0.42778 1.1901
0.43889 1.1569
0.45 1.1251
0.46111 1.0944
0.47222 1.0649
0.48333 1.0364
0.49444 1.009
0.50556 0.9826
0.51667 0.95713
0.52778 0.93256
0.53889 0.90885
0.55 0.88595
0.56111 0.86383
0.57222 0.84246
0.58333 0.82181
0.59444 0.80183
0.60556 0.78251
0.61667 0.76382
0.62778 0.74572
0.63889 0.72819
0.65 0.71122
0.66111 0.69477
0.67222 0.67882
0.68333 0.66336
0.69444 0.64837
0.70556 0.63382
0.71667 0.6197
0.72778 0.60599
0.73889 0.59268
0.75 0.57975
0.76111 0.56719
0.77222 0.55498
0.78333 0.54311
0.79444 0.53157
0.80556 0.52034
0.81667 0.50941
0.82778 0.49878
0.83889 0.48843
0.85 0.47836
0.86111 0.46854
0.87222 0.45899
0.88333 0.44967
0.89444 0.44059
0.90556 0.43174
0.91667 0.42311
0.92778 0.4147
0.93889 0.40649
0.95 0.39848
0.96111 0.39067
0.97222 0.38304
0.98333 0.37559
0.99444 0.36832
1.0056 0.36121
1.0167 0.35428
1.0278 0.3475
1.0389 0.34087
1.05 0.3344


==> data/print_data/G_0.txt <==
0 0.60793
0.010101 0.65071
0.020202 0.69187
0.030303 0.73147
0.040404 0.76961
0.050505 0.80636
0.060606 0.84179
0.070707 0.87595
0.080808 0.90891
0.090909 0.94074
0.10101 0.97147
0.11111 1.0012
0.12121 1.0299
0.13131 1.0576
0.14141 1.0845
0.15152 1.1105
0.16162 1.1357
0.17172 1.1601
0.18182 1.1837
0.19192 1.2066
0.20202 1.2289
0.21212 1.2504
0.22222 1.2714
0.23232 1.2917
0.24242 1.3114
0.25253 1.3306
0.26263 1.3493
0.27273 1.3674
0.28283 1.385
0.29293 1.4022
0.30303 1.4188
0.31313 1.4351
0.32323 1.4509
0.33333 1.4663
0.34343 1.4813
0.35354 1.496
0.36364 1.5102
0.37374 1.5241
0.38384 1.5377
0.39394 1.5509
0.40404 1.5638
0.41414 1.5764
0.42424 1.5887
0.43434 1.6008
0.44444 1.6125
0.45455 1.624
0.46465 1.6352
0.47475 1.6461
0.48485 1.6569
0.49495 1.6673
0.50505 1.6776
0.51515 1.6876
0.52525 1.6974
0.53535 1.707
0.54545 1.7164
0.55556 1.7256
0.56566 1.7346
0.57576 1.7434
0.58586 1.7521
0.59596 1.7605
0.60606 1.7688
0.61616 1.777
0.62626 1.7849
0.63636 1.7928
0.64646 1.8004
0.65657 1.808
0.66667 1.8153
0.67677 1.8226
0.68687 1.8297
0.69697 1.8366
0.70707 1.8435
0.71717 1.8502
0.72727 1.8568
0.73737 1.8633
0.74747 1.8696
0.75758 1.8759
0.76768 1.882
0.77778 1.888
0.78788 1.894
0.79798 1.8998
0.80808 1.9055
0.81818 1.9111
0.82828 1.9167
0.83838 1.9221
0.84848 1.9274
0.85859 1.9327
0.86869 1.9379
0.87879 1.943
0.88889 1.948
0.89899 1.9529
0.90909 1.9578
0.91919 1.9625
0.92929 1.9672
0.93939 1.9718
0.94949 1.9764
0.9596 1.9809
0.9697 1.9853
0.9798 1.9896
0.9899 1.9939
1 1.9981


==> data/print_data/G_025.txt <==
0 0.81367
0.010101 0.8688
0.020202 0.92142
0.030303 0.97168
0.040404 1.0197
0.050505 1.0656
0.060606 1.1094
0.070707 1.1514
0.080808 1.1915
0.090909 1.2299
0.10101 1.2667
0.11111 1.3019
0.12121 1.3357
0.13131 1.3681
0.14141 1.3991
0.15152 1.429
0.16162 1.4576
0.17172 1.4851
0.18182 1.5115
0.19192 1.5369
0.20202 1.5614
0.21212 1.5849
0.22222 1.6075
0.23232 1.6293
0.24242 1.6503
0.25253 1.6705
0.26263 1.6901
0.27273 1.7089
0.28283 1.727
0.29293 1.7446
0.30303 1.7615
0.31313 1.7779
0.32323 1.7937
0.33333 1.809
0.34343 1.8238
0.35354 1.8381
0.36364 1.8519
0.37374 1.8653
0.38384 1.8783
0.39394 1.8909
0.40404 1.9031
0.41414 1.9149
0.42424 1.9263
0.43434 1.9374
0.44444 1.9482
0.45455 1.9587
0.46465 1.9688
0.47475 1.9787
0.48485 1.9883
0.49495 1.9976
0.50505 2.0067
0.51515 2.0155
0.52525 2.024
0.53535 2.0323
0.54545 2.0404
0.55556 2.0483
0.56566 2.056
0.57576 2.0635
0.58586 2.0708
0.59596 2.0778
0.60606 2.0848
0.61616 2.0915
0.62626 2.0981
0.63636 2.1045
0.64646 2.1107
0.65657 2.1168
0.66667 2.1227
0.67677 2.1285
0.68687 2.1342
0.69697 2.1397
0.70707 2.1451
0.71717 2.1504
0.72727 2.1555
0.73737 2.1606
0.74747 2.1655
0.75758 2.1703
0.76768 2.175
0.77778 2.1796
0.78788 2.1841
0.79798 2.1885
0.80808 2.1928
0.81818 2.197
0.82828 2.2011
0.83838 2.2051
0.84848 2.2091
0.85859 2.2129
0.86869 2.2167
0.87879 2.2204
0.88889 2.224
0.89899 2.2276
0.90909 2.2311
0.91919 2.2345
0.92929 2.2378
0.93939 2.2411
0.94949 2.2443
0.9596 2.2475
0.9697 2.2506
0.9798 2.2536
0.9899 2.2566
1 2.2595


==> data/print_data/G_05.txt <==
0 1.0365
0.010101 1.1028
0.020202 1.1654
0.030303 1.2245
0.040404 1.2803
0.050505 1.3331
0.060606 1.3829
0.070707 1.4299
0.080808 1.4744
0.090909 1.5165
0.10101 1.5563
0.11111 1.594
0.12121 1.6297
0.13131 1.6636
0.14141 1.6957
0.15152 1.7261
0.16162 1.755
0.17172 1.7825
0.18182 1.8085
0.19192 1.8333
0.20202 1.8569
0.21212 1.8794
0.22222 1.9007
0.23232 1.9211
0.24242 1.9405
0.25253 1.9591
0.26263 1.9768
0.27273 1.9936
0.28283 2.0098
0.29293 2.0252
0.30303 2.04
0.31313 2.0541
0.32323 2.0676
0.33333 2.0805
0.34343 2.0929
0.35354 2.1048
0.36364 2.1162
0.37374 2.1272
0.38384 2.1377
0.39394 2.1478
0.40404 2.1575
0.41414 2.1668
0.42424 2.1758
0.43434 2.1844
0.44444 2.1927
0.45455 2.2007
0.46465 2.2084
0.47475 2.2158
0.48485 2.223
0.49495 2.2299
0.50505 2.2366
0.51515 2.243
0.52525 2.2492
0.53535 2.2552
0.54545 2.261
0.55556 2.2666
0.56566 2.272
0.57576 2.2772
0.58586 2.2823
0.59596 2.2872
0.60606 2.2919
0.61616 2.2965
0.62626 2.301
0.63636 2.3053
0.64646 2.3095
0.65657 2.3135
0.66667 2.3174
0.67677 2.3212
0.68687 2.3249
0.69697 2.3285
0.70707 2.332
0.71717 2.3354
0.72727 2.3387
0.73737 2.3419
0.74747 2.345
0.75758 2.348
0.76768 2.3509
0.77778 2.3537
0.78788 2.3565
0.79798 2.3592
0.80808 2.3618
0.81818 2.3644
0.82828 2.3669
0.83838 2.3693
0.84848 2.3716
0.85859 2.3739
0.86869 2.3762
0.87879 2.3784
0.88889 2.3805
0.89899 2.3826
0.90909 2.3846
0.91919 2.3865
0.92929 2.3885
0.93939 2.3903
0.94949 2.3922
0.9596 2.394
0.9697 2.3957
0.9798 2.3974
0.9899 2.3991
1 2.4007


==> data/print_data/G_075.txt <==
0 1.2668
0.010101 1.3416
0.020202 1.4111
0.030303 1.4758
0.040404 1.5359
0.050505 1.5917
0.060606 1.6437
0.070707 1.692
0.080808 1.7371
0.090909 1.779
0.10101 1.8181
0.11111 1.8545
0.12121 1.8885
0.13131 1.9202
0.14141 1.9499
0.15152 1.9777
0.16162 2.0036
0.17172 2.028
0.18182 2.0508
0.19192 2.0722
0.20202 2.0922
0.21212 2.1111
0.22222 2.1289
0.23232 2.1455
0.24242 2.1613
0.25253 2.1761
0.26263 2.1901
0.27273 2.2032
0.28283 2.2157
0.29293 2.2275
0.30303 2.2386
0.31313 2.2491
0.32323 2.2591
0.33333 2.2686
0.34343 2.2776
0.35354 2.2861
0.36364 2.2941
0.37374 2.3018
0.38384 2.3091
0.39394 2.3161
0.40404 2.3227
0.41414 2.329
0.42424 2.335
0.43434 2.3407
0.44444 2.3462
0.45455 2.3514
0.46465 2.3564
0.47475 2.3611
0.48485 2.3657
0.49495 2.37
0.50505 2.3742
0.51515 2.3782
0.52525 2.382
0.53535 2.3856
0.54545 2.3891
0.55556 2.3925
0.56566 2.3957
0.57576 2.3988
0.58586 2.4018
0.59596 2.4046
0.60606 2.4074
0.61616 2.41
0.62626 2.4126
0.63636 2.415
0.64646 2.4174
0.65657 2.4196
0.66667 2.4218
0.67677 2.4239
0.68687 2.4259
0.69697 2.4279
0.70707 2.4298
0.71717 2.4316
0.72727 2.4333
0.73737 2.435
0.74747 2.4367
0.75758 2.4383
0.76768 2.4398
0.77778 2.4413
0.78788 2.4427
0.79798 2.4441
0.80808 2.4454
0.81818 2.4467
0.82828 2.448
0.83838 2.4492
0.84848 2.4504
0.85859 2.4515
0.86869 2.4526
0.87879 2.4537
0.88889 2.4547
0.89899 2.4557
0.90909 2.4567
0.91919 2.4576
0.92929 2.4586
0.93939 2.4594
0.94949 2.4603
0.9596 2.4612
0.9697 2.462
0.9798 2.4628
0.9899 2.4635
1 2.4643


==> data/print_data/G_1.txt <==
0 1.4938
0.010101 1.5729
0.020202 1.6451
0.030303 1.7108
0.040404 1.7708
0.050505 1.8255
0.060606 1.8754
0.070707 1.9209
0.080808 1.9625
0.090909 2.0006
0.10101 2.0354
0.11111 2.0673
0.12121 2.0966
0.13131 2.1234
0.14141 2.1481
0.15152 2.1708
0.16162 2.1917
0.17172 2.211
0.18182 2.2288
0.19192 2.2453
0.20202 2.2605
0.21212 2.2746
0.22222 2.2876
0.23232 2.2997
0.24242 2.311
0.25253 2.3215
0.26263 2.3312
0.27273 2.3403
0.28283 2.3487
0.29293 2.3566
0.30303 2.364
0.31313 2.3709
0.32323 2.3774
0.33333 2.3834
0.34343 2.3891
0.35354 2.3945
0.36364 2.3995
0.37374 2.4042
0.38384 2.4086
0.39394 2.4128
0.40404 2.4167
0.41414 2.4204
0.42424 2.4239
0.43434 2.4272
0.44444 2.4303
0.45455 2.4333
0.46465 2.4361
0.47475 2.4387
0.48485 2.4412
0.49495 2.4436
0.50505 2.4458
0.51515 2.448
0.52525 2.45
0.53535 2.4519
0.54545 2.4538
0.55556 2.4555
0.56566 2.4572
0.57576 2.4588
0.58586 2.4603
0.59596 2.4617
0.60606 2.4631
0.61616 2.4644
0.62626 2.4656
0.63636 2.4668
0.64646 2.468
0.65657 2.4691
0.66667 2.4701
0.67677 2.4711
0.68687 2.4721
0.69697 2.473
0.70707 2.4739
0.71717 2.4747
0.72727 2.4755
0.73737 2.4763
0.74747 2.477
0.75758 2.4777
0.76768 2.4784
0.77778 2.4791
0.78788 2.4797
0.79798 2.4803
0.80808 2.4809
0.81818 2.4815
0.82828 2.482
0.83838 2.4825
0.84848 2.483
0.85859 2.4835
0.86869 2.484
0.87879 2.4844
0.88889 2.4848
0.89899 2.4853
0.90909 2.4857
0.91919 2.4861
0.92929 2.4864
0.93939 2.4868
0.94949 2.4871
0.9596 2.4875
0.9697 2.4878
0.9798 2.4881
0.9899 2.4884
1 2.4887


==> data/print_data/vector_param/pIMCNN_area_plot_iso_1_4.txt <==
F11 P11 P11_min P11_max P21 P21_min P21_max P33 P33_min P33_max 
5.000000000000000000e-01 -2.701067602301770787e+00 -2.744151353836059570e+00 -2.543664455413818359e+00 -8.809678764430255438e-01 -8.977609872817993164e-01 -8.216372132301330566e-01 0.000000000000000000e+00 -6.848940998315811157e-02 2.380842901766300201e-02
5.100000000000000089e-01 -2.574748582465668623e+00 -2.616170644760131836e+00 -2.422228336334228516e+00 -8.383107402707239419e-01 -8.544949889183044434e-01 -7.806499600410461426e-01 0.000000000000000000e+00 -6.679323315620422363e-02 2.276318520307540894e-02
5.200000000000000178e-01 -2.455107470834096084e+00 -2.494873046875000000e+00 -2.307355403900146484e+00 -7.978383976240006614e-01 -8.134002685546875000e-01 -7.417947649955749512e-01 0.000000000000000000e+00 -6.509304791688919067e-02 2.181331813335418701e-02
5.300000000000000266e-01 -2.341651764316678985e+00 -2.379814386367797852e+00 -2.198500394821166992e+00 -7.594040113575019069e-01 -7.743877172470092773e-01 -7.049740552902221680e-01 0.000000000000000000e+00 -6.338834762573242188e-02 2.089336700737476349e-02
5.400000000000000355e-01 -2.233933532170593761e+00 -2.270555734634399414e+00 -2.095301151275634766e+00 -7.228730218938509422e-01 -7.372801899909973145e-01 -6.700126528739929199e-01 0.000000000000000000e+00 -6.170965358614921570e-02 2.003318816423416138e-02
5.500000000000000444e-01 -2.131544662262296441e+00 -2.166718244552612305e+00 -1.997277379035949707e+00 -6.881219229602311138e-01 -7.020001411437988281e-01 -6.367991566658020020e-01 0.000000000000000000e+00 -6.003524735569953918e-02 1.919000223278999329e-02
5.600000000000000533e-01 -2.034112688555469450e+00 -2.067915916442871094e+00 -1.904155492782592773e+00 -6.550371785816061498e-01 -6.683829426765441895e-01 -6.052324771881103516e-01 0.000000000000000000e+00 -5.839490890502929688e-02 1.839353516697883606e-02
5.700000000000000622e-01 -1.941297119770494239e+00 -1.973693966865539551e+00 -1.815528154373168945e+00 -6.235142628622254435e-01 -6.363511681556701660e-01 -5.752111077308654785e-01 0.000000000000000000e+00 -5.676716193556785583e-02 1.763230003416538239e-02
5.800000000000000711e-01 -1.852786201631768881e+00 -1.883934617042541504e+00 -1.731126070022583008e+00 -5.934568068131230723e-01 -6.058061718940734863e-01 -5.466279983520507812e-01 0.000000000000000000e+00 -5.516118556261062622e-02 1.689523085951805115e-02
5.899999999999999689e-01 -1.768294055264956199e+00 -1.798197627067565918e+00 -1.650663971900939941e+00 -5.647758387139649727e-01 -5.766584873199462891e-01 -5.193954110145568848e-01 0.000000000000000000e+00 -5.354632809758186340e-02 1.620129868388175964e-02
5.999999999999999778e-01 -1.687558142546933038e+00 -1.716270923614501953e+00 -1.573856234550476074e+00 -5.373891063928314393e-01 -5.488126277923583984e-01 -4.934245049953460693e-01 0.000000000000000000e+00 -5.196160823106765747e-02 1.551005057990550995e-02
6.099999999999999867e-01 -1.610337016345471772e+00 -1.637886047363281250e+00 -1.500480771064758301e+00 -5.112204714326721300e-01 -5.222012996673583984e-01 -4.686687588691711426e-01 0.000000000000000000e+00 -5.039616301655769348e-02 1.485043205320835114e-02
6.199999999999999956e-01 -1.536408319799000166e+00 -1.562879323959350586e+00 -1.430340170860290527e+00 -4.861993666306725359e-01 -4.967600405216217041e-01 -4.450260698795318604e-01 0.000000000000000000e+00 -4.883950203657150269e-02 1.422153785824775696e-02
6.300000000000000044e-01 -1.465567003564003157e+00 -1.490936398506164551e+00 -1.363177418708801270e+00 -4.622603092640685252e-01 -4.724079370498657227e-01 -4.224555492401123047e-01 0.000000000000000000e+00 -4.730062559247016907e-02 1.363207679241895676e-02
6.400000000000000133e-01 -1.397623734103321302e+00 -1.421968460083007812e+00 -1.298877000808715820e+00 -4.393424636175436437e-01 -4.490765929222106934e-01 -4.008801579475402832e-01 0.000000000000000000e+00 -4.578827694058418274e-02 1.305250823497772217e-02
6.500000000000000222e-01 -1.332403470440748805e+00 -1.355750679969787598e+00 -1.237187981605529785e+00 -4.173892471483325317e-01 -4.267332851886749268e-01 -3.802492022514343262e-01 0.000000000000000000e+00 -4.427323490381240845e-02 1.249191630631685257e-02
6.600000000000000311e-01 -1.269744188748046732e+00 -1.292072653770446777e+00 -1.177995800971984863e+00 -3.963479753515541382e-01 -4.053092598915100098e-01 -3.605093657970428467e-01 0.000000000000000000e+00 -4.276460781693458557e-02 1.194040197879076004e-02
6.700000000000000400e-01 -1.209495737934003001e+00 -1.230930209159851074e+00 -1.121202945709228516e+00 -3.761695409895021713e-01 -3.847662210464477539e-01 -3.416139483451843262e-01 0.000000000000000000e+00 -4.129909723997116089e-02 1.142552681267261505e-02
6.799999999999999378e-01 -1.151518810835692186e+00 -1.172035098075866699e+00 -1.066550016403198242e+00 -3.568081239456464826e-01 -3.650534152984619141e-01 -3.235225975513458252e-01 0.000000000000000000e+00 -3.982937335968017578e-02 1.090950425714254379e-02
6.899999999999999467e-01 -1.095684017950366851e+00 -1.115299940109252930e+00 -1.014011144638061523e+00 -3.382209283647695797e-01 -3.461083173751831055e-01 -3.061827719211578369e-01 0.000000000000000000e+00 -3.836440667510032654e-02 1.041058078408241272e-02
6.999999999999999556e-01 -1.041871052107055773e+00 -1.060607314109802246e+00 -9.634426832199096680e-01 -3.203679441800385552e-01 -3.279158771038055420e-01 -2.895618975162506104e-01 0.000000000000000000e+00 -3.694020211696624756e-02 9.937396273016929626e-03
7.099999999999999645e-01 -9.899679341727952719e-01 -1.007891654968261719e+00 -9.147636890411376953e-01 -3.032117304474325481e-01 -3.104302883148193359e-01 -2.736263871192932129e-01 0.000000000000000000e+00 -3.554662317037582397e-02 9.480303153395652771e-03
7.199999999999999734e-01 -9.398703307408748930e-01 -9.569826126098632812e-01 -8.677946925163269043e-01 -2.867172182445732465e-01 -2.936094403266906738e-01 -2.583348751068115234e-01 0.000000000000000000e+00 -3.413797169923782349e-02 9.038895368576049805e-03
7.299999999999999822e-01 -8.914809362312926533e-01 -9.077968001365661621e-01 -8.224406242370605469e-01 -2.708515310925195818e-01 -2.774282395839691162e-01 -2.436473220586776733e-01 0.000000000000000000e+00 -3.273213654756546021e-02 8.603875525295734406e-03
7.399999999999999911e-01 -8.447089124097856283e-01 -8.602604269981384277e-01 -7.787371277809143066e-01 -2.555838211802430315e-01 -2.618514597415924072e-01 -2.295494228601455688e-01 0.000000000000000000e+00 -3.135537728667259216e-02 8.166200481355190277e-03
7.500000000000000000e-01 -7.994693793952042382e-01 -8.142398595809936523e-01 -7.364631891250610352e-01 -2.408851197768966113e-01 -2.468473166227340698e-01 -2.160098105669021606e-01 0.000000000000000000e+00 -3.000691719353199005e-02 7.787383627146482468e-03
7.600000000000000089e-01 -7.556829528119675121e-01 -7.697221636772155762e-01 -6.956232786178588867e-01 -2.267282004425846820e-01 -2.323958426713943481e-01 -2.029916048049926758e-01 0.000000000000000000e+00 -2.865106239914894104e-02 7.378892973065376282e-03
7.700000000000000178e-01 -7.132753222379100144e-01 -7.266166210174560547e-01 -6.561145186424255371e-01 -2.130874538056294620e-01 -2.184691727161407471e-01 -1.904785931110382080e-01 0.000000000000000000e+00 -2.732247486710548401e-02 6.975950673222541809e-03
7.800000000000000266e-01 -6.721768671259670258e-01 -6.847845911979675293e-01 -6.178730130195617676e-01 -1.999387727856347385e-01 -2.050382047891616821e-01 -1.784400939941406250e-01 0.000000000000000000e+00 -2.601182647049427032e-02 6.604262161999940872e-03
7.900000000000000355e-01 -6.323223059701676974e-01 -6.442646384239196777e-01 -5.808104276657104492e-01 -1.872594472714186054e-01 -1.920832693576812744e-01 -1.668591499328613281e-01 0.000000000000000000e+00 -2.467576414346694946e-02 6.237484980374574661e-03
8.000000000000000444e-01 -5.936503758489087845e-01 -6.049316525459289551e-01 -5.449261665344238281e-01 -1.750280673872351422e-01 -1.795853227376937866e-01 -1.557129919528961182e-01 0.000000000000000000e+00 -2.339122258126735687e-02 5.849934648722410202e-03
8.100000000000000533e-01 -5.561035392093822693e-01 -5.666996836662292480e-01 -5.101265311241149902e-01 -1.632244345128796570e-01 -1.675133109092712402e-01 -1.449817121028900146e-01 0.000000000000000000e+00 -2.212324179708957672e-02 5.518115591257810593e-03
8.200000000000000622e-01 -5.196277153205797195e-01 -5.295821428298950195e-01 -4.763477146625518799e-01 -1.518294793982355173e-01 -1.558580249547958374e-01 -1.346459537744522095e-01 0.000000000000000000e+00 -2.082930132746696472e-02 5.182087887078523636e-03
8.300000000000000711e-01 -4.841720340159266778e-01 -4.934881031513214111e-01 -4.435514509677886963e-01 -1.408251866966170607e-01 -1.446001678705215454e-01 -1.246911436319351196e-01 0.000000000000000000e+00 -1.958497427403926849e-02 4.841887392103672028e-03
8.400000000000000799e-01 -4.496886097125282755e-01 -4.584074616432189941e-01 -4.116837978363037109e-01 -1.301945253576611006e-01 -1.337168663740158081e-01 -1.150948554277420044e-01 0.000000000000000000e+00 -1.835598610341548920e-02 4.522488918155431747e-03
8.500000000000000888e-01 -4.161323336759116254e-01 -4.242068529129028320e-01 -3.807338774204254150e-01 -1.199213843510504029e-01 -1.231962367892265320e-01 -1.058435514569282532e-01 0.000000000000000000e+00 -1.711713150143623352e-02 4.182167351245880127e-03
8.599999999999999867e-01 -3.834606830711827508e-01 -3.909397125244140625e-01 -3.505949974060058594e-01 -1.099905132845788169e-01 -1.130226552486419678e-01 -9.692616015672683716e-02 0.000000000000000000e+00 -1.590132154524326324e-02 3.886989783495664597e-03
8.699999999999999956e-01 -3.516335450837767551e-01 -3.585513830184936523e-01 -3.213107287883758545e-01 -1.003874674593501770e-01 -1.031849980354309082e-01 -8.832172304391860962e-02 0.000000000000000000e+00 -1.467534527182579041e-02 3.562611760571599007e-03
8.800000000000000044e-01 -3.206130548753162723e-01 -3.269550502300262451e-01 -2.928024232387542725e-01 -9.109855700469572659e-02 -9.366340190172195435e-02 -8.002407103776931763e-02 0.000000000000000000e+00 -1.351237762719392776e-02 3.258245997130870819e-03
8.900000000000000133e-01 -2.903634460607315004e-01 -2.961235344409942627e-01 -2.649981975555419922e-01 -8.211079974317789243e-02 -8.444354683160781860e-02 -7.201210409402847290e-02 0.000000000000000000e+00 -1.230620406568050385e-02 2.957367571070790291e-03
9.000000000000000222e-01 -2.608509127310161824e-01 -2.660660445690155029e-01 -2.379290759563446045e-01 -7.341187747926969376e-02 -7.551652193069458008e-02 -6.428130716085433960e-02 0.000000000000000000e+00 -1.112170889973640442e-02 2.675960306078195572e-03
9.100000000000000311e-01 -2.320434818889177131e-01 -2.367059886455535889e-01 -2.115285545587539673e-01 -6.499009541971689785e-02 -6.687270849943161011e-02 -5.681538209319114685e-02 0.000000000000000000e+00 -9.958426468074321747e-03 2.397694857791066170e-03
9.199999999999999289e-01 -2.039108954865926082e-01 -2.079890221357345581e-01 -1.857512146234512329e-01 -5.683434447836496761e-02 -5.849578976631164551e-02 -4.960635304450988770e-02 0.000000000000000000e+00 -8.807954378426074982e-03 2.122494392096996307e-03
9.299999999999999378e-01 -1.764245012215655273e-01 -1.800111681222915649e-01 -1.606472730636596680e-01 -4.893406622898660574e-02 -5.037974566221237183e-02 -4.264452680945396423e-02 0.000000000000000000e+00 -7.701614405959844589e-03 1.826563500799238682e-03
9.399999999999999467e-01 -1.495571513579990186e-01 -1.525981128215789795e-01 -1.361091285943984985e-01 -4.127922029498946876e-02 -4.251040518283843994e-02 -3.591554611921310425e-02 0.000000000000000000e+00 -6.559953093528747559e-03 1.557398936711251736e-03
9.499999999999999556e-01 -1.232831089211899461e-01 -1.257972419261932373e-01 -1.121088415384292603e-01 -3.386025398387515484e-02 -3.487930819392204285e-02 -2.941421046853065491e-02 0.000000000000000000e+00 -5.430376157164573669e-03 1.298908377066254616e-03
9.599999999999999645e-01 -9.757796061812033794e-02 -9.959717839956283569e-02 -8.871775120496749878e-02 -2.666807398759667505e-02 -2.747872099280357361e-02 -2.312963083386421204e-02 0.000000000000000000e+00 -4.343738779425621033e-03 1.011982094496488571e-03
9.699999999999999734e-01 -7.241853597091404970e-02 -7.391005009412765503e-02 -6.578700244426727295e-02 -1.969401999766666814e-02 -2.029869519174098969e-02 -1.705361343920230865e-02 0.000000000000000000e+00 -3.237335709854960442e-03 7.589925662614405155e-04
9.799999999999999822e-01 -4.778283221423724331e-02 -4.877686500549316406e-02 -4.338278621435165405e-02 -1.292984007168711431e-02 -1.333025377243757248e-02 -1.117865927517414093e-02 0.000000000000000000e+00 -2.126791514456272125e-03 5.085805896669626236e-04
9.899999999999999911e-01 -2.364994432838332661e-02 -2.416296489536762238e-02 -2.146746776998043060e-02 -6.367667638061022886e-03 -6.566918455064296722e-03 -5.496611818671226501e-03 0.000000000000000000e+00 -1.058086752891540527e-03 2.453534398227930069e-04
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000000000000009e+00 2.318590100015750777e-02 2.101763524115085602e-02 2.366149984300136566e-02 6.180321765072163513e-03 5.317875184118747711e-03 6.377440877258777618e-03 0.000000000000000000e+00 -2.581297012511640787e-04 1.062887022271752357e-03
1.020000000000000018e+00 4.592574332237112089e-02 4.161591082811355591e-02 4.689502716064453125e-02 1.218013161579584690e-02 1.046425569802522659e-02 1.257240679115056992e-02 0.000000000000000000e+00 -4.835359286516904831e-04 2.115469658747315407e-03
1.030000000000000027e+00 6.823664874821019910e-02 6.181211024522781372e-02 6.969201564788818359e-02 1.800595616092851708e-02 1.544444914907217026e-02 1.859137602150440216e-02 0.000000000000000000e+00 -7.218217942863702774e-04 3.142932429909706116e-03
1.040000000000000036e+00 9.013492539429041051e-02 8.160171657800674438e-02 9.206082671880722046e-02 2.366403116372147244e-02 2.026550285518169403e-02 2.444160915911197662e-02 0.000000000000000000e+00 -9.877854026854038239e-04 4.160671960562467575e-03
1.050000000000000044e+00 1.116361136736667981e-01 1.010372489690780640e-01 1.140354350209236145e-01 2.916031701619492544e-02 2.493302337825298309e-02 3.012751974165439606e-02 0.000000000000000000e+00 -1.221467740833759308e-03 5.183789879083633423e-03
1.060000000000000053e+00 1.327550292565967960e-01 1.200855225324630737e-01 1.356119215488433838e-01 3.450051325649182432e-02 2.945317886769771576e-02 3.565572574734687805e-02 0.000000000000000000e+00 -1.452990691177546978e-03 6.182624027132987976e-03
1.070000000000000062e+00 1.535058032527446825e-01 1.388026922941207886e-01 1.568527966737747192e-01 3.969007219666892405e-02 3.382923081517219543e-02 4.103200137615203857e-02 0.000000000000000000e+00 -1.667641452513635159e-03 7.201849482953548431e-03
1.080000000000000071e+00 1.739019198180452863e-01 1.571578532457351685e-01 1.777002662420272827e-01 4.473421172297403076e-02 3.806803375482559204e-02 4.626153782010078430e-02 0.000000000000000000e+00 -1.924427109770476818e-03 8.182487450540065765e-03
1.089999999999999858e+00 1.939562513733484039e-01 1.752190738916397095e-01 1.982037127017974854e-01 4.963792732581155664e-02 4.217537119984626770e-02 5.135076493024826050e-02 0.000000000000000000e+00 -2.135045360773801804e-03 9.183619171380996704e-03
1.100000000000000089e+00 2.136810916184432585e-01 1.929494440555572510e-01 2.183897346258163452e-01 5.440600341666092937e-02 4.615463316440582275e-02 5.630052089691162109e-02 0.000000000000000000e+00 -2.358365571126341820e-03 1.014679484069347382e-02
1.109999999999999876e+00 2.330881864149909610e-01 2.103787362575531006e-01 2.382535934448242188e-01 5.904302394914362484e-02 5.000958591699600220e-02 6.111930310726165771e-02 0.000000000000000000e+00 -2.594230230897665024e-03 1.110156625509262085e-02
1.120000000000000107e+00 2.521887629397655539e-01 2.275302410125732422e-01 2.578076720237731934e-01 6.355338248422977288e-02 5.374480038881301880e-02 6.580822914838790894e-02 0.000000000000000000e+00 -2.799198962748050690e-03 1.206252723932266235e-02
1.129999999999999893e+00 2.709935568110006243e-01 2.444031983613967896e-01 2.770408093929290771e-01 6.794129158185564787e-02 5.736565962433815002e-02 7.037825137376785278e-02 0.000000000000000000e+00 -3.031153697520494461e-03 1.301528513431549072e-02
1.140000000000000124e+00 2.895128377483162097e-01 2.610142529010772705e-01 2.960274219512939453e-01 7.221079171873936997e-02 6.087206304073333740e-02 7.482311874628067017e-02 0.000000000000000000e+00 -3.261147066950798035e-03 1.397430151700973511e-02
1.149999999999999911e+00 3.077564336134540057e-01 2.773563265800476074e-01 3.147245049476623535e-01 7.636575966890205014e-02 6.427457928657531738e-02 7.915537804365158081e-02 0.000000000000000000e+00 -3.446491668000817299e-03 1.488257758319377899e-02
1.160000000000000142e+00 3.257337530278993643e-01 2.934301793575286865e-01 3.331401944160461426e-01 8.040991641504217913e-02 6.757205724716186523e-02 8.337668329477310181e-02 0.000000000000000000e+00 -3.687037620693445206e-03 1.581171900033950806e-02
1.169999999999999929e+00 3.434538066514140064e-01 3.092918992042541504e-01 3.512836694717407227e-01 8.434683461515649072e-02 7.077217847108840942e-02 8.748955279588699341e-02 0.000000000000000000e+00 -3.883247030898928642e-03 1.673326455056667328e-02
1.180000000000000160e+00 3.609252272108715021e-01 3.248905241489410400e-01 3.692194521427154541e-01 8.817994565332434864e-02 7.387106120586395264e-02 9.149908274412155151e-02 0.000000000000000000e+00 -4.120060242712497711e-03 1.763329468667507172e-02
1.189999999999999947e+00 3.781562883657677010e-01 3.402845859527587891e-01 3.868686258792877197e-01 9.191254630108740276e-02 7.687712460756301880e-02 9.540324658155441284e-02 0.000000000000000000e+00 -4.326963797211647034e-03 1.854012906551361084e-02
1.200000000000000178e+00 3.951549224818446393e-01 3.554431200027465820e-01 4.042990207672119141e-01 9.554780501440328366e-02 7.979513704776763916e-02 9.921573847532272339e-02 0.000000000000000000e+00 -4.574065562337636948e-03 1.939794421195983887e-02
1.209999999999999964e+00 4.119287373584895606e-01 3.704257905483245850e-01 4.215312004089355469e-01 9.908876788080263343e-02 8.262285590171813965e-02 1.029257252812385559e-01 0.000000000000000000e+00 -4.749777261167764664e-03 2.031849138438701630e-02
1.219999999999999973e+00 4.284850321039151977e-01 3.851841092109680176e-01 4.385087192058563232e-01 1.025383642681149815e-01 8.536496013402938843e-02 1.065536215901374817e-01 0.000000000000000000e+00 -4.979464225471019745e-03 2.116272412240505219e-02
1.229999999999999982e+00 4.448308119706674280e-01 3.997346758842468262e-01 4.552975594997406006e-01 1.058994121389600918e-01 8.802779018878936768e-02 1.100799366831779480e-01 0.000000000000000000e+00 -5.179827101528644562e-03 2.202804200351238251e-02
1.239999999999999991e+00 4.609728024742335561e-01 4.140921831130981445e-01 4.718526601791381836e-01 1.091746231064640027e-01 9.060382097959518433e-02 1.135317683219909668e-01 0.000000000000000000e+00 -5.406111478805541992e-03 2.290050685405731201e-02
1.250000000000000000e+00 4.769174626903479597e-01 4.282783567905426025e-01 4.882343411445617676e-01 1.123666072237404223e-01 9.311468899250030518e-02 1.168964654207229614e-01 0.000000000000000000e+00 -5.617016460746526718e-03 2.372540347278118134e-02
1.260000000000000009e+00 4.926709978079894525e-01 4.423067867755889893e-01 5.044406652450561523e-01 1.154778774993219514e-01 9.553916752338409424e-02 1.201752200722694397e-01 0.000000000000000000e+00 -5.812734365463256836e-03 2.461223304271697998e-02
1.270000000000000018e+00 5.082393710241570606e-01 4.561157822608947754e-01 5.204342603683471680e-01 1.185108542121243308e-01 9.790546447038650513e-02 1.233810186386108398e-01 0.000000000000000000e+00 -6.047690287232398987e-03 2.541114762425422668e-02
1.280000000000000027e+00 5.236283147650077074e-01 4.697867929935455322e-01 5.362505316734313965e-01 1.214678689776723108e-01 1.001856625080108643e-01 1.265081018209457397e-01 0.000000000000000000e+00 -6.253900472074747086e-03 2.625827677547931671e-02
1.290000000000000036e+00 5.388433413658038074e-01 4.833027124404907227e-01 5.518904924392700195e-01 1.243511686277941203e-01 1.024077385663986206e-01 1.295641958713531494e-01 0.000000000000000000e+00 -6.458615418523550034e-03 2.708581835031509399e-02
1.300000000000000044e+00 5.538897530464486074e-01 4.966473281383514404e-01 5.673826336860656738e-01 1.271629188569585178e-01 1.045624017715454102e-01 1.325469166040420532e-01 0.000000000000000000e+00 -6.675265263766050339e-03 2.790743485093116760e-02
1.310000000000000053e+00 5.687726515334807775e-01 5.098406076431274414e-01 5.827075242996215820e-01 1.299052077499904811e-01 1.066538244485855103e-01 1.354571729898452759e-01 0.000000000000000000e+00 -6.863662041723728180e-03 2.869651652872562408e-02
1.320000000000000062e+00 5.834969470548402315e-01 5.228948593139648438e-01 5.978469252586364746e-01 1.325800490534478626e-01 1.086844727396965027e-01 1.383008956909179688e-01 0.000000000000000000e+00 -7.090648170560598373e-03 2.951997891068458557e-02
1.330000000000000071e+00 5.980673668819082023e-01 5.358101725578308105e-01 6.128722429275512695e-01 1.351893853580764249e-01 1.106484532356262207e-01 1.410789340734481812e-01 0.000000000000000000e+00 -7.276277057826519012e-03 3.029794059693813324e-02
1.339999999999999858e+00 6.124884634990924726e-01 5.485839247703552246e-01 6.277366876602172852e-01 1.377350910674845497e-01 1.125630885362625122e-01 1.437987089157104492e-01 0.000000000000000000e+00 -7.487040013074874878e-03 3.109696507453918457e-02
1.350000000000000089e+00 6.267646222536771283e-01 5.612260699272155762e-01 6.424202919006347656e-01 1.402189752629386943e-01 1.144191175699234009e-01 1.464576572179794312e-01 0.000000000000000000e+00 -7.735821418464183807e-03 3.187737241387367249e-02
1.359999999999999876e+00 6.409000686888645104e-01 5.737200975418090820e-01 6.570041179656982422e-01 1.426427844050081328e-01 1.162205114960670471e-01 1.490467041730880737e-01 0.000000000000000000e+00 -7.917348295450210571e-03 3.262628987431526184e-02
1.370000000000000107e+00 6.548988754763712672e-01 5.860911607742309570e-01 6.714158654212951660e-01 1.450082049140170581e-01 1.179711967706680298e-01 1.515895575284957886e-01 0.000000000000000000e+00 -8.149906061589717865e-03 3.338326886296272278e-02
1.379999999999999893e+00 6.687649690052666074e-01 5.983735918998718262e-01 6.857338547706604004e-01 1.473168656255694209e-01 1.196685209870338440e-01 1.540640294551849365e-01 0.000000000000000000e+00 -8.354867808520793915e-03 3.417427465319633484e-02
1.390000000000000124e+00 6.825021356424944008e-01 6.105192303657531738e-01 6.998949050903320312e-01 1.495703401322393822e-01 1.213130876421928406e-01 1.564903557300567627e-01 0.000000000000000000e+00 -8.558471687138080597e-03 3.490819036960601807e-02
1.399999999999999911e+00 6.961140276792338044e-01 6.225534081459045410e-01 7.139626741409301758e-01 1.517701489980184670e-01 1.229055374860763550e-01 1.588594466447830200e-01 0.000000000000000000e+00 -8.773660287261009216e-03 3.571486845612525940e-02
1.410000000000000142e+00 7.096041689897372162e-01 6.344846487045288086e-01 7.279011011123657227e-01 1.539177619092911287e-01 1.244560927152633667e-01 1.611784100532531738e-01 0.000000000000000000e+00 -8.974564261734485626e-03 3.642617538571357727e-02
1.419999999999999929e+00 7.229759604282657293e-01 6.462775468826293945e-01 7.417129278182983398e-01 1.560145996773096566e-01 1.259652525186538696e-01 1.634446382522583008e-01 0.000000000000000000e+00 -9.187004528939723969e-03 3.715861216187477112e-02
1.430000000000000160e+00 7.362326849003368867e-01 6.579822897911071777e-01 7.554065585136413574e-01 1.580620361772385463e-01 1.274302750825881958e-01 1.656683236360549927e-01 0.000000000000000000e+00 -9.398079477250576019e-03 3.786083310842514038e-02
1.439999999999999947e+00 7.493775122936383593e-01 6.695688962936401367e-01 7.689951062202453613e-01 1.600614001883252646e-01 1.288516819477081299e-01 1.678435951471328735e-01 0.000000000000000000e+00 -9.646036662161350250e-03 3.859689086675643921e-02
1.450000000000000178e+00 7.624135040792209272e-01 6.811009645462036133e-01 7.824797630310058594e-01 1.620139771596917633e-01 1.302172392606735229e-01 1.699614822864532471e-01 0.000000000000000000e+00 -9.816215373575687408e-03 3.934105485677719116e-02
1.459999999999999964e+00 7.753436177424873899e-01 6.925075054168701172e-01 7.958615422248840332e-01 1.639210108841689106e-01 1.315528601408004761e-01 1.720384508371353149e-01 0.000000000000000000e+00 -1.002331636846065521e-02 4.002998769283294678e-02
1.469999999999999973e+00 7.881707109913337339e-01 7.038125395774841309e-01 8.091380000114440918e-01 1.657837051034150577e-01 1.328494250774383545e-01 1.740812808275222778e-01 0.000000000000000000e+00 -1.025435794144868851e-02 4.073994606733322144e-02
1.479999999999999982e+00 8.008975457751611460e-01 7.150369286537170410e-01 8.222966790199279785e-01 1.676032250386753630e-01 1.341136544942855835e-01 1.760746538639068604e-01 0.000000000000000000e+00 -1.049653440713882446e-02 4.143302887678146362e-02
1.489999999999999991e+00 8.135267920927771179e-01 7.261832952499389648e-01 8.353915810585021973e-01 1.693806988574174943e-01 1.353364884853363037e-01 1.780253648757934570e-01 0.000000000000000000e+00 -1.066203974187374115e-02 4.213447496294975281e-02
1.500000000000000000e+00 8.260610316264828112e-01 7.372360229492187500e-01 8.483970761299133301e-01 1.711172190788978753e-01 1.365183591842651367e-01 1.799370050430297852e-01 0.000000000000000000e+00 -1.090148836374282837e-02 4.281925037503242493e-02


==> data/print_data/vector_param/pIMCNN_area_plot_iso_2_4.txt <==
F11 P11 P11_min P11_max P21 P21_min P21_max P33 P33_min P33_max 
5.000000000000000000e-01 -4.578676070970820078e+00 -4.579865932464599609e+00 -4.549682617187500000e+00 -1.502846480406797358e+00 -1.503616809844970703e+00 -1.492106676101684570e+00 0.000000000000000000e+00 -1.020398829132318497e-02 3.465304384008049965e-03
5.100000000000000089e-01 -4.366085336227139457e+00 -4.367150783538818359e+00 -4.337907791137695312e+00 -1.430357127002125361e+00 -1.431049942970275879e+00 -1.419875025749206543e+00 0.000000000000000000e+00 -1.012932695448398590e-02 3.137028310447931290e-03
5.200000000000000178e-01 -4.164607413742035469e+00 -4.165517807006835938e+00 -4.137257575988769531e+00 -1.361557284888887498e+00 -1.362173080444335938e+00 -1.351336598396301270e+00 0.000000000000000000e+00 -1.005691569298505783e-02 2.825564239174127579e-03
5.300000000000000266e-01 -3.973431040913877776e+00 -3.974200010299682617e+00 -3.946830511093139648e+00 -1.296200610251461161e+00 -1.296740293502807617e+00 -1.286224722862243652e+00 0.000000000000000000e+00 -9.945170953869819641e-03 2.551107434555888176e-03
5.400000000000000355e-01 -3.791817617481761715e+00 -3.792415380477905273e+00 -3.765981435775756836e+00 -1.234061218510464242e+00 -1.234537363052368164e+00 -1.224346637725830078e+00 0.000000000000000000e+00 -9.825936518609523773e-03 2.312589669600129128e-03
5.500000000000000444e-01 -3.619093537550762907e+00 -3.619592666625976562e+00 -3.594020843505859375e+00 -1.174931658243924870e+00 -1.175354719161987305e+00 -1.165477037429809570e+00 0.000000000000000000e+00 -9.709549136459827423e-03 2.068246016278862953e-03
5.600000000000000533e-01 -3.454643448823077279e+00 -3.455098628997802734e+00 -3.430352210998535156e+00 -1.118621117220222061e+00 -1.118987083435058594e+00 -1.109411358833312988e+00 0.000000000000000000e+00 -9.575690142810344696e-03 1.828270033001899719e-03
5.700000000000000622e-01 -3.297904313143058985e+00 -3.298213720321655273e+00 -3.274306297302246094e+00 -1.064953830443290395e+00 -1.065263032913208008e+00 -1.055993556976318359e+00 0.000000000000000000e+00 -9.434773586690425873e-03 1.642571995034813881e-03
5.800000000000000711e-01 -3.148360161393115586e+00 -3.148584842681884766e+00 -3.125501155853271484e+00 -1.013767664478643082e+00 -1.014038324356079102e+00 -1.005064368247985840e+00 0.000000000000000000e+00 -9.267064742743968964e-03 1.460084109567105770e-03
5.899999999999999689e-01 -3.005537451515177594e+00 -3.005709171295166016e+00 -2.983376264572143555e+00 -9.649128559657641491e-01 -9.651306271553039551e-01 -9.564367532730102539e-01 0.000000000000000000e+00 -9.083026088774204254e-03 1.300389878451824188e-03
5.999999999999999778e-01 -2.869000951749177020e+00 -2.869096755981445312e+00 -2.847558736801147461e+00 -9.182508852966800861e-01 -9.184284210205078125e-01 -9.100193381309509277e-01 0.000000000000000000e+00 -8.912321180105209351e-03 1.143357018008828163e-03
6.099999999999999867e-01 -2.738350082250774253e+00 -2.738382101058959961e+00 -2.717591285705566406e+00 -8.736534690646386991e-01 -8.737861514091491699e-01 -8.656617403030395508e-01 0.000000000000000000e+00 -8.735195733606815338e-03 1.008280087262392044e-03
6.199999999999999956e-01 -2.613215657746355003e+00 -2.613171577453613281e+00 -2.593114852905273438e+00 -8.310016571001109797e-01 -8.311072587966918945e-01 -8.232577443122863770e-01 0.000000000000000000e+00 -8.551753126084804535e-03 8.657567668706178665e-04
6.300000000000000044e-01 -2.493256981724960575e+00 -2.493197441101074219e+00 -2.473805665969848633e+00 -7.901850217800038267e-01 -7.902562022209167480e-01 -7.826672792434692383e-01 0.000000000000000000e+00 -8.343003690242767334e-03 7.445701048709452152e-04
6.400000000000000133e-01 -2.378159249530209074e+00 -2.378051042556762695e+00 -2.359378337860107422e+00 -7.511009289457389881e-01 -7.511404156684875488e-01 -7.438172698020935059e-01 0.000000000000000000e+00 -8.147372864186763763e-03 6.442109006457030773e-04
6.500000000000000222e-01 -2.267631223384735328e+00 -2.267471551895141602e+00 -2.249459743499755859e+00 -7.136538810967593127e-01 -7.136757969856262207e-01 -7.066045999526977539e-01 0.000000000000000000e+00 -7.936313748359680176e-03 5.359832430258393288e-04
6.600000000000000311e-01 -2.161403147290468674e+00 -2.161216735839843750e+00 -2.143877744674682617e+00 -6.777549247565819446e-01 -6.777485013008117676e-01 -6.709391474723815918e-01 0.000000000000000000e+00 -7.728789001703262329e-03 4.480457282625138760e-04
6.700000000000000400e-01 -2.059224873952743895e+00 -2.058967113494873047e+00 -2.042337656021118164e+00 -6.433211148868496210e-01 -6.432814598083496094e-01 -6.367251873016357422e-01 0.000000000000000000e+00 -7.515414152294397354e-03 3.706739516928792000e-04
6.799999999999999378e-01 -1.960864179446230482e+00 -1.960601568222045898e+00 -1.944612503051757812e+00 -6.102750301306433256e-01 -6.102233529090881348e-01 -6.039115786552429199e-01 0.000000000000000000e+00 -7.314675487577915192e-03 2.760254719760268927e-04
6.899999999999999467e-01 -1.866105244424785203e+00 -1.865802526473999023e+00 -1.850444793701171875e+00 -5.785443334101684210e-01 -5.784747004508972168e-01 -5.724081993103027344e-01 0.000000000000000000e+00 -7.080585230141878128e-03 2.375422191107645631e-04
6.999999999999999556e-01 -1.774747283350429861e+00 -1.774420499801635742e+00 -1.759681105613708496e+00 -5.480613730649686044e-01 -5.479800701141357422e-01 -5.421506762504577637e-01 0.000000000000000000e+00 -6.859163753688335419e-03 1.633134233998134732e-04
7.099999999999999645e-01 -1.686603305455395718e+00 -1.686271548271179199e+00 -1.672138929367065430e+00 -5.187628202884297934e-01 -5.186636447906494141e-01 -5.130655765533447266e-01 0.000000000000000000e+00 -6.632089614868164062e-03 1.171428884845227003e-04
7.199999999999999734e-01 -1.601498993207349120e+00 -1.601163268089294434e+00 -1.587620019912719727e+00 -4.905893391105000112e-01 -4.904813170433044434e-01 -4.851156175136566162e-01 0.000000000000000000e+00 -6.408390589058399200e-03 6.265186675591394305e-05
7.299999999999999822e-01 -1.519271685692577867e+00 -1.518918156623840332e+00 -1.505946159362792969e+00 -4.634852856144122679e-01 -4.633703827857971191e-01 -4.582337439060211182e-01 0.000000000000000000e+00 -6.187962833791971207e-03 0.000000000000000000e+00
7.399999999999999911e-01 -1.439769455848649127e+00 -1.439398288726806641e+00 -1.427002191543579102e+00 -4.373984334443682953e-01 -4.372681379318237305e-01 -4.323551058769226074e-01 0.000000000000000000e+00 -5.935376975685358047e-03 -1.766481182130519301e-05
7.500000000000000000e-01 -1.362850271809742386e+00 -1.362485170364379883e+00 -1.350666761398315430e+00 -4.122797229995555646e-01 -4.121444523334503174e-01 -4.074497222900390625e-01 0.000000000000000000e+00 -5.703874863684177399e-03 -3.510076930979266763e-05
7.600000000000000089e-01 -1.288381233658482561e+00 -1.288005352020263672e+00 -1.276731133460998535e+00 -3.880830319880752000e-01 -3.879443407058715820e-01 -3.834714293479919434e-01 0.000000000000000000e+00 -5.475578829646110535e-03 -6.975259748287498951e-05
7.700000000000000178e-01 -1.216237878012583984e+00 -1.215868592262268066e+00 -1.205139398574829102e+00 -3.647649652789050623e-01 -3.646274209022521973e-01 -3.603625595569610596e-01 0.000000000000000000e+00 -5.259059835225343704e-03 -1.126322531490586698e-04
7.800000000000000266e-01 -1.146303543568154559e+00 -1.145943164825439453e+00 -1.135756254196166992e+00 -3.422846622086186952e-01 -3.421438932418823242e-01 -3.380928933620452881e-01 0.000000000000000000e+00 -5.011015571653842926e-03 -1.119299049605615437e-04
7.900000000000000355e-01 -1.078468791618285572e+00 -1.078100919723510742e+00 -1.068465352058410645e+00 -3.206036196908629288e-01 -3.204603791236877441e-01 -3.166225850582122803e-01 0.000000000000000000e+00 -4.791899118572473526e-03 -1.283544406760483980e-04
8.000000000000000444e-01 -1.012630876179771544e+00 -1.012304663658142090e+00 -1.003182649612426758e+00 -2.996855296696804283e-01 -2.995425462722778320e-01 -2.959088087081909180e-01 0.000000000000000000e+00 -4.558625631034374237e-03 -1.615930814296007156e-04
8.100000000000000533e-01 -9.486932588552158263e-01 -9.483472108840942383e-01 -9.397460818290710449e-01 -2.794961295728362605e-01 -2.793549597263336182e-01 -2.759227454662322998e-01 0.000000000000000000e+00 -4.311424680054187775e-03 -1.606217119842767715e-04
8.200000000000000622e-01 -8.865651642947354194e-01 -8.862500190734863281e-01 -8.781513571739196777e-01 -2.600030646041621152e-01 -2.598611414432525635e-01 -2.566320598125457764e-01 0.000000000000000000e+00 -4.100936464965343475e-03 -1.848782849265262485e-04
8.300000000000000711e-01 -8.261611722993664753e-01 -8.258611559867858887e-01 -8.182463049888610840e-01 -2.411757608070040915e-01 -2.410382330417633057e-01 -2.380056381225585938e-01 0.000000000000000000e+00 -3.851298242807388306e-03 -1.837929739849641919e-04
8.400000000000000799e-01 -7.674008432254990630e-01 -7.670922279357910156e-01 -7.599909305572509766e-01 -2.229853079253550086e-01 -2.228495627641677856e-01 -2.200131416320800781e-01 0.000000000000000000e+00 -3.621307900175452232e-03 -1.827265514293685555e-04
8.500000000000000888e-01 -7.102083735951250087e-01 -7.099293470382690430e-01 -7.032959461212158203e-01 -2.054043512231068513e-01 -2.052739262580871582e-01 -2.026333957910537720e-01 0.000000000000000000e+00 -3.385825548321008682e-03 -1.816784351831302047e-04
8.599999999999999867e-01 -6.545122791887580949e-01 -6.542369723320007324e-01 -6.481014490127563477e-01 -1.884069914694669057e-01 -1.882825791835784912e-01 -1.858304888010025024e-01 0.000000000000000000e+00 -3.153131343424320221e-03 -1.806481450330466032e-04
8.699999999999999956e-01 -6.002451030563530354e-01 -5.999977588653564453e-01 -5.943233370780944824e-01 -1.719686924024500796e-01 -1.718496233224868774e-01 -1.695847958326339722e-01 0.000000000000000000e+00 -2.923154272139072418e-03 -1.714699319563806057e-04
8.800000000000000044e-01 -5.473431463921937246e-01 -5.471182465553283691e-01 -5.419074892997741699e-01 -1.560661950100124262e-01 -1.559559404850006104e-01 -1.538782417774200439e-01 0.000000000000000000e+00 -2.695825416594743729e-03 -1.705190807115286589e-04
8.900000000000000133e-01 -4.957462200526248641e-01 -4.955378770828247070e-01 -4.907791614532470703e-01 -1.406774380925386592e-01 -1.405728906393051147e-01 -1.386802047491073608e-01 0.000000000000000000e+00 -2.479154150933027267e-03 -1.695838291198015213e-04
9.000000000000000222e-01 -4.453974151554316308e-01 -4.451872110366821289e-01 -4.409221410751342773e-01 -1.257814845554977023e-01 -1.256846636533737183e-01 -1.239729225635528564e-01 0.000000000000000000e+00 -2.232787664979696274e-03 -1.526005944469943643e-04
9.100000000000000311e-01 -3.962428908107889503e-01 -3.960698246955871582e-01 -3.922314345836639404e-01 -1.113584529738772255e-01 -1.112688779830932617e-01 -1.097380816936492920e-01 0.000000000000000000e+00 -2.013103105127811432e-03 -1.358045701636001468e-04
9.199999999999999289e-01 -3.482316778709964034e-01 -3.480610549449920654e-01 -3.446767032146453857e-01 -9.738945399535103853e-02 -9.730874001979827881e-02 -9.595592319965362549e-02 0.000000000000000000e+00 -1.771976822055876255e-03 -1.191912597278133035e-04
9.299999999999999378e-01 -3.013154970912827468e-01 -3.011670410633087158e-01 -2.982220351696014404e-01 -8.385653119870731254e-02 -8.378395438194274902e-02 -8.260621130466461182e-02 0.000000000000000000e+00 -1.541344914585351944e-03 -1.185649962280876935e-04
9.399999999999999467e-01 -2.554485904659477558e-01 -2.553316652774810791e-01 -2.528252303600311279e-01 -7.074260604783161321e-02 -7.068061828613281250e-02 -6.967658549547195435e-02 0.000000000000000000e+00 -1.336749293841421604e-03 -1.022220021695829928e-04
9.499999999999999556e-01 -2.105875651453726072e-01 -2.104937285184860229e-01 -2.083953469991683960e-01 -5.803142661726457679e-02 -5.797939375042915344e-02 -5.714626982808113098e-02 0.000000000000000000e+00 -1.095186918973922729e-03 -8.605040784459561110e-05
9.599999999999999645e-01 -1.666912480078631686e-01 -1.665999293327331543e-01 -1.649506241083145142e-01 -4.570751980220503358e-02 -4.566479846835136414e-02 -4.500276222825050354e-02 0.000000000000000000e+00 -8.716864977031946182e-04 -6.226332334335893393e-05
9.699999999999999734e-01 -1.237205509227885802e-01 -1.236645057797431946e-01 -1.224327757954597473e-01 -3.375614673630027152e-02 -3.372415900230407715e-02 -3.323049843311309814e-02 0.000000000000000000e+00 -6.814427906647324562e-04 -4.646200977731496096e-05
9.799999999999999822e-01 -8.163834532657095189e-02 -8.159506320953369141e-02 -8.079255372285842896e-02 -2.216326117583938132e-02 -2.214154787361621857e-02 -2.181408368051052094e-02 0.000000000000000000e+00 -4.623005515895783901e-04 -3.082003604504279792e-05
9.899999999999999911e-01 -4.040934551962773597e-02 -4.039783775806427002e-02 -3.999119997024536133e-02 -1.091547062558375497e-02 -1.090463902801275253e-02 -1.074171718209981918e-02 0.000000000000000000e+00 -2.300076594110578299e-04 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000000000000009e+00 3.962160980347907008e-02 3.919786214828491211e-02 3.959985449910163879e-02 1.059534236793949896e-02 1.042307727038860321e-02 1.058429758995771408e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.125875471392646432e-04
1.020000000000000018e+00 7.848586396639468943e-02 7.763803005218505859e-02 7.843698561191558838e-02 2.088219654302360048e-02 2.053899317979812622e-02 2.086035721004009247e-02 0.000000000000000000e+00 3.022384771611541510e-05 4.533577011898159981e-04
1.030000000000000027e+00 1.166216921941719137e-01 1.153443157672882080e-01 1.165503785014152527e-01 3.087168078751216516e-02 3.035930730402469635e-02 3.083823807537555695e-02 0.000000000000000000e+00 3.008012572536244988e-05 6.467226776294410229e-04
1.040000000000000036e+00 1.540566561135582879e-01 1.523914039134979248e-01 1.539910584688186646e-01 4.057441948971984153e-02 3.989436477422714233e-02 4.052961990237236023e-02 0.000000000000000000e+00 7.484608067898079753e-05 8.532453211955726147e-04
1.050000000000000044e+00 1.908170261763746101e-01 1.887147873640060425e-01 1.906938254833221436e-01 5.000056935541283276e-02 4.915392398834228516e-02 4.994498565793037415e-02 0.000000000000000000e+00 1.042955263983458281e-04 1.072754035703837872e-03
1.060000000000000053e+00 2.269278535601537972e-01 2.244436889886856079e-01 2.268032431602478027e-01 5.915984398480163275e-02 5.814843624830245972e-02 5.909248813986778259e-02 0.000000000000000000e+00 1.186437948490493000e-04 1.290251268073916435e-03
1.070000000000000062e+00 2.624130373894757451e-01 2.595264017581939697e-01 2.622837722301483154e-01 6.806153694579913926e-02 6.688673049211502075e-02 6.798239052295684814e-02 0.000000000000000000e+00 1.476253382861614227e-04 1.476253382861614227e-03
1.080000000000000071e+00 2.972953878881750001e-01 2.939852774143218994e-01 2.971250116825103760e-01 7.671454346108166900e-02 7.537882030010223389e-02 7.662518322467803955e-02 0.000000000000000000e+00 1.616506924619898200e-04 1.675289007835090160e-03
1.089999999999999858e+00 3.315966850834982105e-01 3.279116451740264893e-01 3.314260244369506836e-01 8.512738077206986886e-02 8.363082259893417358e-02 8.502610027790069580e-02 0.000000000000000000e+00 1.755528646754100919e-04 1.887193298898637295e-03
1.100000000000000089e+00 3.653377344771103208e-01 3.612761795520782471e-01 3.651483952999114990e-01 9.330820732433778297e-02 9.165327250957489014e-02 9.319616109132766724e-02 0.000000000000000000e+00 2.038984675891697407e-04 2.097241347655653954e-03
1.109999999999999876e+00 3.985384186214375180e-01 3.940752744674682617e-01 3.983220458030700684e-01 1.012648407873167206e-01 9.945330768823623657e-02 1.011434420943260193e-01 0.000000000000000000e+00 2.174971741624176502e-04 2.305470174178481102e-03
1.120000000000000107e+00 4.312177459418494174e-01 4.263834357261657715e-01 4.309957623481750488e-01 1.090047750494685663e-01 1.070369929075241089e-01 1.088704019784927368e-01 0.000000000000000000e+00 2.454169734846800566e-04 2.483042422682046890e-03
1.129999999999999893e+00 4.633938964415076356e-01 4.581762552261352539e-01 4.631446599960327148e-01 1.165351962105544703e-01 1.144138649106025696e-01 1.163920313119888306e-01 0.000000000000000000e+00 2.587248163763433695e-04 2.687863539904356003e-03
1.140000000000000124e+00 4.950842645990080615e-01 4.894813895225524902e-01 4.948051869869232178e-01 1.238629976709269831e-01 1.215887814760208130e-01 1.237087100744247437e-01 0.000000000000000000e+00 3.005460894200950861e-04 2.890967065468430519e-03
1.149999999999999911e+00 5.263054997813795266e-01 5.203291177749633789e-01 5.260242223739624023e-01 1.309947943387857194e-01 1.285691708326339722e-01 1.308314651250839233e-01 0.000000000000000000e+00 3.135138249490410089e-04 3.078135894611477852e-03
1.160000000000000142e+00 5.570735442219285627e-01 5.507250428199768066e-01 5.567730069160461426e-01 1.379369360678300294e-01 1.353596150875091553e-01 1.377630978822708130e-01 0.000000000000000000e+00 3.263771941419690847e-04 3.263771999627351761e-03
1.169999999999999929e+00 5.874036687231078968e-01 5.806770324707031250e-01 5.870843529701232910e-01 1.446955203087943731e-01 1.419717222452163696e-01 1.445117294788360596e-01 0.000000000000000000e+00 3.532689297571778297e-04 3.462035441771149635e-03
1.180000000000000160e+00 6.173105063222201760e-01 6.102467179298400879e-01 6.169849038124084473e-01 1.512764040804482624e-01 1.484044790267944336e-01 1.510834246873855591e-01 0.000000000000000000e+00 3.658705390989780426e-04 3.644633572548627853e-03
1.189999999999999947e+00 6.468080839818137751e-01 6.393730044364929199e-01 6.464662551879882812e-01 1.576852152728136225e-01 1.546657085418701172e-01 1.574789881706237793e-01 0.000000000000000000e+00 4.064019012730568647e-04 3.839797340333461761e-03
1.200000000000000178e+00 6.759098524507434202e-01 6.681134104728698730e-01 6.755594015121459961e-01 1.639273633337892666e-01 1.607682555913925171e-01 1.637148112058639526e-01 0.000000000000000000e+00 4.047380934935063124e-04 4.019468091428279877e-03
1.209999999999999964e+00 7.046287144787605206e-01 6.964973807334899902e-01 7.042747735977172852e-01 1.700080493790773195e-01 1.667039394378662109e-01 1.697879582643508911e-01 0.000000000000000000e+00 4.447940154932439327e-04 4.239442758262157440e-03
1.219999999999999973e+00 7.329770513362348083e-01 7.244759202003479004e-01 7.326014041900634766e-01 1.759322757500275114e-01 1.724853962659835815e-01 1.757006198167800903e-01 0.000000000000000000e+00 4.568461736198514700e-04 4.388492088764905930e-03
1.229999999999999982e+00 7.609667478950257191e-01 7.521112561225891113e-01 7.605633139610290527e-01 1.817048550743013136e-01 1.781216412782669067e-01 1.814705133438110352e-01 0.000000000000000000e+00 4.688091867137700319e-04 4.577783867716789246e-03
1.239999999999999991e+00 7.886092163803501975e-01 7.794286012649536133e-01 7.882119417190551758e-01 1.873304188402874770e-01 1.836094856262207031e-01 1.870875805616378784e-01 0.000000000000000000e+00 4.806845681741833687e-04 4.738176241517066956e-03
1.250000000000000000e+00 8.159154186678008180e-01 8.063987493515014648e-01 8.155193328857421875e-01 1.928134255166527866e-01 1.889543533325195312e-01 1.925606876611709595e-01 0.000000000000000000e+00 4.924738314002752304e-04 4.911058582365512848e-03
1.260000000000000009e+00 8.428958875357042135e-01 8.330214619636535645e-01 8.424667119979858398e-01 1.981581682541180833e-01 1.941615194082260132e-01 1.978985667228698730e-01 0.000000000000000000e+00 5.178049323149025440e-04 5.109916906803846359e-03
1.270000000000000018e+00 8.695607465737217323e-01 8.593665361404418945e-01 8.691417574882507324e-01 2.033687821908503890e-01 1.992429792881011963e-01 2.031080722808837891e-01 0.000000000000000000e+00 5.293735302984714508e-04 5.280161742120981216e-03
1.280000000000000027e+00 8.959197291536846741e-01 8.854033946990966797e-01 8.954936861991882324e-01 2.084492513816837700e-01 2.041868567466735840e-01 2.081757038831710815e-01 0.000000000000000000e+00 5.543825100176036358e-04 5.435653030872344971e-03
1.290000000000000036e+00 9.219821963367504924e-01 9.111177921295166016e-01 9.215396642684936523e-01 2.134034153637462405e-01 2.090100795030593872e-01 2.131268382072448730e-01 0.000000000000000000e+00 5.657385336235165596e-04 5.616975482553243637e-03
1.300000000000000044e+00 9.477571538070195256e-01 9.365813732147216797e-01 9.473196268081665039e-01 2.182349754124035812e-01 2.137141972780227661e-01 2.179545909166336060e-01 0.000000000000000000e+00 5.770166171714663506e-04 5.770165938884019852e-03
1.310000000000000053e+00 9.732532679713256085e-01 9.617472290992736816e-01 9.728072881698608398e-01 2.229475004578272967e-01 2.182957082986831665e-01 2.226605415344238281e-01 0.000000000000000000e+00 5.882179830223321915e-04 5.962390918284654617e-03
1.320000000000000062e+00 9.984788811657275831e-01 9.866530895233154297e-01 9.980393052101135254e-01 2.275444327265274402e-01 2.227694690227508545e-01 2.272545546293258667e-01 0.000000000000000000e+00 6.126626394689083099e-04 6.113307550549507141e-03
1.330000000000000071e+00 1.023442026084185441e+00 1.011301279067993164e+00 1.022999525070190430e+00 2.320290930923953610e-01 2.271268516778945923e-01 2.317346781492233276e-01 0.000000000000000000e+00 6.236650515347719193e-04 6.263189017772674561e-03
1.339999999999999858e+00 1.048150439478465978e+00 1.035700678825378418e+00 1.047714591026306152e+00 2.364046861717861714e-01 2.313792705535888672e-01 2.361089736223220825e-01 0.000000000000000000e+00 6.345949368551373482e-04 6.438494659960269928e-03
1.350000000000000089e+00 1.072611575131610318e+00 1.059837341308593750e+00 1.072153210639953613e+00 2.406743051654250398e-01 2.355279326438903809e-01 2.403787225484848022e-01 0.000000000000000000e+00 6.454534595832228661e-04 6.586259696632623672e-03
1.359999999999999876e+00 1.096832616200055455e+00 1.083759307861328125e+00 1.096388936042785645e+00 2.448409364678372224e-01 2.395741641521453857e-01 2.445386350154876709e-01 0.000000000000000000e+00 6.431168876588344574e-04 6.733039859682321548e-03
1.370000000000000107e+00 1.120820486908220781e+00 1.107423901557922363e+00 1.120375156402587891e+00 2.489074640563595509e-01 2.435224354267120361e-01 2.486096471548080444e-01 0.000000000000000000e+00 6.408055196516215801e-04 6.878850981593132019e-03
1.379999999999999893e+00 1.144581863672637256e+00 1.130920648574829102e+00 1.144155263900756836e+00 2.528766736689885830e-01 2.473674267530441284e-01 2.525733113288879395e-01 0.000000000000000000e+00 6.776118534617125988e-04 7.075831294059753418e-03
1.390000000000000124e+00 1.168123185666415598e+00 1.154139876365661621e+00 1.167691111564636230e+00 2.567512567855172456e-01 2.511298060417175293e-01 2.564470767974853516e-01 0.000000000000000000e+00 6.752109620720148087e-04 7.193594239652156830e-03
1.399999999999999911e+00 1.191450664866465337e+00 1.177170395851135254e+00 1.191033244132995605e+00 2.605338144182284266e-01 2.547976076602935791e-01 2.602288126945495605e-01 0.000000000000000000e+00 6.857746047899127007e-04 7.362372707575559616e-03
1.410000000000000142e+00 1.214570295600854832e+00 1.200000047683715820e+00 1.214159965515136719e+00 2.642268607317725393e-01 2.583687603473663330e-01 2.639195919036865234e-01 0.000000000000000000e+00 6.962727056816220284e-04 7.517166435718536377e-03
1.419999999999999929e+00 1.237487863632022567e+00 1.222625494003295898e+00 1.237084031105041504e+00 2.678328264900257660e-01 2.618635892868041992e-01 2.675268650054931641e-01 0.000000000000000000e+00 6.938570295460522175e-04 7.645276840776205063e-03
1.430000000000000160e+00 1.260208954819996618e+00 1.245056748390197754e+00 1.259817838668823242e+00 2.713540623432530996e-01 2.652797996997833252e-01 2.710548341274261475e-01 0.000000000000000000e+00 7.042713114060461521e-04 7.785399444401264191e-03
1.439999999999999947e+00 1.282738963333285520e+00 1.267310023307800293e+00 1.282355904579162598e+00 2.747928419647163167e-01 2.686023414134979248e-01 2.744916081428527832e-01 0.000000000000000000e+00 7.018613396212458611e-04 7.937413640320301056e-03
1.450000000000000178e+00 1.305083099503612010e+00 1.289369940757751465e+00 1.304716467857360840e+00 2.781513650535409887e-01 2.718449831008911133e-01 2.778445780277252197e-01 0.000000000000000000e+00 7.249114569276571274e-04 8.088485337793827057e-03
1.459999999999999964e+00 1.327246397279457257e+00 1.311257004737854004e+00 1.326886177062988281e+00 2.814317601894694154e-01 2.750275731086730957e-01 2.811399996280670166e-01 0.000000000000000000e+00 6.971146794967353344e-04 8.200603537261486053e-03
1.469999999999999973e+00 1.349233721355651117e+00 1.332961201667785645e+00 1.348886251449584961e+00 2.846360875629362353e-01 2.781224548816680908e-01 2.843438684940338135e-01 0.000000000000000000e+00 7.074094610288739204e-04 8.349957875907421112e-03
1.479999999999999982e+00 1.371049773954536199e+00 1.354493260383605957e+00 1.370719432830810547e+00 2.877663415935892699e-01 2.811494171619415283e-01 2.874822914600372314e-01 0.000000000000000000e+00 7.176434737630188465e-04 8.498409762978553772e-03
1.489999999999999991e+00 1.392699101268109807e+00 1.375865697860717773e+00 1.392380714416503906e+00 2.908244534125253855e-01 2.841060757637023926e-01 2.905466258525848389e-01 0.000000000000000000e+00 7.027203682810068130e-04 8.620873093605041504e-03
1.500000000000000000e+00 1.414186099680215802e+00 1.397103071212768555e+00 1.413902282714843750e+00 2.938122932594227077e-01 2.869900763034820557e-01 2.935376465320587158e-01 0.000000000000000000e+00 7.129178266040980816e-04 8.755130693316459656e-03

